Study of $B^0_s \rightarrow J/\psi\pi^+\pi^-K^+K^-$ decays

The decays $B^0_s \rightarrow J/\psi \pi^+\pi^- K^+ K^-$ are studied using a data set corresponding to an integrated luminosity of 9fb$^{-1}$, collected with the LHCb detector in proton-proton collisions at centre-of-mass energies of 7, 8 and 13TeV. The decays $B^0_s \rightarrow J/\psi K^{\ast0} \bar{K}^{\ast0}$ and $B^0_s \rightarrow \chi_{c1}(3872)K^+K^-$, where the $K^+K^-$ pair does not originate from a $\phi$ meson, are observed for the first time. Precise measurements of the ratios of branching fractions between intermediate $\chi_{c1}(3872)\phi$, $J/\psi K^{\ast0}\bar{K}^{\ast0}$, $\psi(2S)\phi$ and $\chi_{c1}(3872)K^+K^-$ states are reported. A structure, denoted as $X(4740)$, is observed in the $J/\psi\phi$ mass spectrum and, assuming a Breit-Wigner parameterisation, its mass and width are determined to be \begin{eqnarray*} m_{X(4740)} & = & 4741 \pm 6 \pm 6\,{\mathrm{MeV}}/c^2 \,, \\ \Gamma_{X(4740)} & = & 53 \pm 15 \pm 11\,{\mathrm{MeV}} \,, \end{eqnarray*} where the first uncertainty is statistical and the second is systematic. In addition, the most precise single measurement of the mass of the $B^0_s$ meson is performed and gives a value of $$ m_{B^0_s} = 5366.98 \pm 0.07 \pm 0.13\,{\mathrm{MeV}}/c^2\,. $$

==> figs/Fig1.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.27397590367286,
  "fY1" : -2168.67469392835,
  "fX2" : 5.49084337387359,
  "fY2" : 15903.6144894657,
  "fXtoAbsPixelk" : -24318.8888031384,
  "fXtoPixelk" : -24318.8888031384,
  "fXtoPixel" : 4611.11110428138,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -0.0442666666011016,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 5.27397590367286,
  "fPixeltoXk" : 5.27397590367286,
  "fPixeltoX" : 2.1686747020073e-4,
  "fAbsPixeltoYk" : 15903.6144894657,
  "fPixeltoYk" : -2168.67469392835,
  "fPixeltoY" : -22.5903614792426,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.3,
  "fUymin" : 0,
  "fUxmax" : 5.48,
  "fUymax" : 15000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.3,
      "fY1" : 0,
      "fX2" : 5.48,
      "fY2" : 15000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_eda9df0",
      "fTitle" : "A RooPlot of \"mfit\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 38,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 36,
        "fXmin" : 5.3,
        "fXmax" : 5.48,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 2,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 15000,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 11933.2381293048, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit1D_bs_cb2_Ks_Norm[mfit]_Comp[pp_Bkg_bs_cb2_Ks]",
      "fTitle" : "Projection of Fit1D(bs_cb2_Ks)",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 150,
      "fX" : [5.29499999995, 5.295, 5.3, 5.30125, 5.3025, 5.30375, 5.305, 5.30625, 5.3075, 5.30875, 5.31, 5.31125, 5.3125, 5.31375, 5.315, 5.31625, 5.3175, 5.31875, 5.32, 5.32125, 5.3225, 5.32375, 5.325, 5.32625, 5.3275, 5.32875, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.3475, 5.34875, 5.35, 5.35125, 5.3525, 5.35375, 5.355, 5.35625, 5.3575, 5.35875, 5.36, 5.36125, 5.3625, 5.36375, 5.365, 5.36625, 5.3675, 5.36875, 5.37, 5.37125, 5.3725, 5.37375, 5.375, 5.37625, 5.3775, 5.37875, 5.38, 5.38125, 5.3825, 5.38375, 5.385, 5.38625, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.39375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.40375, 5.405, 5.40625, 5.4075, 5.40875, 5.41, 5.41125, 5.4125, 5.41375, 5.415, 5.41625, 5.4175, 5.41875, 5.42, 5.42125, 5.4225, 5.42375, 5.425, 5.42625, 5.4275, 5.42875, 5.43, 5.43125, 5.4325, 5.43375, 5.435, 5.43625, 5.4375, 5.43875, 5.44, 5.44125, 5.4425, 5.44375, 5.445, 5.44625, 5.4475, 5.44875, 5.45, 5.45125, 5.4525, 5.45375, 5.455, 5.45625, 5.4575, 5.45875, 5.46, 5.46125, 5.4625, 5.46375, 5.465, 5.46625, 5.4675, 5.46875, 5.47, 5.47125, 5.4725, 5.47375, 5.475, 5.47625, 5.4775, 5.47875, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 1968.37593973876, 1968.37593973876, 1961.93322185721, 1955.56945619481, 1949.28464275157, 1943.07878152748, 1936.95187252254, 1930.90391573676, 1924.93491117013, 1919.04485882265, 1913.23375869433, 1907.50161078516, 1901.84841509514, 1896.27417162428, 1890.77888037257, 1885.36254134001, 1880.02515452661, 1874.76671993236, 1869.58723755726, 1864.48670740132, 1859.46512946453, 1854.52250374689, 1849.65883024841, 1844.87410896907, 1840.1683399089, 1835.54152306788, 1830.99365844601, 1826.52474604329, 1822.13478585972, 1817.82377789532, 1813.59172215006, 1809.43861862395, 1805.364467317, 1801.36926822921, 1797.45302136057, 1793.61572671108, 1789.85738428074, 1786.17799406955, 1782.57755607752, 1779.05607030465, 1775.61353675092, 1772.24995541635, 1768.96532630093, 1765.75964940467, 1762.63292472756, 1759.5851522696, 1756.6163320308, 1753.72646401115, 1750.91554821065, 1748.18358462931, 1745.53057326712, 1742.95651412408, 1740.4614072002, 1738.04525249547, 1735.70805000989, 1733.44979974346, 1731.27050169619, 1729.17015586808, 1727.14876225911, 1725.2063208693, 1723.34283169864, 1721.55829474714, 1719.85271001479, 1718.22607750159, 1716.67839720755, 1715.20966913266, 1713.81989327692, 1712.50906964034, 1711.27719822291, 1710.12427902463, 1709.0503120455, 1708.05529728553, 1707.13923474472, 1706.30212442305, 1705.54396632054, 1704.86476043718, 1704.26450677298, 1703.74320532793, 1703.30085610203, 1702.93745909529, 1702.65301430769, 1702.44752173926, 1702.32098138997, 1702.27339325984, 1702.30475734886, 1702.41507365704, 1702.60434218437, 1702.87256293085, 1703.21973589649, 1703.64586108128, 1704.15093848522, 1704.73496810831, 1705.39794995056, 1706.13988401196, 1706.96077029252, 1707.86060879223, 1708.83939951109, 1709.89714244911, 1711.03383760627, 1712.2494849826, 1713.54408457807, 1714.9176363927, 1716.37014042648, 1717.90159667942, 1719.51200515151, 1721.20136584275, 1722.96967875315, 1724.8169438827, 1726.7431612314, 1728.74833079925, 1730.83245258626, 1732.99552659242, 1735.23755281774, 1737.55853126221, 1739.95846192583, 1742.4373448086, 1744.99517991053, 1747.63196723161, 1750.34770677185, 1753.14239853124, 1756.01604250978, 1758.96863870747, 1762.00018712432, 1765.11068776032, 1768.30014061548, 1771.56854568979, 1774.91590298325, 1778.34221249586, 1781.84747422763, 1785.43168817855, 1789.09485434863, 1792.83697273786, 1796.65804334624, 1800.55806617378, 1804.53704122046, 1808.59496848631, 1812.7318479713, 1816.94767967545, 1821.24246359875, 1825.6161997412, 1830.06888810281, 1834.60052868357, 1839.21112148349, 1843.90066650256, 1848.66916374078, 1853.51661319815, 1853.51661319815, 0, 1853.51661319815],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_Fit1D_bs_cb2_Ks_Norm[mfit]_Comp[pp_Bkg_bs_cb2_Ks]14",
        "fTitle" : "Projection of Fit1D(bs_cb2_Ks)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 152,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 150,
          "fXmin" : 5.275999999945,
          "fXmax" : 5.504000000005,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2165.21353371263,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2165.21353371263,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(bs_cb2_Ks)",
      "_ymin" : 0,
      "_ymax" : 1968.37593973876,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit1D_bs_cb2_Ks_Norm[mfit]_Comp[cb2_bs_cb2_Ks]",
      "fTitle" : "Projection of Fit1D(bs_cb2_Ks)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 252,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.35515625, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.357890625, 5.35796875, 5.358046875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.3609375, 5.36125, 5.361875, 5.3621875, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.3715625, 5.371875, 5.3721875, 5.3725, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37859375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.3834375, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.388125, 5.38875, 5.39, 5.39125, 5.3925, 5.39375, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.48],
      "fY" : [11.4616847862807, 0, 13.9084157388225, 17.1614909835804, 21.59981282504, 27.8458864287333, 36.9756629240481, 50.9688310446598, 60.8898325615472, 73.7676828283083, 90.8466260345304, 101.531908708641, 114.078755904527, 128.928016483521, 146.655623782465, 168.024504033686, 194.060980867302, 226.169670854391, 245.085174893342, 266.310451695914, 290.222932822002, 317.278496827292, 348.031535659895, 383.16119534814, 423.506038688953, 470.110333919991, 496.157315437415, 524.286600697792, 554.718178941088, 587.701209900243, 623.518717192749, 662.493176444332, 704.993196718544, 751.44154444674, 802.324824342155, 858.205216523634, 919.734779812108, 987.672976898847, 1024.31722772118, 1062.90827030883, 1103.58170662133, 1146.48489630424, 1191.77818315846, 1239.63627184671, 1290.2497760636, 1343.82696280756, 1400.59572141944, 1460.8057908261, 1524.73128408648, 1592.67355607993, 1664.96446823412, 1741.9701138327, 1824.09507903819, 1911.78732874452, 2005.54382328695, 2105.9169925733, 2158.77445008598, 2213.52221922744, 2270.24848163776, 2329.01343990086, 2450.16035662455, 2575.23266362699, 2704.19425045686, 2836.99615618383, 2973.57611106368, 3113.85811831089, 3257.75208031637, 3405.15347356481, 3555.94307638723, 3709.98675352864, 3867.13530131797, 4027.22435699843, 4190.07437550369, 4355.49067667487, 4523.26356556216, 4693.16852808168, 5038.40423802554, 5389.11765498258, 6097.62021805867, 6450.27782782614, 6798.20518437143, 6969.49588757819, 7138.51560723942, 7304.89385954292, 7468.25874419884, 7628.23829841623, 7784.4618820772, 7936.5615870633, 8084.17366337788, 8226.93995443938, 8364.50933372073, 8496.53913473925, 8622.69656630108, 8742.66010487201, 8856.12085595157, 8962.78387640943, 9062.36944988035, 9109.42524786022, 9154.61430751229, 9197.90648026625, 9239.27278662076, 9278.68544845791, 9316.1179201188, 9351.54491819155, 9384.94244996506, 9416.28784050357, 9445.55975829932, 9472.73823946278, 9497.80471041188, 9520.74200902424, 9541.53440421875, 9560.16761393504, 9576.6288214824, 9590.90669023102, 9602.99137662369, 9612.87454148581, 9620.54935961506, 9626.01052763662, 9629.25427011055, 9630.2783438815, 9629.08204066391, 9625.66618785837, 9620.03314759797, 9612.18681402603, 9602.13260880978, 9589.87747489697, 9575.4298685258, 9558.79974950074, 9539.99856975009, 9519.0392601836, 9495.93621587126, 9470.70527956712, 9443.3637236044, 9413.93023019098, 9382.42487013671, 9348.86908004636, 9313.2856380142, 9275.69863786075, 9236.13346194891, 9194.61675262419, 9151.17638232636, 9105.84142241562, 9058.64211076411, 8958.77701359699, 8851.84501963325, 8738.12645895667, 8617.91683991828, 8491.52557177558, 8359.27464069362, 8221.49724701813, 8078.53641186658, 7930.74356115708, 7778.47709521427, 7622.1009520341, 7461.98317219715, 7298.49447326062, 7132.00684123264, 6962.89214647884, 6791.52079109321, 6618.26039440767, 6267.52147046134, 5913.51371014473, 5558.9553193237, 5206.41228931232, 4858.27089334773, 4686.54170950723, 4516.71507829986, 4349.02950190277, 4183.70892420746, 4020.96246095449, 3860.98420703345, 3703.9531190656, 3550.03297097032, 3399.37237985829, 3252.1048992565, 3108.34917635576, 2968.49415872549, 2834.77429621186, 2707.3800080131, 2585.99784744399, 2470.33060099954, 2360.0964115077, 2255.02795058869, 2154.87163753975, 2059.38690193838, 1968.34548742142, 1881.53079424989, 1798.73725841648, 1719.76976518051, 1644.44309504906, 1572.58140034054, 1504.01771057257, 1438.59346502653, 1376.15807093661, 1316.56848584333, 1259.68882273803, 1205.38997670572, 1153.54927184982, 1104.05012735336, 1056.78174160016, 1011.63879333829, 968.521158931757, 927.333644801242, 850.391347553805, 780.139664278367, 715.970376279304, 657.332937378499, 603.728781411059, 554.706213500756, 509.855823020536, 468.806362982954, 431.221046664319, 396.794217641706, 365.248354188103, 336.331373200046, 309.814202590147, 285.488594413955, 263.165153966295, 242.67156272177, 206.560573058676, 176.061471579423, 150.265668617671, 128.417491781412, 109.887486439663, 94.1505435984928, 80.7679528594929, 69.3726522373049, 51.363194262758, 38.2075028190064, 28.5506393103723, 21.4286125088068, 16.1520045875719, 9.29048889491287, 5.42806214938565, 1.93541622062127, 0.727723725972468, 0.28705293093195, 0.118254582622449, 0.0506817741863769, 0.0225214514944737, 0.0103458186442293, 0.00490029629316274, 0.00238760668564211, 0.00119423627291927, 6.12073252569016e-4, 3.209095097361e-4, 1.71861723173375e-4, 9.38872052997355e-5, 5.22554892101855e-5, 2.95985923705929e-5, 0, 2.95985923705929e-5],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_Fit1D_bs_cb2_Ks_Norm[mfit]_Comp[cb2_bs_cb2_Ks]25",
        "fTitle" : "Projection of Fit1D(bs_cb2_Ks)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 254,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 252,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 10593.3061782697,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 10593.3061782697,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(bs_cb2_Ks)",
      "_ymin" : 0,
      "_ymax" : 9630.2783438815,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit1D_bs_cb2_Ks_Norm[mfit]",
      "fTitle" : "Projection of Fit1D(bs_cb2_Ks)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 255,
      "fX" : [5.29499999995, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.3275, 5.33, 5.3325, 5.335, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.35515625, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.357890625, 5.35796875, 5.358046875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.3609375, 5.36125, 5.361875, 5.3621875, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.3715625, 5.371875, 5.3721875, 5.3725, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37859375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.3834375, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.388125, 5.38875, 5.39, 5.39125, 5.3925, 5.39375, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 1979.83762452504, 1979.83762452504, 1956.9871972663, 1936.20634980623, 1917.87398444932, 1902.61260636109, 1891.49816667094, 1888.05764462778, 1886.51035411254, 1887.41457860484, 1891.59146072362, 1900.28524465848, 1906.89637602564, 1915.44802413373, 1926.38103784409, 1940.27135049354, 1957.88188831442, 1980.23897493686, 2008.74722693192, 2025.89211905703, 2045.36652200056, 2067.54786732239, 2092.89203357821, 2121.95341271614, 2155.41115076449, 2194.1038105202, 2239.07566022092, 2264.31382074374, 2291.6392195232, 2321.27184579928, 2353.46085930491, 2388.48928365759, 2426.67959448305, 2468.40040084484, 2514.0744691743, 2564.18840418468, 2619.30438599482, 2680.07447342565, 2747.25812916845, 2783.52695976145, 2821.74381574818, 2862.0442990882, 2904.57576942705, 2949.49857056563, 2996.98740716667, 3047.23289292477, 3100.44329483836, 3156.8465022483, 3216.69225408144, 3280.25466339673, 3347.83508507351, 3419.76538053945, 3496.41164307822, 3578.17845885231, 3665.51379275567, 3758.91460512355, 3858.93332586378, 3911.61402171406, 3966.18533760022, 4022.73545516235, 4081.32457698436, 4202.1207460472, 4326.84353901721, 4455.45684544308, 4587.91170439448, 4724.14584612718, 4864.08327385566, 5007.63388997083, 5154.69317095739, 5305.14189514636, 5458.84592728274, 5615.65606369547, 5775.40794162774, 5937.92201601324, 6103.00360669308, 6270.44301871746, 6440.01573800249, 6784.59066236266, 7134.6482282497, 7841.85389272687, 8193.87045496543, 8541.16169849551, 8712.13619563729, 8880.84094286199, 9046.90545635736, 9209.95783583358, 9369.6261184997, 9525.53966423782, 9677.3305649295, 9824.63507057807, 9967.09502460199, 10104.3593004742, 10236.085231712, 10361.9400271215, 10481.6021631686, 10594.7627453527, 10701.1268305435, 10800.4147023758, 10847.322112147, 10892.3630919976, 10935.5074933571, 10976.7263367243, 11015.9918439812, 11053.277469469, 11088.5579297757, 11121.8092321903, 11153.0087017771, 11182.1350070281, 11209.168184054, 11234.0896592726, 11256.8822705616, 11277.5302868399, 11296.019426047, 11312.3368714923, 11326.471286546, 11338.4128276508, 11348.1531556322, 11355.6854452878, 11361.0043932428, 11364.1062240573, 11364.988694576, 11363.6510965132, 11360.0942572695, 11354.3205389782, 11346.3338357823, 11336.1395693493, 11323.7446826268, 11309.1576318531, 11292.3883768326, 11273.4483694936, 11252.3505407458, 11229.1092856593, 11203.7404469882, 11176.2612970655, 11146.6905180993, 11115.0481808993, 11081.3557220703, 11045.6359197066, 11007.9128676288, 10968.2119481997, 10926.5598037647, 10882.9843067638, 10837.5145285571, 10790.1807070167, 10690.0475152932, 10582.8486604014, 10468.8644724253, 10348.3904597157, 10221.7360315303, 10089.2231740341, 9951.18508757269, 9807.96479326368, 9659.91371702516, 9507.39025918174, 9350.75835772939, 9190.38605324868, 9026.64406329682, 8859.90437388193, 8690.53885536964, 8518.91790985396, 8345.40915666679, 7994.17722060246, 7639.68138268155, 7284.63984876991, 6931.61861018162, 6583.00394015382, 6411.03996972435, 6240.97978555644, 6073.06188982723, 5907.51022642822, 5744.53391109998, 5584.3270387321, 5427.06856594582, 5272.92226666054, 5122.03675798694, 4974.545593452, 4830.56742024653, 4690.49118593996, 4556.55134037845, 4428.93830276024, 4307.3386264001, 4191.45509779305, 4081.00585976703, 3975.72358394226, 3875.35468961599, 3779.65860636571, 3688.40707782827, 3601.38350426468, 3518.38232166764, 3439.20841529646, 3363.67656565822, 3291.61092507134, 3222.84452305342, 3157.21879888587, 3094.58315980287, 3034.79456334492, 2977.71712250339, 2923.22173236326, 2871.18571702796, 2821.49249568054, 2774.03126670479, 2728.6967088488, 2685.38869847658, 2644.01204200879, 2566.69516097208, 2496.07382842108, 2431.53982566014, 2372.54260651116, 2318.58360480924, 2269.21112567815, 2224.01575849085, 2182.62625625987, 2144.70583226155, 2109.94883007294, 2078.07772796704, 2048.84044284038, 2022.00790260558, 1997.37185931818, 1974.74291827301, 1953.94876094468, 1917.25144265505, 1886.18575060405, 1859.84309512534, 1837.46780382691, 1818.43042207779, 1802.20584088403, 1788.35534984722, 1776.51188698202, 1757.66531868581, 1743.75146913955, 1733.41539974755, 1725.69311928178, 1719.8952099155, 1712.2279479902, 1707.87558388864, 1704.35048987766, 1704.37358480725, 1706.4269369429, 1710.01539703173, 1714.96831816689, 1721.22388729424, 1728.7586766179, 1737.5634315585, 1747.6343548383, 1758.96983294375, 1771.56915776304, 1785.43200908806, 1800.5582380355, 1816.94777356265, 1834.60058093906, 1853.51664279675, 1853.51664279675, 0, 1853.51664279675],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_Fit1D_bs_cb2_Ks_Norm[mfit]36",
        "fTitle" : "Projection of Fit1D(bs_cb2_Ks)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 257,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 255,
          "fXmin" : 5.275999999945,
          "fXmax" : 5.504000000005,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 12501.4875640336,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 12501.4875640336,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(bs_cb2_Ks)",
      "_ymin" : 0,
      "_ymax" : 11364.988694576,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__mfit",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 36,
      "fX" : [5.3025, 5.3075, 5.3125, 5.3175, 5.3225, 5.3275, 5.3325, 5.3375, 5.3425, 5.3475, 5.3525, 5.3575, 5.3625, 5.3675, 5.3725, 5.3775, 5.3825, 5.3875, 5.3925, 5.3975, 5.4025, 5.4075, 5.4125, 5.4175, 5.4225, 5.4275, 5.4325, 5.4375, 5.4425, 5.4475, 5.4525, 5.4575, 5.4625, 5.4675, 5.4725, 5.4775],
      "fY" : [1909, 1907, 1857, 1839, 1982, 1936, 1953, 1998, 1944, 2129, 2477, 3996, 8266, 10991, 7034, 3054, 1992, 1754, 1661, 1665, 1709, 1710, 1711, 1686, 1651, 1716, 1642, 1782, 1781, 1824, 1827, 1902, 1839, 1743, 1790, 1788],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_h_ds_100030013002",
        "fTitle" : "Histogram of ds_1000_plot__mfit",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 652.538931527502,
          "fXmax" : 12045.7755471666,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 12045.7755471666,
        "fMinimum" : 652.538931527502,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEXhigh" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEYlow" : [43.1949653850418, 43.1720734566152, 42.595823463533, 42.3864780554431, 44.0224662389676, 43.5028408173837, 43.6955880150949, 44.2017896733453, 43.5936503365281, 45.6437969829099, 49.2719800691111, 62.7158998986806, 90.4189199231932, 104.339162530039, 83.370435792358, 54.765269383221, 44.1346278129436, 41.3837677388269, 40.2584347098855, 40.3074748054814, 40.8430768085782, 40.8551689635044, 40.8672575837461, 40.5639744788543, 40.1355755465577, 40.9276477729547, 40.0246838359042, 41.7167028556235, 41.7048575403353, 42.2112397385044, 42.2463448729829, 43.1147910690856, 42.3864780554431, 41.2522454485984, 41.81134599608, 41.7877050689676],
      "fEYhigh" : [44.1949653850418, 44.1720734566152, 43.595823463533, 43.3864780554431, 45.0224662389676, 44.5028408173837, 44.6955880150949, 45.2017896733453, 44.5936503365281, 46.6437969829099, 50.2719800691111, 63.7158998986806, 91.4189199231932, 105.339162530039, 84.370435792358, 55.765269383221, 45.1346278129436, 42.3837677388269, 41.2584347098855, 41.3074748054814, 41.8430768085782, 41.8551689635044, 41.8672575837461, 41.5639744788543, 41.1355755465577, 41.9276477729547, 41.0246838359042, 42.7167028556235, 42.7048575403353, 43.2112397385044, 43.2463448729829, 44.1147910690856, 43.3864780554431, 42.2522454485984, 42.81134599608, 42.7877050689676],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 11096.33916253,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00500000000000002,
      "_nSigma" : 1,
      "_entries" : 90445,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "p", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "mass",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 112,
  "fWindowTopY" : 92,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig10.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 4.38493975918215,
  "fY1" : -28.7951806807123,
  "fX2" : 4.92710843468397,
  "fY2" : 127.83132557537,
  "fXtoAbsPixelk" : -8087.77771606793,
  "fXtoPixelk" : -8087.77771606793,
  "fXtoPixel" : 1844.44444171256,
  "fYtoAbsPixelk" : 652.923127356357,
  "fYtoPixelk" : 652.923127356357,
  "fYtoPixel" : -5.1076923001271,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 4.38493975918215,
  "fPixeltoXk" : 4.38493975918215,
  "fPixeltoX" : 5.42168675501824e-4,
  "fAbsPixeltoYk" : 127.83132557537,
  "fPixeltoYk" : -28.7951806807123,
  "fPixeltoY" : -0.195783132820103,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 4.45,
  "fUymin" : -10,
  "fUxmax" : 4.9,
  "fUymax" : 120,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 4.45,
      "fY1" : -10,
      "fX2" : 4.9,
      "fY2" : 120,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_19a03110",
      "fTitle" : "A RooPlot of \"m124cp\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 32,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 30,
        "fXmin" : 4.45,
        "fXmax" : 4.9,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000507,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 120,
      "fMinimum" : -10,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 114.536424893058, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit1D_X-sig0_Norm[m124cp]_Comp[pp_B1]",
      "fTitle" : "Projection of Fit1D(X-sig0)",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 93,
      "fX" : [4.43499999985, 4.435, 4.45, 4.45375, 4.4575, 4.46125, 4.465, 4.46875, 4.4725, 4.47625, 4.48, 4.48375, 4.4875, 4.49125, 4.495, 4.49875, 4.5025, 4.50625, 4.51, 4.51375, 4.5175, 4.52125, 4.525, 4.52875, 4.5325, 4.53625, 4.54, 4.54375, 4.5475, 4.55125, 4.555, 4.55875, 4.5625, 4.56625, 4.57, 4.57375, 4.5775, 4.58125, 4.585, 4.58875, 4.5925, 4.59625, 4.6, 4.60375, 4.6075, 4.61125, 4.615, 4.61875, 4.6225, 4.62625, 4.63, 4.63375, 4.6375, 4.64125, 4.645, 4.64875, 4.6525, 4.65625, 4.66, 4.66375, 4.6675, 4.67125, 4.675, 4.67875, 4.6825, 4.69, 4.6975, 4.705, 4.7125, 4.72, 4.7275, 4.735, 4.7425, 4.75, 4.7575, 4.765, 4.7725, 4.78, 4.7875, 4.795, 4.8025, 4.81, 4.8175, 4.825, 4.8325, 4.84, 4.855, 4.87, 4.885, 4.9, 4.9, 4.915, 4.915],
      "fY" : [0, 91.7103296907217, 91.7103296907217, 89.5578916698851, 87.4413267785492, 85.3603335618461, 83.314610564907, 81.3038563328633, 79.3277694108466, 77.3860483439882, 75.4783916774194, 73.6044979562717, 71.7640657256766, 69.9567935307654, 68.1823799166699, 66.4405234285212, 64.7309226114502, 63.0532760105887, 61.4072821710681, 59.79263963802, 58.2090469565755, 56.6562026718663, 55.1338053290236, 53.641553473179, 52.1791456494637, 50.7462804030092, 49.3426562789472, 47.9679718224085, 46.6219255785249, 45.3042160924276, 44.0145419092482, 42.7526015741183, 41.5180936321688, 40.3107166285313, 39.1301691083372, 37.976149616718, 36.8483566988051, 35.7464888997299, 34.670244764624, 33.6193228386183, 32.5934216668446, 31.5922397944341, 30.6154757665183, 29.6628281282289, 28.7339954246967, 27.8286762010535, 26.9465690024307, 26.0873723739595, 25.2507848607715, 24.4365050079981, 23.6442313607708, 22.8736624642207, 22.1244968634794, 21.3964331036782, 20.6891697299486, 20.0024052874222, 19.33583832123, 18.6891673765036, 18.0620909983745, 17.4543077319739, 16.8655161224334, 16.2954147148843, 15.743702054458, 15.210076686286, 14.6942371554997, 13.7147097866096, 12.8027083088391, 11.9558210832391, 11.1716364708612, 10.4477428327565, 9.78172852997625, 9.17118192357184, 8.61369137459441, 8.10684524409517, 7.64823189312543, 7.23543968273644, 6.86605697397945, 6.53767212790576, 6.24787350556657, 5.9942494680131, 5.77438837629665, 5.58587859146846, 5.42630847457979, 5.29326638668191, 5.18434068882603, 5.09711974206342, 4.97814554602304, 4.91705068697078, 4.89454205331666, 4.89132653347069, 4.89132653347069, 0, 4.89132653347069],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_Fit1D_X-sig0_Norm[m124cp]_Comp[pp_B1]1114",
        "fTitle" : "Projection of Fit1D(X-sig0)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 4.386999999835,
          "fXmax" : 4.963000000015,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 100.881362659794,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 100.881362659794,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(X-sig0)",
      "_ymin" : 0,
      "_ymax" : 91.7103296907217,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit1D_X-sig0_Norm[m124cp]_Comp[rbwiBWI]",
      "fTitle" : "Projection of Fit1D(X-sig0)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 218,
      "fX" : [4.45, 4.45, 4.465, 4.48, 4.495, 4.51, 4.525, 4.54, 4.5475, 4.555, 4.5625, 4.57, 4.5775, 4.585, 4.5925, 4.6, 4.6075, 4.61125, 4.615, 4.61875, 4.6225, 4.62625, 4.63, 4.63375, 4.6375, 4.64125, 4.645, 4.64875, 4.6525, 4.654375, 4.65625, 4.658125, 4.66, 4.661875, 4.66375, 4.665625, 4.6675, 4.669375, 4.67125, 4.673125, 4.675, 4.676875, 4.67875, 4.680625, 4.6825, 4.684375, 4.6853125, 4.68625, 4.6871875, 4.688125, 4.6890625, 4.69, 4.6909375, 4.691875, 4.6928125, 4.69375, 4.6946875, 4.695625, 4.6965625, 4.6975, 4.6984375, 4.699375, 4.7003125, 4.70125, 4.7021875, 4.703125, 4.7040625, 4.705, 4.7059375, 4.706875, 4.7078125, 4.70875, 4.7096875, 4.710625, 4.7115625, 4.7125, 4.7134375, 4.714375, 4.7153125, 4.71625, 4.7171875, 4.718125, 4.7190625, 4.72, 4.7209375, 4.721875, 4.72375, 4.725625, 4.7265625, 4.7275, 4.7284375, 4.729375, 4.72984375, 4.7303125, 4.73078125, 4.73125, 4.73171875, 4.7321875, 4.73265625, 4.733125, 4.73359375, 4.7340625, 4.73453125, 4.735, 4.73546875, 4.7359375, 4.73640625, 4.736875, 4.73734375, 4.7378125, 4.73828125, 4.73875, 4.73921875, 4.7396875, 4.74015625, 4.740625, 4.74109375, 4.7415625, 4.74203125, 4.7425, 4.74296875, 4.7434375, 4.74390625, 4.744375, 4.74484375, 4.7453125, 4.74578125, 4.74625, 4.74671875, 4.7471875, 4.74765625, 4.748125, 4.74859375, 4.7490625, 4.74953125, 4.75, 4.75046875, 4.7509375, 4.751875, 4.7528125, 4.75375, 4.755625, 4.7565625, 4.7575, 4.7584375, 4.759375, 4.7603125, 4.76125, 4.7621875, 4.763125, 4.7640625, 4.765, 4.7659375, 4.766875, 4.7678125, 4.76875, 4.7696875, 4.770625, 4.7715625, 4.7725, 4.7734375, 4.774375, 4.7753125, 4.77625, 4.7771875, 4.778125, 4.7790625, 4.78, 4.7809375, 4.781875, 4.7828125, 4.78375, 4.7846875, 4.785625, 4.7865625, 4.7875, 4.7884375, 4.789375, 4.7903125, 4.79125, 4.7921875, 4.793125, 4.7940625, 4.795, 4.7959375, 4.796875, 4.79875, 4.800625, 4.8025, 4.804375, 4.80625, 4.808125, 4.81, 4.811875, 4.81375, 4.815625, 4.8175, 4.819375, 4.82125, 4.823125, 4.825, 4.82875, 4.8325, 4.83625, 4.84, 4.84375, 4.8475, 4.85125, 4.855, 4.85875, 4.8625, 4.87, 4.8775, 4.885, 4.8925, 4.9, 4.9, 4.9],
      "fY" : [0.710678767491734, 0, 0.76683446637021, 0.830463806997241, 0.903283668041861, 0.987532484112045, 1.08617803844631, 1.20322902833427, 1.27030682296576, 1.34421429869057, 1.42600382949312, 1.51694137637425, 1.61856103562598, 1.73273651318598, 1.86177575475281, 2.00854762917675, 2.17665353767991, 2.27008870422824, 2.37066282425192, 2.47915185934622, 2.59644005136311, 2.72353834018567, 2.86160645978566, 3.01197954877222, 3.17620032135641, 3.35605811006408, 3.55363642712658, 3.77137111467266, 4.01212168454538, 4.14215857431807, 4.27925910760569, 4.42394232398803, 4.5767741173847, 4.73837210625181, 4.90941104912378, 5.09062886428571, 5.28283331633559, 5.4869094354965, 5.70382773713031, 5.93465330806429, 6.18055582177214, 6.44282053431443, 6.72286029467817, 7.02222857319965, 7.34263346519267, 7.68595255698408, 7.86684182842572, 8.05424843906506, 8.24846171330605, 8.44978450351829, 8.65853365636768, 8.87504045347705, 9.09965101577626, 9.33272665877018, 9.5746441834546, 9.82579608470297, 10.086590655582, 10.3574519621411, 10.6388196587232, 10.9311486086704, 11.2349082693753, 11.5505817938951, 11.8786647937089, 12.2196636986183, 12.5740936402059, 12.9424757746578, 13.3253339491475, 13.7231906034371, 14.1365617850318, 14.5659511423797, 15.0118427466425, 15.4746925790597, 15.9549185086801, 16.4528885753948, 16.9689073871948, 17.5032004403298, 18.0558961789498, 18.6270056298279, 19.2163994814866, 19.8237825296213, 20.4486654869047, 21.0903342601338, 21.7478169364855, 22.4198488981864, 23.1048367048829, 23.8008216471212, 25.2159107953257, 26.640866334349, 27.3473751587842, 28.0437542103061, 28.724781843763, 29.3847847967053, 29.7050183015988, 30.0176915452908, 30.3219958704711, 30.6171085787141, 30.9021966371751, 31.1764207546565, 31.4389398104273, 31.6889156118152, 31.9255179489376, 32.1479299071461, 32.3553533900302, 32.5470147983587, 32.7221708033791, 32.8801141466892, 33.020179393655, 33.141748563347, 33.2442565553817, 33.3271962930923, 33.3901235032336, 33.4326610550658, 33.4545027861753, 33.4554167487519, 33.4352478181782, 33.3939196154953, 33.3314357064121, 33.2478800517132, 33.1434166968845, 33.0182887021511, 32.8728163275391, 32.7073945006532, 32.5224896072211, 32.3186356557789, 32.0964298778401, 31.8565278332665, 31.5996380971475, 31.326516609187, 31.0379607693268, 30.7348033641482, 30.4179064075122, 30.0881549761258, 29.7464511163849, 29.393707893197, 29.0308436447424, 28.6587764995676, 28.2784192042854, 27.8906743017184, 27.0965545912005, 26.2832751406461, 25.4572893949294, 23.7905266826281, 22.9600271795694, 22.1373333684144, 21.3261340183085, 20.5295597098494, 19.7502134739837, 18.9902087409712, 18.2512118657418, 17.5344869374736, 16.8409410282128, 16.171168458127, 15.5254930348418, 14.9040075514657, 14.3066100992873, 13.7330369683923, 13.1828920771627, 12.6556729960118, 12.150793718568, 11.6676043915816, 11.2054082493093, 10.7634760145423, 10.3410580314354, 9.93739438873188, 9.55172327893404, 9.18328782186124, 8.83134156167509, 8.49515282620774, 8.17400811725644, 7.86721468105504, 7.57410238985781, 7.29402504869529, 7.02636122600967, 6.77051469309804, 6.52591454502408, 6.29201506484409, 6.06829538351998, 5.85425897965235, 5.64943305603497, 5.45336782389241, 5.26563572040174, 5.08583058060923, 4.91356678103582, 4.74847836903413, 4.5902181892337, 4.43845701611902, 4.15319933097363, 3.89039815056792, 3.64798080330321, 3.42408534670369, 3.21703873948716, 3.02533697926142, 2.84762715507561, 2.68269131460189, 2.52943201850847, 2.38685944228342, 2.25407988323012, 2.13028553399716, 2.01474539135499, 1.90679717831199, 1.80584016795553, 1.62276705421483, 1.46172606370086, 1.3195609790371, 1.19363777353531, 1.08174793667109, 0.982031307774784, 0.892914225339014, 0.813059736741052, 0.74132733879424, 0.676740279469471, 0.565758692472305, 0.474675411947996, 0.399389187657865, 0.336768587082859, 0.284394798896645, 0, 0.284394798896645],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_Fit1D_X-sig0_Norm[m124cp]_Comp[rbwiBWI]1215",
        "fTitle" : "Projection of Fit1D(X-sig0)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 220,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 218,
          "fXmin" : 4.405,
          "fXmax" : 4.945,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 36.800958423627,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 36.800958423627,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(X-sig0)",
      "_ymin" : 0,
      "_ymax" : 33.4554167487519,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit1D_X-sig0_Norm[m124cp]",
      "fTitle" : "Projection of Fit1D(X-sig0)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 192,
      "fX" : [4.43499999985, 4.435, 4.45, 4.45375, 4.4575, 4.46125, 4.465, 4.46875, 4.4725, 4.47625, 4.48, 4.48375, 4.4875, 4.49125, 4.495, 4.49875, 4.5025, 4.50625, 4.51, 4.51375, 4.5175, 4.52125, 4.525, 4.52875, 4.5325, 4.53625, 4.54, 4.54375, 4.5475, 4.55125, 4.555, 4.55875, 4.5625, 4.56625, 4.57, 4.57375, 4.5775, 4.58125, 4.585, 4.58875, 4.5925, 4.59625, 4.6, 4.60375, 4.6075, 4.61125, 4.615, 4.61875, 4.6225, 4.62625, 4.63, 4.63375, 4.6375, 4.64125, 4.645, 4.64875, 4.6525, 4.65625, 4.66, 4.66375, 4.6675, 4.669375, 4.67125, 4.673125, 4.675, 4.676875, 4.67875, 4.680625, 4.6825, 4.684375, 4.68625, 4.688125, 4.69, 4.691875, 4.69375, 4.695625, 4.6975, 4.699375, 4.70125, 4.703125, 4.705, 4.706875, 4.7078125, 4.70875, 4.7096875, 4.710625, 4.7115625, 4.7125, 4.7134375, 4.714375, 4.7153125, 4.71625, 4.7171875, 4.718125, 4.72, 4.721875, 4.72375, 4.725625, 4.7275, 4.7284375, 4.729375, 4.7303125, 4.73125, 4.7321875, 4.733125, 4.7340625, 4.735, 4.7359375, 4.73640625, 4.736875, 4.73734375, 4.7378125, 4.73828125, 4.73875, 4.73921875, 4.7396875, 4.74015625, 4.740625, 4.74109375, 4.7415625, 4.74203125, 4.7425, 4.74296875, 4.7434375, 4.74390625, 4.744375, 4.74484375, 4.7453125, 4.74625, 4.7471875, 4.748125, 4.7490625, 4.75, 4.7509375, 4.751875, 4.75375, 4.7575, 4.759375, 4.7603125, 4.76125, 4.7621875, 4.763125, 4.7640625, 4.765, 4.7659375, 4.766875, 4.7678125, 4.76875, 4.7696875, 4.770625, 4.7715625, 4.7725, 4.7734375, 4.774375, 4.7753125, 4.77625, 4.7771875, 4.778125, 4.78, 4.781875, 4.78375, 4.785625, 4.7875, 4.789375, 4.79125, 4.793125, 4.795, 4.796875, 4.79875, 4.800625, 4.8025, 4.804375, 4.80625, 4.81, 4.81375, 4.8175, 4.82125, 4.825, 4.82875, 4.8325, 4.83625, 4.84, 4.8475, 4.855, 4.8625, 4.87, 4.8775, 4.885, 4.9, 4.9, 4.915, 4.915],
      "fY" : [0, 92.4210084582134, 92.4210084582134, 90.2819872737218, 88.1792403350623, 86.11248628802, 84.0814450312772, 82.0858378144579, 80.1253873452305, 78.1998179064472, 76.3088554844166, 74.4522279095439, 72.6296650107259, 70.8408987850707, 69.0856635847118, 67.3636963227177, 65.6747367003759, 64.0185274584262, 62.3948146551802, 60.803347974875, 59.2438810700828, 57.7161719425486, 56.21998336747, 54.7550833669797, 53.3212457394621, 51.9182506523545, 50.5458853072815, 49.2039446877743, 47.8922324014906, 46.6105616308012, 45.3587562079388, 44.136651833661, 42.9440974616619, 41.7809568749004, 40.6471104847115, 39.5424573892245, 38.4669177344311, 37.4204354294841, 36.40298127781, 35.4145565977866, 34.4551974215974, 33.5249793790708, 32.6240233956951, 31.7525023615906, 30.9106489623767, 30.0987649052818, 29.3172318266826, 28.5665242333057, 27.8472249121346, 27.1600433481838, 26.5058378205565, 25.8856420129929, 25.3006971848358, 24.7524912137423, 24.2428061570752, 23.7737764020949, 23.3479600057754, 22.9684264841093, 22.6388651157592, 22.3637187810977, 22.148349438769, 22.0650574198357, 21.9992424520146, 21.9519319402744, 21.9242578762302, 21.917467834084, 21.9329369809642, 21.9721811053486, 22.0368706206923, 22.1288454314637, 22.2501304462954, 22.4029513754115, 22.5897502400867, 22.8131997282912, 23.0762151234717, 23.3819619746354, 23.7338569175095, 24.1355580398396, 24.5909398405703, 25.1040460896609, 25.6790116866762, 26.3199419071812, 26.6663761691418, 27.0307342568914, 27.4134293292465, 27.8148247158659, 28.2352203145082, 28.674836911191, 29.1337982398317, 29.6121106169712, 30.1096400208997, 30.6260865370803, 31.1609561679532, 31.7135301100833, 32.8675917309428, 34.0767289211424, 35.3235622872108, 36.5838041388386, 37.8254827402823, 38.4272081157325, 39.0087707831916, 39.5640945085851, 40.0867810708754, 40.5702106175113, 41.0076659769579, 41.3924791959385, 41.7181967219305, 41.9787577059377, 42.0828631741308, 42.1686780489372, 42.2356366411945, 42.2832312854568, 42.3110171196998, 42.3186164244049, 42.3057224483792, 42.2721026550336, 42.2176013309716, 42.1421415084553, 42.0457261644146, 41.9284386708549, 41.7904424844832, 41.6319800767455, 41.453371118889, 41.2550099497391, 41.0373623662445, 40.8009617881626, 40.5464048582276, 40.2743465475221, 39.6806050936563, 39.0259340969406, 38.3170957251185, 37.5612217160347, 36.7656217436628, 35.9376046042512, 35.0843188791187, 33.3289495935328, 29.7855652615398, 28.0703920230946, 27.2384081546903, 26.4264676137639, 25.6362320450128, 24.8689608273829, 24.125556322688, 23.4066081408634, 22.7124353793025, 22.0431261208813, 21.3985737466562, 20.7785098364806, 20.182533598504, 19.6101378929075, 19.0607320030872, 18.533661365561, 18.0282245043534, 17.5436874320232, 17.0792957824929, 16.6342849342734, 16.2078883696347, 15.7993444981638, 15.0328249541135, 14.3289138995474, 13.682125314899, 13.0873522822793, 12.5398885704107, 12.0354293131533, 11.5700582150183, 11.140226577192, 10.7427278370472, 10.3746701396772, 10.0334486123332, 9.71671841012647, 9.42236917959985, 9.14850129641895, 8.89340403744298, 8.43350574654407, 8.03205882047446, 7.68038835780991, 7.37136754579629, 7.09910655463743, 6.85870677064784, 6.64606675252689, 6.45772882802946, 6.29075751559872, 6.01122321522013, 5.7912052827641, 5.61830929831724, 5.48280937944309, 5.37685432339132, 5.29393124097452, 5.17572133236733, 5.17572133236733, 0, 5.17572133236733],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_Fit1D_X-sig0_Norm[m124cp]1316",
        "fTitle" : "Projection of Fit1D(X-sig0)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 194,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 192,
          "fXmin" : 4.386999999835,
          "fXmax" : 4.963000000015,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 101.663109304035,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 101.663109304035,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(X-sig0)",
      "_ymin" : 0,
      "_ymax" : 92.4210084582134,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1010",
      "fTitle" : "Histogram of ds_1010_plot__m124cp",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 30,
      "fX" : [4.4575, 4.4725, 4.4875, 4.5025, 4.5175, 4.5325, 4.5475, 4.5625, 4.5775, 4.5925, 4.6075, 4.6225, 4.6375, 4.6525, 4.6675, 4.6825, 4.6975, 4.7125, 4.7275, 4.7425, 4.7575, 4.7725, 4.7875, 4.8025, 4.8175, 4.8325, 4.8475, 4.8625, 4.8775, 4.8925],
      "fY" : [76.5298233032227, 95.5960922241211, 84.1388626098633, 53.5822525024414, 70.511962890625, 51.1671371459961, 54.0093803405762, 36.7353782653809, 36.0830535888672, 37.7775421142578, 33.1877746582031, 28.0470638275146, 13.5591974258423, 20.0629692077637, 16.7478179931641, 13.9634103775024, 35.9525527954102, 22.0663299560547, 44.0374984741211, 40.6874656677246, 26.2611751556396, 16.9478740692139, 16.0570240020752, 7.01718425750732, 11.6996202468872, 8.34365749359131, 8.77692699432373, -0.393124580383301, 3.39805960655212, 11.0321931838989],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_h_ds_101030033004",
        "fTitle" : "Histogram of ds_1010_plot__m124cp",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 4.405,
          "fXmax" : 4.945,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -14.5326340893808,
          "fXmax" : 120.148123109686,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 120.148123109686,
        "fMinimum" : -14.5326340893808,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075],
      "fEXhigh" : [0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075],
      "fEYlow" : [12.428032097609, 13.3286344523093, 13.2678307131575, 10.9244339949926, 11.7985418552594, 10.9463423246759, 10.9804993993773, 10.0375517527317, 8.80193057786287, 9.48179485330657, 9.27186221360135, 8.85930207783279, 7.62953518477967, 7.70859478363742, 7.90980781005389, 7.12771701691387, 9.94692866690918, 8.24779698371423, 9.36663585133102, 9.21256197498475, 7.71324463028836, 7.28394711170494, 6.58178261726772, 5.5778041608521, 5.3262451344423, 4.84626075574151, 4.77138610065488, 2.91611307574191, 3.06181282261062, 4.13430230781888],
      "fEYhigh" : [12.428032097609, 13.3286344523093, 13.2678307131575, 10.9244339949926, 11.7985418552594, 10.9463423246759, 10.9804993993773, 10.0375517527317, 8.80193057786287, 9.48179485330657, 9.27186221360135, 8.85930207783279, 7.62953518477967, 7.70859478363742, 7.90980781005389, 7.12771701691387, 9.94692866690918, 8.24779698371423, 9.36663585133102, 9.21256197498475, 7.71324463028836, 7.28394711170494, 6.58178261726772, 5.5778041608521, 5.3262451344423, 4.84626075574151, 4.77138610065488, 2.91611307574191, 3.06181282261062, 4.13430230781888],
      "_yAxisLabel" : "Events \/ ( 0.015 )",
      "_ymin" : -3.30923765612521,
      "_ymax" : 108.92472667643,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.015,
      "_nSigma" : 1,
      "_entries" : 973.584155797958,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "x",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 60,
  "fWindowTopY" : 83,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.27397590367286,
  "fY1" : -14.4578312928557,
  "fX2" : 5.49084337387359,
  "fY2" : 106.024096596438,
  "fXtoAbsPixelk" : -24318.8888031384,
  "fXtoPixelk" : -24318.8888031384,
  "fXtoPixel" : 4611.11110428138,
  "fYtoAbsPixelk" : 827.200050420213,
  "fYtoPixelk" : 827.200050420213,
  "fYtoPixel" : -7.80199998844415,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 940.00005,
  "fVtoPixelk" : 940,
  "fVtoPixel" : -940,
  "fAbsPixeltoXk" : 5.27397590367286,
  "fPixeltoXk" : 5.27397590367286,
  "fPixeltoX" : 2.1686747020073e-4,
  "fAbsPixeltoYk" : 106.024096596438,
  "fPixeltoYk" : -14.4578312928557,
  "fPixeltoY" : -0.128172263712015,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.3,
  "fUymin" : 0,
  "fUxmax" : 5.48,
  "fUymax" : 100,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.3,
      "fY1" : 0,
      "fX2" : 5.48,
      "fY2" : 100,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_c61aee0",
      "fTitle" : "A RooPlot of \"mBs_2\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 38,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 36,
        "fXmin" : 5.3,
        "fXmax" : 5.48,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 100,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 75.578238185804, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BBB_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 78,
      "fX" : [5.295, 5.295, 5.3, 5.3025, 5.305, 5.3075, 5.31, 5.3125, 5.315, 5.3175, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.3425, 5.345, 5.3475, 5.35, 5.3525, 5.355, 5.3575, 5.36, 5.3625, 5.365, 5.3675, 5.37, 5.3725, 5.375, 5.3775, 5.38, 5.3825, 5.385, 5.3875, 5.39, 5.3925, 5.395, 5.3975, 5.4, 5.4025, 5.405, 5.4075, 5.41, 5.4125, 5.415, 5.4175, 5.42, 5.4225, 5.425, 5.4275, 5.43, 5.4325, 5.435, 5.4375, 5.44, 5.4425, 5.445, 5.4475, 5.45, 5.4525, 5.455, 5.4575, 5.46, 5.4625, 5.465, 5.4675, 5.47, 5.4725, 5.475, 5.4775, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 2.06444298647111, 2.06444298647111, 2.05216500318406, 2.04012075367645, 2.02831023794826, 2.0167334559995, 2.00539040783017, 1.99428109344028, 1.98340551282982, 1.97276366599878, 1.96235555294718, 1.95218117367501, 1.94224052818227, 1.93253361646897, 1.92306043853509, 1.91382099438064, 1.90481528400563, 1.89604330741005, 1.8875050645939, 1.87920055555717, 1.87112978029988, 1.86329273882202, 1.85568943112359, 1.8483198572046, 1.84118401706503, 1.83428191070489, 1.82761353812419, 1.82117889932292, 1.81497799430108, 1.80901082305867, 1.80327738559569, 1.79777768191214, 1.79251171200802, 1.78747947588334, 1.78268097353808, 1.77811620497226, 1.77378517018586, 1.7696878691789, 1.76582430195137, 1.76219446850327, 1.7587983688346, 1.75563600294536, 1.75270737083556, 1.75001247250518, 1.74755130795424, 1.74532387718272, 1.74333018019064, 1.74157021697799, 1.74004398754477, 1.73875149189098, 1.73769273001662, 1.7368677019217, 1.7362764076062, 1.73591884707014, 1.7357950203135, 1.7359049273363, 1.73624856813853, 1.73682594272019, 1.73763705108128, 1.7386818932218, 1.73996046914176, 1.74147277884114, 1.74321882231996, 1.7451985995782, 1.74741211061588, 1.74985935543299, 1.75254033402953, 1.7554550464055, 1.7586034925609, 1.76198567249573, 1.76560158621, 1.76945123370369, 1.77353461497682, 1.77785173002937, 1.77785173002937, 1.77785173002937, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BBB_Bx&sig_phi2&sig_x_S]28",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.276,
          "fXmax" : 5.504,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2.27088728511823,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2.27088728511823,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 2.06444298647111,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SSB_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1197,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 254,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.359140625, 5.35921875, 5.359296875, 5.359375, 5.359453125, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36109375, 5.36125, 5.3615625, 5.361875, 5.3625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.364765625, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.368828125, 5.36890625, 5.368984375, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37125, 5.3715625, 5.371875, 5.3721875, 5.3725, 5.37265625, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.374609375, 5.3746875, 5.374765625, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.48],
      "fY" : [0, 0.00159892746679564, 0.0021702884211826, 0.00301500570368, 0.00430328235512795, 0.0063410050825619, 0.0097071360954725, 0.0155676268779687, 0.0201299455705416, 0.0264552116873105, 0.0354143168993655, 0.0484174921549962, 0.0571190092301091, 0.0678279907815969, 0.0811190487720718, 0.0977661605639963, 0.118825129607585, 0.131445085549199, 0.145756214850506, 0.162034572992726, 0.180609768463268, 0.201877087864815, 0.226312781183653, 0.254493445136193, 0.287120756791095, 0.305363020471921, 0.325053242011784, 0.34632997556316, 0.369347363124466, 0.394277158462981, 0.421311050017127, 0.450663332461609, 0.482573985821847, 0.517312232114238, 0.555180652887692, 0.596519967281631, 0.641714589959452, 0.691199112351038, 0.745465880093827, 0.774564411426695, 0.805073875724253, 0.837076269915464, 0.870659160215042, 0.905916116019688, 0.94294718202514, 0.981859392326169, 1.02276733067155, 1.06579374150845, 1.11107019696284, 1.15873782548149, 1.20894810851028, 1.26186375231354, 1.31765964286117, 1.37652389263706, 1.43865898926822, 1.5042830570535, 1.57363124381244, 1.64695724698396, 1.72453499462137, 1.80666049888531, 1.89365390184855, 1.93908325924858, 1.9858617359534, 2.03403718213652, 2.08365942434073, 2.13478035877251, 2.18727789275718, 2.29452564793826, 2.40455871952025, 2.51727912851312, 2.6325757732585, 2.75032428162639, 2.87038692608246, 2.99261260503575, 3.11683689355334, 3.24288216614591, 3.37055779391968, 3.49966041794014, 3.76127175282948, 4.02584999660636, 4.55559965354547, 4.81626790884616, 4.94451223497896, 5.07095541628745, 5.19528822082766, 5.31720025984579, 5.43638125040639, 5.55252230775136, 5.66531726002771, 5.77446397770021, 5.87966570968046, 5.98063241799002, 6.07708210263248, 6.16874210825577, 6.2126936475007, 6.25535040417288, 6.29668148882208, 6.33665682936111, 6.37524720747796, 6.41242429418343, 6.44816068443362, 6.48242993076816, 6.5152065759065, 6.546466184246, 6.57618537220723, 6.60434183737393, 6.63091438637665, 6.65588296147135, 6.67922866576633, 6.70093378705299, 6.72098182019852, 6.73935748806072, 6.75604676088795, 6.77103687416987, 6.78431634490632, 6.79587498626698, 6.80570392061433, 6.81379559086642, 6.82014377017997, 6.82474356993607, 6.82759144601401, 6.82868520334208, 6.82802399871721, 6.82560834188824, 6.82144009490106, 6.81552246970658, 6.80786002403601, 6.79845865555081, 6.78732559427775, 6.77446939334277, 6.75989991802026, 6.7436283331172, 6.72566708871507, 6.7060299042947, 6.68473175127265, 6.66178883397996, 6.6372185691175, 6.61103956372357, 6.58327159169476, 6.55393556889856, 6.52305352692299, 6.49064858551112, 6.45674492372588, 6.421367749897, 6.38454327040206, 6.34629865733577, 6.30666201512325, 6.26566234613472, 6.22332951536029, 6.17969421420532, 6.0886428755571, 5.99276896447291, 5.89234389540055, 5.78764858679732, 5.67897215729606, 5.56661060262145, 5.45086546168149, 5.33204248017318, 5.21045027990678, 5.08639904184705, 4.96019921059235, 4.83216022769727, 4.57179021559629, 4.30769881658452, 4.04220595634863, 3.77750992567689, 3.51565993979519, 3.38639613292613, 3.25853339465269, 3.1322766301065, 3.00781805341633, 2.88533690484724, 2.76499924434621, 2.64695781970657, 2.53135200710915, 2.41830782138515, 2.30793799295773, 2.20034210809155, 2.09560680878257, 1.99380671687677, 1.94438481064692, 1.89634174720598, 1.84963479441124, 1.80422267572852, 1.71712479061301, 1.63474499222029, 1.55680023045797, 1.48302606398866, 1.41317533110678, 1.34701692300666, 1.28433465098615, 1.22492619987487, 1.16860216065089, 1.1151851358235, 1.06450891171127, 1.01641769225392, 0.970765389454418, 0.927414965961037, 0.886237825682325, 0.847113248671645, 0.809927866832569, 0.774575177283049, 0.740955090477572, 0.708973510424862, 0.678541944556088, 0.649577140998233, 0.622000751186411, 0.570722473098226, 0.524166987598847, 0.481854652175814, 0.4433589786612, 0.408300260435685, 0.376340020318484, 0.347176166307783, 0.320538758814399, 0.296186306963627, 0.273902523341626, 0.253493476579137, 0.234785089678263, 0.217620939235724, 0.201860316898434, 0.187376519667269, 0.161793731987892, 0.140085894159007, 0.121610192096141, 0.105839405960639, 0.0923395659741133, 0.0807522185474288, 0.0707802933119769, 0.0547357205930733, 0.0426792568659, 0.0335372137994651, 0.0265459374103719, 0.0169706211913635, 0.0111176541007651, 0.0074446480495588, 0.00353537072621798, 0.00179232886077216, 9.59858422479047e-4, 5.38575303833197e-4, 3.14572350642527e-4, 1.90267057075384e-4, 1.18665531012547e-4, 7.60452181618397e-5, 4.99256670248263e-5, 3.34963216012648e-5, 2.29175230586089e-5, 1.59603050155898e-5, 1.12961308627559e-5, 8.113973025173e-6, 5.90781351850795e-6, 4.35557570507412e-6, 4.35557570507412e-6, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SSB_Bx&sig_phi2&sig_x_S]29",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 256,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 254,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 7.51155372367629,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 7.51155372367629,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 6.82868520334208,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SBS_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1198,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 254,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.359140625, 5.35921875, 5.359296875, 5.359375, 5.359453125, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36109375, 5.36125, 5.3615625, 5.361875, 5.3625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.364765625, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.368828125, 5.36890625, 5.368984375, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37125, 5.3715625, 5.371875, 5.3721875, 5.3725, 5.37265625, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.374609375, 5.3746875, 5.374765625, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.48],
      "fY" : [0, 7.61416806388999e-5, 1.03350158960718e-4, 1.43575994647295e-4, 2.04924336836753e-4, 3.01961654892115e-4, 4.62258402490919e-4, 7.41337739618271e-4, 9.58597509105468e-4, 0.00125980966701796, 0.00168644648578104, 0.00230566382876037, 0.00272003417886448, 0.00323000093482708, 0.00386292738951608, 0.00465567071023782, 0.00565850875561512, 0.00625947701398712, 0.00694097974595651, 0.0077161628438331, 0.00860072241935752, 0.00961348220711909, 0.0107771214562476, 0.0121190979745237, 0.0136728259551382, 0.0145415311616975, 0.0154791888049188, 0.0164923968989386, 0.0175884957584741, 0.0187756643789885, 0.0200630310543935, 0.0214608005982425, 0.022980400972613, 0.0246346526569946, 0.0264379647275604, 0.0284065623905441, 0.0305587516536547, 0.032915227965904, 0.0354994370589265, 0.0368851228550737, 0.0383379979449388, 0.0398619670609806, 0.0414612001476735, 0.0431401530238518, 0.0449035898651464, 0.0467566076856685, 0.0487046630176166, 0.0507536010094987, 0.0529096871880534, 0.0551796421565265, 0.057570679532868, 0.0600905474661795, 0.0627475741088918, 0.0655507174662742, 0.0685096200946955, 0.0716346691762192, 0.0749370625609973, 0.0784288814408131, 0.0821231703988547, 0.0860340256739255, 0.0901766925826335, 0.092340060024007, 0.0945676731634389, 0.0968618106487761, 0.0992248452435047, 0.10165924826947, 0.104159205615879, 0.109266394336955, 0.11450622113967, 0.119874020218274, 0.125364500859358, 0.13097174040339, 0.136689180200179, 0.142509624720645, 0.148425243971878, 0.154427579344239, 0.160507552999831, 0.166655480890213, 0.17911353613432, 0.191712876979989, 0.216939805677424, 0.2293529510264, 0.235460006366268, 0.241481290339487, 0.247402077174935, 0.253207586013656, 0.258883041035815, 0.264413733003442, 0.269785081868389, 0.274982700079588, 0.279992456210148, 0.28480053851464, 0.289393518020137, 0.293758410750084, 0.295851403793403, 0.29788273867949, 0.299850944438146, 0.301754589022383, 0.303592281042394, 0.305362671458343, 0.307064455229104, 0.308696372914132, 0.310257212225711, 0.31174580952891, 0.313161051286641, 0.314501875447314, 0.315767272772673, 0.316956288103481, 0.318068021560834, 0.319101629681001, 0.320056326481766, 0.320931384458407, 0.321726135507529, 0.322439971777126, 0.323072346441309, 0.323622774398411, 0.324090832891144, 0.324476162047697, 0.324778465342855, 0.324997509978278, 0.325133127181265, 0.325185212421465, 0.325153725545149, 0.3250386908268, 0.324840196937919, 0.324558396833127, 0.324193507553733, 0.323745809949161, 0.323215648316698, 0.322603429960238, 0.321909624668803, 0.321134764115772, 0.320279441179901, 0.319344309189343, 0.31833008109002, 0.317237528539825, 0.316067480930273, 0.314820824337312, 0.313498500403228, 0.312101505151504, 0.310630887736761, 0.309087749132075, 0.307473240755836, 0.305788563040602, 0.304034963946444, 0.302213737421336, 0.300326221811268, 0.298373798222797, 0.296357888840849, 0.294279955204634, 0.289944047483321, 0.285378486586426, 0.280596197398054, 0.275610557387733, 0.270435334521217, 0.265084624254622, 0.259572786013068, 0.253914379550954, 0.24812410158455, 0.242216723077798, 0.236207027548998, 0.230109750751029, 0.21771080788399, 0.205134650815819, 0.192491755502687, 0.179886805589491, 0.167417385672488, 0.16126178217878, 0.15517289823288, 0.149160491513866, 0.143233715349275, 0.137401105245126, 0.131670569054473, 0.126049380699328, 0.120544177339207, 0.115160959859849, 0.10990509653721, 0.104781329716218, 0.0997937853296135, 0.0949460169049232, 0.0925925224038493, 0.0903046890471772, 0.0880804819101018, 0.0859179353845831, 0.08177029298647, 0.0778473281049636, 0.0741355617610685, 0.0706224011334854, 0.0672960762651386, 0.0641455816456219, 0.0611606222669005, 0.0583315637850722, 0.0556493864531137, 0.0531056425187885, 0.0506924168081367, 0.0484022902392339, 0.0462283060327106, 0.0441639384051978, 0.0422030635501249, 0.0403399327266553, 0.0385691472925288, 0.0368856355302346, 0.0352846311283745, 0.0337616531914322, 0.0323124876615127, 0.0309331700451292, 0.0296199693466425, 0.0271780735414951, 0.0249610793485147, 0.0229461459648741, 0.0211129638227201, 0.0194434511136252, 0.0179214893944839, 0.0165326929015871, 0.0152642069842902, 0.0141045317331596, 0.013043367439464, 0.0120714789998664, 0.0111805767855651, 0.0103632118402665, 0.00961268356578437, 0.00892295830549844, 0.00770469388150951, 0.00667095639831995, 0.00579113474582841, 0.00504012246647824, 0.00439725371459529, 0.00384545876108015, 0.00337059097476685, 0.00260654084909188, 0.00203240635593151, 0.00159705795019891, 0.00126413006877135, 8.08148991014674e-4, 5.29427935646567e-4, 3.54517653883649e-4, 1.6835602262514e-4, 8.53515463026566e-5, 4.57089111174165e-5, 2.56472101681064e-5, 1.49800838110892e-5, 9.06060706116376e-6, 5.65090859519121e-6, 3.6213091810839e-6, 2.3774838278979e-6, 1.5951106444201e-6, 1.09134326478254e-6, 7.60037257870053e-7, 5.37927083290958e-7, 3.86391225133876e-7, 2.81332868151862e-7, 2.07414570842876e-7, 2.07414570842876e-7, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SBS_Bx&sig_phi2&sig_x_S]30",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 256,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 254,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.357703733663611,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.357703733663611,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 0.325185212421465,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BSS_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1199,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 76,
      "fX" : [5.3, 5.3, 5.3025, 5.305, 5.3075, 5.31, 5.3125, 5.315, 5.3175, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.3425, 5.345, 5.3475, 5.35, 5.3525, 5.355, 5.3575, 5.36, 5.3625, 5.365, 5.3675, 5.37, 5.3725, 5.375, 5.3775, 5.38, 5.3825, 5.385, 5.3875, 5.39, 5.3925, 5.395, 5.3975, 5.4, 5.4025, 5.405, 5.4075, 5.41, 5.4125, 5.415, 5.4175, 5.42, 5.4225, 5.425, 5.4275, 5.43, 5.4325, 5.435, 5.4375, 5.44, 5.4425, 5.445, 5.4475, 5.45, 5.4525, 5.455, 5.4575, 5.46, 5.4625, 5.465, 5.4675, 5.47, 5.4725, 5.475, 5.4775, 5.48, 5.48, 5.48],
      "fY" : [0, 6.05861014305999e-8, 6.02257741434492e-8, 5.987230634264e-8, 5.95256980281722e-8, 5.91859492000458e-8, 5.88530598582608e-8, 5.85270300028173e-8, 5.82078596337152e-8, 5.78955487509545e-8, 5.75900973545353e-8, 5.72915054444575e-8, 5.69997730207211e-8, 5.67149000833263e-8, 5.64368866322728e-8, 5.61657326675607e-8, 5.59014381891901e-8, 5.5644003197161e-8, 5.53934276914733e-8, 5.51497116721269e-8, 5.4912855139122e-8, 5.46828580924586e-8, 5.44597205321366e-8, 5.4243442458156e-8, 5.40340238705169e-8, 5.38314647692192e-8, 5.36357651542629e-8, 5.34469250256481e-8, 5.32649443833747e-8, 5.30898232274428e-8, 5.29215615578522e-8, 5.27601593746031e-8, 5.26056166776955e-8, 5.24579334671293e-8, 5.23171097429045e-8, 5.21831455050211e-8, 5.20560407534792e-8, 5.19357954882787e-8, 5.18224097094197e-8, 5.17158834169021e-8, 5.16162166107259e-8, 5.15234092908911e-8, 5.14374614573979e-8, 5.1358373110246e-8, 5.12861442494355e-8, 5.12207748749665e-8, 5.1162264986839e-8, 5.11106145850528e-8, 5.10658236696081e-8, 5.10278922405049e-8, 5.0996820297743e-8, 5.09726078413226e-8, 5.09552548712437e-8, 5.09447613875061e-8, 5.09411273901101e-8, 5.09443528790554e-8, 5.09544378543422e-8, 5.09713823159704e-8, 5.099518626394e-8, 5.10258496982511e-8, 5.10633726189036e-8, 5.11077550258976e-8, 5.11589969192329e-8, 5.12170982989098e-8, 5.1282059164928e-8, 5.13538795172877e-8, 5.14325593559888e-8, 5.15180986810314e-8, 5.16104974924154e-8, 5.17097557901408e-8, 5.18158735742077e-8, 5.1928850844616e-8, 5.20486876013657e-8, 5.21753838444569e-8, 5.21753838444569e-8, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BSS_Bx&sig_phi2&sig_x_S]31",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 6.66447115736599e-8,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 6.66447115736599e-8,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 6.05861014305999e-8,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SBB_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 9,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 254,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.359140625, 5.35921875, 5.359296875, 5.359375, 5.359453125, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36109375, 5.36125, 5.3615625, 5.361875, 5.3625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.364765625, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.368828125, 5.36890625, 5.368984375, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37125, 5.3715625, 5.371875, 5.3721875, 5.3725, 5.37265625, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.374609375, 5.3746875, 5.374765625, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.48],
      "fY" : [0, 0.00162143547714965, 0.00220083944696056, 0.00305744776625324, 0.00436385941432347, 0.00643026704785863, 0.00984378289420597, 0.0157867714697236, 0.0204133136611751, 0.0268276201867209, 0.0359128422096151, 0.0490990624184201, 0.0579230702509247, 0.0687828015222387, 0.0822609569746546, 0.0991424092056285, 0.120497824150061, 0.133295430488518, 0.147808016737173, 0.164315524394441, 0.183152201827523, 0.204718900065968, 0.229498573239833, 0.258075934784476, 0.291162539236459, 0.309661598218094, 0.3296289978786, 0.351205242789321, 0.374546644796755, 0.399827375436124, 0.427241821533015, 0.457007294375995, 0.489367152175553, 0.524594406770989, 0.562995899134342, 0.604917144688843, 0.650747969481083, 0.700929082659607, 0.755959760583188, 0.785467910274692, 0.816406854553404, 0.848859744614357, 0.882915379336854, 0.918668645288633, 0.956220995488885, 0.995680970745198, 1.03716476779521, 1.08079685895266, 1.12671066847677, 1.1750493114714, 1.22596640177805, 1.2796269360678, 1.33620826217034, 1.39590114061824, 1.4589109094452, 1.52545876347336, 1.59578316068463, 1.67014136980225, 1.74881117494903, 1.83209275523186, 1.92031075934512, 1.9663796232068, 2.01381659784845, 2.0626702070277, 2.11299097869277, 2.16483153959003, 2.21806807835323, 2.32682555404021, 2.43840755486751, 2.55271472260048, 2.66963439160906, 2.78904043898391, 2.91079319840809, 3.03473944124219, 3.16071242795293, 3.28853203262717, 3.41800494289909, 3.54892493716211, 3.81421895982604, 4.08252165638396, 4.61972856889658, 4.88406623629451, 5.01411585045969, 5.14233896518804, 5.26842199549524, 5.39205018330278, 5.51290887784011, 5.63068484619608, 5.74506760655405, 5.85575077631865, 5.96243342705341, 6.06482143793187, 6.16262883925982, 6.25557913753145, 6.30014938007652, 6.34340661346874, 6.38531951342886, 6.42585758454663, 6.46499119720554, 6.50269162363085, 6.53893107299939, 6.57368272555144, 6.60692076564575, 6.63862041370111, 6.66875795696877, 6.69731077908266, 6.72425738833546, 6.74957744463142, 6.77325178506837, 6.79526244810399, 6.81559269626364, 6.83422703734966, 6.85115124411443, 6.86635237236229, 6.87981877744758, 6.89154012914051, 6.90150742483362, 6.9097130010643, 6.91615054333439, 6.92081509420816, 6.9237030596745, 6.92481221376182, 6.92414170139732, 6.92169203950556, 6.91746511634432, 6.91146418907898, 6.90369387959965, 6.89416016858885, 6.88287038785001, 6.86983321091096, 6.85505864191895, 6.83855800284735, 6.82034391903669, 6.80043030309618, 6.77883233719412, 6.75556645376901, 6.73065031469561, 6.70410278894244, 6.67594392876209, 6.64619494445353, 6.61487817774218, 6.5820170738264, 6.54763615213642, 6.51176097585816, 6.47441812027489, 6.43563513998135, 6.39544053502703, 6.35386371604685, 6.31093496843869, 6.26668541564904, 6.17435235252263, 6.07712882988434, 5.97529008286759, 5.86912098440273, 5.75891472302902, 5.64497146118598, 5.52759698252758, 5.40710133671547, 5.28379749001144, 5.15799998977994, 5.03002365073015, 4.90018227040768, 4.63614704456191, 4.36833804605497, 4.09910785803455, 3.8306857165024, 3.56514968336977, 3.43406623729642, 3.30440358258104, 3.17636950879307, 3.05015893584856, 2.92595362716752, 2.80392198031327, 2.68421889330109, 2.56698570430233, 2.45235020205173, 2.34042670387218, 2.23131619789847, 2.12510654578098, 2.02187341981314, 1.97175580424046, 1.92303644134766, 1.87567199745409, 1.82962061497815, 1.74129665792335, 1.65775720382786, 1.57871521811935, 1.50390253693487, 1.43306851928768, 1.36597880306669, 1.30241415629375, 1.24216941581945, 1.18505250632189, 1.13088353309605, 1.07949394268003, 1.03072574588133, 0.984430798230552, 0.940470133309025, 0.898713344785481, 0.85903801334551, 0.821329175016485, 0.785478827681389, 0.75138547283991, 0.718953689916893, 0.688093740638686, 0.658721201200423, 0.63075662012896, 0.578756500657652, 0.531545656255873, 0.488637692510993, 0.449600117605574, 0.414047879811971, 0.381637737225513, 0.352063345312582, 0.325050964559863, 0.30035570463944, 0.27775823347194, 0.257061889727327, 0.238090145935778, 0.220684376730724, 0.204701893015653, 0.190014208200583, 0.164071293084579, 0.142057875266131, 0.123322091803723, 0.107329301215236, 0.0936394247545713, 0.0818889629019536, 0.0717766634462134, 0.0555062321962743, 0.0432800503198795, 0.034009315236909, 0.0269196230505885, 0.0172095156536962, 0.0112741566806562, 0.00754944593367872, 0.00358513793740388, 0.00181755937146999, 9.73370294505885e-4, 5.4615679753246e-4, 3.19000567601946e-4, 1.92945435538206e-4, 1.20335978894743e-4, 7.71157023415814e-5, 5.06284677794956e-5, 3.39678474015773e-5, 2.32401317178529e-5, 1.6184977314993e-5, 1.14551458498013e-5, 8.22819295863172e-6, 5.99097747097329e-6, 4.41688889476117e-6, 4.41688889476117e-6, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SBB_Bx&sig_phi2&sig_x_S]32",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 256,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 254,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 7.617293435138,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 7.617293435138,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 6.92481221376182,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BSB_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1195,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 76,
      "fX" : [5.3, 5.3, 5.3025, 5.305, 5.3075, 5.31, 5.3125, 5.315, 5.3175, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.3425, 5.345, 5.3475, 5.35, 5.3525, 5.355, 5.3575, 5.36, 5.3625, 5.365, 5.3675, 5.37, 5.3725, 5.375, 5.3775, 5.38, 5.3825, 5.385, 5.3875, 5.39, 5.3925, 5.395, 5.3975, 5.4, 5.4025, 5.405, 5.4075, 5.41, 5.4125, 5.415, 5.4175, 5.42, 5.4225, 5.425, 5.4275, 5.43, 5.4325, 5.435, 5.4375, 5.44, 5.4425, 5.445, 5.4475, 5.45, 5.4525, 5.455, 5.4575, 5.46, 5.4625, 5.465, 5.4675, 5.47, 5.4725, 5.475, 5.4775, 5.48, 5.48, 5.48],
      "fY" : [0, 1.5791799363268, 1.56978798654057, 1.56057482962843, 1.55154046559036, 1.54268489442636, 1.53400811613644, 1.5255101307206, 1.51719093817883, 1.50905053851114, 1.50108893171753, 1.493306117798, 1.48570209675254, 1.47827686858116, 1.47103043328386, 1.46396279086064, 1.45707394131149, 1.45036388463642, 1.44383262083543, 1.43748014990851, 1.43130647185567, 1.42531158667691, 1.41949549437222, 1.41385819494161, 1.40839968838508, 1.40311997470262, 1.39801905389425, 1.39309692595995, 1.38835359089973, 1.38378904871358, 1.37940329940151, 1.37519634296352, 1.3711681793996, 1.36731880870976, 1.363648230894, 1.36015644595232, 1.35684345388471, 1.35370925469118, 1.35075384837173, 1.34797723492635, 1.34537941435506, 1.34296038665783, 1.34072015183469, 1.33865870988562, 1.33677606081063, 1.33507220460972, 1.33354714128288, 1.33220087083012, 1.33103339325144, 1.33004470854684, 1.32923481671631, 1.32860371775986, 1.32815141167748, 1.32787789846919, 1.32778317813497, 1.32786725067483, 1.32813011608876, 1.32857177437677, 1.32919222553886, 1.32999146957503, 1.33096950648527, 1.33212633626959, 1.33346195892798, 1.33497637446046, 1.33666958286701, 1.33854158414764, 1.34059237830234, 1.34282196533113, 1.34523034523398, 1.34781751801092, 1.35058348366193, 1.35352824218702, 1.35665179358619, 1.35995413785944, 1.35995413785944, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BSB_Bx&sig_phi2&sig_x_S]33",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.73709792995948,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.73709792995948,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 1.5791799363268,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BBS_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1196,
      "fFillStyle" : 3595,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 76,
      "fX" : [5.3, 5.3, 5.3025, 5.305, 5.3075, 5.31, 5.3125, 5.315, 5.3175, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.3425, 5.345, 5.3475, 5.35, 5.3525, 5.355, 5.3575, 5.36, 5.3625, 5.365, 5.3675, 5.37, 5.3725, 5.375, 5.3775, 5.38, 5.3825, 5.385, 5.3875, 5.39, 5.3925, 5.395, 5.3975, 5.4, 5.4025, 5.405, 5.4075, 5.41, 5.4125, 5.415, 5.4175, 5.42, 5.4225, 5.425, 5.4275, 5.43, 5.4325, 5.435, 5.4375, 5.44, 5.4425, 5.445, 5.4475, 5.45, 5.4525, 5.455, 5.4575, 5.46, 5.4625, 5.465, 5.4675, 5.47, 5.4725, 5.475, 5.4775, 5.48, 5.48, 5.48],
      "fY" : [0, 1.30293967412063e-8, 1.29519062430539e-8, 1.28758909177031e-8, 1.28013507651538e-8, 1.27282857854061e-8, 1.265669597846e-8, 1.25865813443154e-8, 1.25179418829724e-8, 1.2450777594431e-8, 1.23850884786912e-8, 1.23208745357529e-8, 1.22581357656161e-8, 1.2196872168281e-8, 1.21370837437474e-8, 1.20787704920154e-8, 1.20219324130849e-8, 1.1966569506956e-8, 1.19126817736287e-8, 1.1860269213103e-8, 1.18093318253788e-8, 1.17598696104562e-8, 1.17118825683351e-8, 1.16653706990156e-8, 1.16203340024977e-8, 1.15767724787814e-8, 1.15346861278666e-8, 1.14940749497534e-8, 1.14549389444418e-8, 1.14172781119317e-8, 1.13810924522232e-8, 1.13463819653163e-8, 1.13131466512109e-8, 1.12813865099071e-8, 1.12511015414048e-8, 1.12222917457042e-8, 1.11949571228051e-8, 1.11690976727075e-8, 1.11447133954116e-8, 1.11218042909172e-8, 1.11003703592243e-8, 1.10804116003331e-8, 1.10619280142434e-8, 1.10449196009553e-8, 1.10293863604687e-8, 1.10153282927837e-8, 1.10027453979003e-8, 1.09916376758184e-8, 1.09820051265381e-8, 1.09738477500594e-8, 1.09671655463823e-8, 1.09619585155067e-8, 1.09582266574327e-8, 1.09559699721602e-8, 1.09551884596893e-8, 1.095588212002e-8, 1.09580509531523e-8, 1.09616949590861e-8, 1.09668141378215e-8, 1.09734084893584e-8, 1.0981478013697e-8, 1.0991022710837e-8, 1.10020425807787e-8, 1.10145376235219e-8, 1.10285078390667e-8, 1.10439532274131e-8, 1.1060873788561e-8, 1.10792695225105e-8, 1.10991404292616e-8, 1.11204865088142e-8, 1.11433077611684e-8, 1.11676041863242e-8, 1.11933757842815e-8, 1.12206225550404e-8, 1.12206225550404e-8, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BBS_Bx&sig_phi2&sig_x_S]34",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.43323364153269e-8,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.43323364153269e-8,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 1.30293967412063e-8,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SSS_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 254,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.359140625, 5.35921875, 5.359296875, 5.359375, 5.359453125, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36109375, 5.36125, 5.3615625, 5.361875, 5.3625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.364765625, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.368828125, 5.36890625, 5.368984375, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37125, 5.3715625, 5.371875, 5.3721875, 5.3725, 5.37265625, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.374609375, 5.3746875, 5.374765625, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.48],
      "fY" : [0, 0.0117997657575424, 0.0160162956282083, 0.0222501406723443, 0.031757365379955, 0.0467953526319522, 0.0716367280454002, 0.114885980993864, 0.14855498287267, 0.195234185076614, 0.261350594416486, 0.357311433983653, 0.421526894255504, 0.500557041922328, 0.598642398646993, 0.721494762974684, 0.876905753760698, 0.970038511233416, 1.07565179075243, 1.19578282670276, 1.33286406397252, 1.4898126388394, 1.67014318120183, 1.87811085980978, 2.11889391146236, 2.25351817853587, 2.39882808577645, 2.55584613519118, 2.72570986398075, 2.90968678068698, 3.10919150774818, 3.32580549711708, 3.56129975351105, 3.81766108170783, 4.09712247318063, 4.40219836721319, 4.7357256673399, 5.10091157162283, 5.50138949265519, 5.7161308494376, 5.94128461005237, 6.17745589547885, 6.42529092691427, 6.68548022784146, 6.95876210815847, 7.24592645813398, 7.54781888297725, 7.86534521222386, 8.19947642191799, 8.55125401184512, 8.92179588485894, 9.31230278073415, 9.72406532304316, 10.1584717443932, 10.6170163630802, 11.1013088929191, 11.6130846779118, 12.1542159545511, 12.7267242572284, 13.3327940966418, 13.9747880574278, 14.3100476529805, 14.6552634798859, 15.0107886628794, 15.3769909119077, 15.7542532106226, 16.1416745394394, 16.9331415793391, 17.7451636986741, 18.5770178320425, 19.4278840713677, 20.2968445751394, 21.1828829416276, 22.0848840712321, 23.0016345407468, 23.9318235094926, 24.8740441742591, 25.8267957866749, 27.7574352530158, 29.7099699151202, 33.6194167110697, 35.543096438168, 36.4895139833826, 37.4226394390786, 38.340190735194, 39.2398772646407, 40.119409201249, 40.9765070371192, 41.80891128505, 42.6143922893392, 43.390760086149, 44.1358742530539, 44.8476536863328, 45.5240862438755, 45.8484398362326, 46.1632381914807, 46.4682533516387, 46.7632633907018, 47.0480526833558, 47.3224121673114, 47.5861395988111, 47.8390398008731, 48.0809249038451, 48.3116145778537, 48.5309362567474, 48.738725353143, 48.9348254642013, 49.1190885677726, 49.2913752085654, 49.4515546740135, 49.5995051595291, 49.7351139228503, 49.8582774272084, 49.9689014730635, 50.0669013181648, 50.1522017857367, 50.2247373605852, 50.2844522729528, 50.3313005699784, 50.3652461746295, 50.3862629320022, 50.3943346429051, 50.3894550846679, 50.3716280191354, 50.3408671878346, 50.2971962943226, 50.2406489737466, 50.1712687496718, 50.0891089782534, 49.9942327798548, 49.8867129582331, 49.7666319074367, 49.6340815065834, 49.4891630027051, 49.3319868818694, 49.1626727288072, 48.9813490752966, 48.7881532375687, 48.5832311430358, 48.3667371466278, 48.1388338370695, 47.8996918334531, 47.6494895724396, 47.3884130864742, 47.1166557733957, 46.834418157843, 46.5419076448674, 46.2393382661757, 45.9269304194377, 45.6049106011026, 44.9329698844215, 44.2254395451498, 43.4843225677714, 42.7116920744649, 41.9096817030683, 41.0804758429858, 40.2262997912089, 39.3494098899923, 38.4520837067333, 37.5366103150782, 36.6052807342367, 35.6603785811554, 33.7388998293787, 31.7899579845272, 29.8306736353992, 27.8772697295065, 25.944869066447, 24.9909279567606, 24.0473264538306, 23.1155767166546, 22.1970972471611, 21.293210802752, 20.405142872711, 19.5340207052835, 18.6808728688819, 17.8466293278234, 17.0321220101439, 16.2380858426117, 15.4651602258739, 14.7138958542686, 14.3491720447688, 13.9946238200054, 13.6499358252892, 13.3148034480315, 12.6720384298034, 12.0640919504451, 11.4888751567365, 10.9444365243573, 10.428952049223, 9.94071619444861, 9.47813353053645, 9.03971101188629, 8.62405083769871, 8.2298438498788, 7.85586342461324, 7.50095981805466, 7.16405492992608, 6.84413745190733, 6.54025837049534, 6.25152679656463, 5.97710609617776, 5.71621029930996, 5.46810076508081, 5.23208308384455, 5.00750419809536, 4.79374972561708, 4.59024146962953, 4.21181800611664, 3.86824780982609, 3.55599121469302, 3.27190082311221, 3.0131744759754, 2.7773142792064, 2.56209085409189, 2.36551210031011, 2.18579586337735, 2.02134598532358, 1.87073129132828, 1.73266712787114, 1.60599912143864, 1.48968887245291, 1.38280133805462, 1.19400546812905, 1.0338059551412, 0.897458959373544, 0.781073703584448, 0.681447577375895, 0.595935264762897, 0.522344445683487, 0.403938699522698, 0.314964402189463, 0.24749794797595, 0.195903722815217, 0.12523979916324, 0.0820460695601867, 0.0549400175782746, 0.0260903307384214, 0.0132270294661824, 0.0070835636893243, 0.00397457830952452, 0.00232148119815601, 0.00140413292753412, 8.75727947965379e-4, 5.61198540850134e-4, 3.68441463678541e-4, 2.47196171710238e-4, 1.69126748680229e-4, 1.17783867319704e-4, 8.33631924618756e-5, 5.98795023841414e-5, 4.35984853004878e-5, 3.21432798712975e-5, 3.21432798712975e-5, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SSS_Bx&sig_phi2&sig_x_S]35",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 256,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 254,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 55.4337681071957,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 55.4337681071957,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 50.3943346429051,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 256,
      "fX" : [5.295, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.359140625, 5.35921875, 5.359296875, 5.359375, 5.359453125, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36109375, 5.36125, 5.3615625, 5.361875, 5.3625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.364765625, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.368828125, 5.36890625, 5.368984375, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37125, 5.3715625, 5.371875, 5.3721875, 5.3725, 5.37265625, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.374609375, 5.3746875, 5.374765625, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 3.65871926679554, 3.65871926679554, 3.62118642970838, 3.58788459247702, 3.56042072676073, 3.54168286127352, 3.53713726652296, 3.55779227104308, 3.58414778000642, 3.62756068010345, 3.69625349325174, 3.80354091204287, 3.87810994827891, 3.97173558789642, 4.08984302855605, 4.23973977593021, 4.43139419611793, 4.54699726218779, 4.67859332096381, 4.82878874970293, 5.00069554625963, 5.19804580827843, 5.42533604902322, 5.68801020520352, 5.99269315941686, 6.16325325218966, 6.34749068183318, 6.54671360709248, 6.76237735932786, 6.99610355137911, 7.24970200924248, 7.52519599564751, 7.82485128150956, 8.15120972594154, 8.5071281520138, 8.89582345877895, 9.32092509648911, 9.78653625923376, 10.297305427334, 10.5712463642395, 10.8585102332553, 11.1598712082172, 11.4761560453608, 11.8082481799524, 12.1570921837804, 12.52369861903, 12.9091493279292, 13.3146032019228, 13.7413024789671, 14.1905796230014, 14.6638648457846, 15.162694338176, 15.6887192857001, 16.2437157519858, 16.829595523546, 17.4484180204989, 18.1024033904979, 18.7939469173897, 19.525634892325, 20.3002621135083, 21.12085120166, 21.5493935168931, 21.9906739421197, 22.4451442546543, 22.9132748916981, 23.3955558311775, 23.8908343353563, 24.9026612939546, 25.9407874230433, 27.0042876541901, 28.0921130213166, 29.2030892652136, 30.3359160316497, 31.4891666952652, 32.6612888383948, 33.8506054103474, 35.0553165888151, 36.273502360837, 38.7420373011365, 41.2385907513115, 46.237317396378, 48.6969740356015, 49.9070739156412, 51.1001699019667, 52.2733423818167, 53.4236608204117, 54.5481956820564, 55.6440306319437, 56.7082749491547, 57.7380760783052, 58.7306322446059, 59.683205055081, 60.5931320073457, 61.4578388264555, 61.8724573304041, 62.2748515502189, 62.6647298432193, 63.0418082838558, 63.4058110074961, 63.7564705460469, 64.0935281548427, 64.416734130241, 64.7258481173799, 65.0206394075674, 65.3008872247866, 65.5663810008204, 65.8169206385147, 66.0523167627205, 66.2723909584737, 66.4769759959935, 66.6659160421023, 66.8390668576937, 66.9962959808964, 67.1374828956123, 67.2625191851192, 67.3713086704793, 67.4637675334967, 67.5398244239974, 67.5994205512536, 67.6425097593799, 67.6690585865678, 67.6790463080524, 67.6724649627336, 67.6493193634042, 67.6096270905663, 67.553418469848, 67.4807365330592, 67.3916369629582, 67.2861880218279, 67.1644704639895, 67.0265774324104, 66.8726143395931, 66.7026987329559, 66.516960144949, 66.3155399281708, 66.0985910757797, 65.8662780275207, 65.6187764617078, 65.3562730735448, 65.0789653401516, 64.787061272721, 64.4807791562597, 64.1603472773403, 63.8260036403559, 63.4779956727667, 63.1165799198488, 62.742021729474, 62.3545949274609, 61.9545814840522, 61.5422711720882, 60.6819559423893, 59.7761100164086, 58.8272959530953, 57.8381660434854, 56.8114500005545, 55.7499424673272, 54.6564904227821, 53.533980564287, 52.3853267440274, 51.2134575349429, 50.0213039990689, 48.8117877282052, 46.3522366743778, 43.8575565994315, 41.3496510769552, 38.8492752648957, 36.3757768245843, 35.1547141064499, 33.9468811860055, 32.754212674629, 31.5785233616211, 30.4215055435749, 29.2847270751375, 28.1696301242848, 27.0775306109408, 26.0096183038747, 24.9669575471442, 23.9504885842619, 22.9610294454541, 21.9992846727258, 21.5323687437972, 21.0784715590763, 20.6371896631256, 20.2081333436328, 19.3852042603084, 18.6068225944849, 17.8703159292983, 17.1731875424067, 16.5131038570763, 15.8878828599948, 15.2954834059763, 14.7339953367569, 14.2016303474462, 13.6967135400013, 13.2176756082918, 12.7630456041355, 12.3314442380095, 11.9215776720401, 11.5322317664948, 11.1622667442463, 10.8106122406457, 10.4762627089519, 10.158273153927, 9.85575516846344, 9.56787325015499, 9.29384137661414, 9.03291982002701, 8.54766263941068, 8.10700214101629, 7.70640978105107, 7.34185887235655, 7.0097644156691, 6.70693067938396, 6.43050546248868, 6.17794013090835, 5.94695464904721, 5.73550693973327, 5.54176600034339, 5.36408828326074, 5.20099691724565, 5.05116340467247, 4.91339147943615, 4.66982461241545, 4.46286885933769, 4.28645509234925, 4.13560556643016, 4.00622295681224, 3.8949229246725, 3.79890068073802, 3.64374856447668, 3.52635330270615, 3.43657766926239, 3.36721162663517, 3.27039985126663, 3.2091451541835, 3.16888508142241, 3.12205044021877, 3.09731841327327, 3.08283365122779, 3.07388122006062, 3.06844151581633, 3.06559321346726, 3.06489262027783, 3.06611575980057, 3.0691447978784, 3.07391543266086, 3.08039141201702, 3.08855169116537, 3.09838372673025, 3.10987986139649, 3.12303531759633, 3.13784705444386, 3.13784705444386, 3.13784705444386, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mphi_2,mpsi_2|fit23]_Norm[mBs_2,mphi_2,mpsi_2]36",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 258,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 256,
          "fXmin" : 5.276,
          "fXmax" : 5.504,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 74.4469509388577,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 74.4469509388577,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 67.6790463080524,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[fit23]_Cut[sample==sample::S]",
      "fTitle" : "Histogram of ds_1000_plot__mBs_2",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 36,
      "fX" : [5.3025, 5.3075, 5.3125, 5.3175, 5.3225, 5.3275, 5.3325, 5.3375, 5.3425, 5.3475, 5.3525, 5.3575, 5.3625, 5.3675, 5.3725, 5.3775, 5.3825, 5.3875, 5.3925, 5.3975, 5.4025, 5.4075, 5.4125, 5.4175, 5.4225, 5.4275, 5.4325, 5.4375, 5.4425, 5.4475, 5.4525, 5.4575, 5.4625, 5.4675, 5.4725, 5.4775],
      "fY" : [1, 4, 0, 2, 2, 3, 2, 4, 2, 4, 9, 15, 49, 63, 40, 6, 6, 0, 4, 1, 2, 2, 5, 4, 0, 6, 4, 2, 3, 3, 5, 3, 2, 1, 2, 2],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[fit23]_Cut[sample==sample::S]3004",
        "fTitle" : "Histogram of ds_1000_plot__mBs_2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 79.1772019089375,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 79.1772019089375,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEXhigh" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEYlow" : [0.82724622097655, 1.91433918622288, 0, 1.29181456018103, 1.29181456018103, 1.63270468610957, 1.29181456018103, 1.91433918622288, 1.29181456018103, 1.91433918622288, 2.94346103725076, 3.82938009857506, 6.97602630329686, 7.9161294251061, 6.29800017766426, 2.37993137929577, 2.37993137929577, 0, 1.91433918622288, 0.82724622097655, 1.29181456018103, 1.29181456018103, 2.15969114440678, 1.91433918622288, 0, 2.37993137929577, 1.91433918622288, 1.29181456018103, 1.63270468610957, 1.63270468610957, 2.15969114440678, 1.63270468610957, 1.29181456018103, 0.82724622097655, 1.29181456018103, 1.29181456018103],
      "fEYhigh" : [2.29952655911586, 3.16275317226094, 1.14787446444932, 2.63785962345524, 2.63785962345524, 2.9181858328834, 2.63785962345524, 3.16275317226094, 2.63785962345524, 3.16275317226094, 4.11020413766764, 4.95873843272062, 8.04763434666193, 8.97927446267043, 7.37726075879658, 3.58364154598457, 3.58364154598457, 1.14787446444932, 3.16275317226094, 2.29952655911586, 2.63785962345524, 2.63785962345524, 3.38247265214689, 3.16275317226094, 1.14787446444932, 3.58364154598457, 3.16275317226094, 2.63785962345524, 2.9181858328834, 2.9181858328834, 3.38247265214689, 2.9181858328834, 2.63785962345524, 2.29952655911586, 2.63785962345524, 2.63785962345524],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 71.9792744626704,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00500000000000002,
      "_nSigma" : 1,
      "_entries" : 263,
      "_rawEntries" : 6406
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "fl", "fl", "fl", "fl", "l", "p", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "sss",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 18.8,
  "fWindowTopX" : 60,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 966,
  "fCw" : 1000,
  "fCh" : 940,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.985602409659644,
  "fY1" : -11.5662650342845,
  "fX2" : 1.06391566278768,
  "fY2" : 84.8192772771506,
  "fXtoAbsPixelk" : -12585.3845470132,
  "fXtoPixelk" : -12585.3845470132,
  "fXtoPixel" : 12769.2307503178,
  "fYtoAbsPixelk" : 827.200050420213,
  "fYtoPixelk" : 827.200050420213,
  "fYtoPixel" : -9.75249998555519,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 940.00005,
  "fVtoPixelk" : 940,
  "fVtoPixel" : -940,
  "fAbsPixeltoXk" : 0.985602409659644,
  "fPixeltoXk" : 0.985602409659644,
  "fPixeltoX" : 7.83132531280411e-5,
  "fAbsPixeltoYk" : 84.8192772771506,
  "fPixeltoYk" : -11.5662650342845,
  "fPixeltoY" : -0.102537810969612,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.995,
  "fUymin" : 0,
  "fUxmax" : 1.06,
  "fUymax" : 80,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.995,
      "fY1" : 0,
      "fX2" : 1.06,
      "fY2" : 80,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_c7ee540",
      "fTitle" : "A RooPlot of \"mphi_2\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 34,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 32,
        "fXmin" : 0.995,
        "fXmax" : 1.06,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 80,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 56.5230633598177, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BBB_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 125,
      "fX" : [0.99296875, 0.99296875, 0.995, 0.99525390625, 0.9955078125, 0.99576171875, 0.996015625, 0.99626953125, 0.9965234375, 0.99677734375, 0.99703125, 0.99728515625, 0.9975390625, 0.99779296875, 0.998046875, 0.99830078125, 0.9985546875, 0.99880859375, 0.9990625, 0.99931640625, 0.9995703125, 0.99982421875, 1.000078125, 1.00033203125, 1.0005859375, 1.00083984375, 1.00109375, 1.00134765625, 1.0016015625, 1.00185546875, 1.002109375, 1.00236328125, 1.0026171875, 1.00287109375, 1.003125, 1.00337890625, 1.0036328125, 1.004140625, 1.0046484375, 1.00515625, 1.0056640625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.0107421875, 1.01125, 1.0117578125, 1.012265625, 1.0127734375, 1.01328125, 1.0137890625, 1.014296875, 1.0148046875, 1.0153125, 1.0158203125, 1.016328125, 1.0168359375, 1.01734375, 1.0178515625, 1.018359375, 1.0188671875, 1.019375, 1.0198828125, 1.020390625, 1.0208984375, 1.02140625, 1.0219140625, 1.022421875, 1.0229296875, 1.0234375, 1.0239453125, 1.024453125, 1.0249609375, 1.02546875, 1.0259765625, 1.026484375, 1.0269921875, 1.0275, 1.0280078125, 1.028515625, 1.0290234375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.040703125, 1.04171875, 1.042734375, 1.04375, 1.044765625, 1.04578125, 1.046796875, 1.0478125, 1.048828125, 1.04984375, 1.050859375, 1.051875, 1.052890625, 1.05390625, 1.054921875, 1.0559375, 1.056953125, 1.05796875, 1.058984375, 1.06, 1.06, 1.06203125, 1.06203125],
      "fY" : [0, 0.789023173894491, 0.789023173894491, 0.800072559697692, 0.810855446172641, 0.82138299864514, 0.831665572308242, 0.841712793717959, 0.851533631985183, 0.86113646121642, 0.870529115486434, 0.879718937409055, 0.888712821196788, 0.897517250956816, 0.906138334853879, 0.914581835674026, 0.922853198243463, 0.930957574090387, 0.938899843682299, 0.946684636524825, 0.954316349368985, 0.961799162740773, 0.969137055978853, 0.976333820942297, 0.983393074529897, 0.990318270135055, 0.997112708145243, 1.00377954558205, 1.01032180496658, 1.01674238248531, 1.02304405552291, 1.02922948962134, 1.03530124491787, 1.04126178210931, 1.0471134679843, 1.05285858056182, 1.05849931386945, 1.06947602521908, 1.08005963612476, 1.09026509221299, 1.10010635563632, 1.10959649723447, 1.11874777774098, 1.127571719594, 1.13607917065399, 1.1442803609219, 1.15218495318096, 1.15980208834358, 1.16714042616915, 1.17420818192081, 1.18101315944905, 1.18756278112129, 1.19386411496022, 1.19992389930452, 1.2057485652652, 1.21134425721533, 1.21671685152122, 1.22187197369772, 1.22681501414771, 1.23155114262751, 1.23608532156276, 1.24042231832577, 1.24456671657224, 1.24852292672496, 1.25229519568221, 1.25588761582059, 1.25930413335446, 1.26254855610788, 1.26562456074935, 1.26853569953427, 1.27128540659618, 1.27387700382325, 1.27631370635355, 1.27859862771905, 1.28073478466584, 1.28272510167533, 1.28457241520918, 1.28627947769837, 1.28784896129543, 1.28928346140688, 1.29058550002169, 1.29175752885007, 1.29280193228587, 1.2937210302047, 1.29451708060893, 1.29519228212978, 1.29574877639599, 1.29618865027781, 1.29651393801428, 1.29672662323134, 1.29682864085754, 1.29682187894377, 1.29670818039297, 1.29648934460513, 1.29616712904287, 1.29574325072214, 1.29459718009151, 1.29306411225238, 1.29115646392562, 1.28888612588107, 1.28626449661712, 1.28330251318882, 1.28001067947921, 1.27639909217286, 1.27247746466004, 1.2682551490732, 1.26374115663447, 1.25894417647297, 1.25387259305291, 1.24853450233846, 1.242937726808, 1.23708982941823, 1.23099812660869, 1.22466970042788, 1.21811140985401, 1.21132990137646, 1.20433161889746, 1.19712281300802, 1.18970954968692, 1.18209771846721, 1.17429304011051, 1.16630107382593, 1.16630107382593, 1.16630107382593, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BBB_Bx&sig_phi2&sig_x_S]37",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 127,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 125,
          "fXmin" : 0.9860625,
          "fXmax" : 1.0689375,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.42651150494329,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.42651150494329,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 1.29682864085754,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SSB_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1197,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 252,
      "fX" : [0.995, 0.995, 0.99703125, 0.9990625, 1.00109375, 1.002109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.01048828125, 1.0107421875, 1.01099609375, 1.01125, 1.01150390625, 1.0117578125, 1.01201171875, 1.012265625, 1.01251953125, 1.0127734375, 1.01302734375, 1.013154296875, 1.01328125, 1.013408203125, 1.01353515625, 1.013662109375, 1.0137890625, 1.013916015625, 1.01404296875, 1.014169921875, 1.014296875, 1.014423828125, 1.01455078125, 1.014677734375, 1.0148046875, 1.014931640625, 1.01505859375, 1.015185546875, 1.0153125, 1.015439453125, 1.0155029296875, 1.01556640625, 1.0156298828125, 1.015693359375, 1.0157568359375, 1.0158203125, 1.0158837890625, 1.015947265625, 1.0160107421875, 1.01607421875, 1.0161376953125, 1.016201171875, 1.0162646484375, 1.016328125, 1.0163916015625, 1.016455078125, 1.0165185546875, 1.01658203125, 1.0166455078125, 1.016708984375, 1.0167724609375, 1.0168359375, 1.0168994140625, 1.016962890625, 1.0170263671875, 1.01708984375, 1.0171533203125, 1.017216796875, 1.0172802734375, 1.01734375, 1.0174072265625, 1.017470703125, 1.0175341796875, 1.01759765625, 1.0176611328125, 1.017724609375, 1.0177880859375, 1.0178515625, 1.017978515625, 1.01810546875, 1.018232421875, 1.018359375, 1.0184228515625, 1.018486328125, 1.0185498046875, 1.01861328125, 1.0186767578125, 1.018740234375, 1.0188037109375, 1.0188671875, 1.01889892578125, 1.0189306640625, 1.01896240234375, 1.018994140625, 1.01902587890625, 1.0190576171875, 1.01908935546875, 1.01912109375, 1.01915283203125, 1.0191845703125, 1.01921630859375, 1.019248046875, 1.01927978515625, 1.0193115234375, 1.01934326171875, 1.019375, 1.01940673828125, 1.0194384765625, 1.01947021484375, 1.019501953125, 1.01953369140625, 1.0195654296875, 1.01959716796875, 1.01962890625, 1.01966064453125, 1.0196923828125, 1.01972412109375, 1.019755859375, 1.01978759765625, 1.0198193359375, 1.01985107421875, 1.0198828125, 1.01991455078125, 1.0199462890625, 1.01997802734375, 1.020009765625, 1.02004150390625, 1.0200732421875, 1.02010498046875, 1.02013671875, 1.02016845703125, 1.0202001953125, 1.02023193359375, 1.020263671875, 1.02029541015625, 1.0203271484375, 1.020390625, 1.0204541015625, 1.020517578125, 1.0205810546875, 1.02064453125, 1.0207080078125, 1.020771484375, 1.0208349609375, 1.0208984375, 1.021025390625, 1.02115234375, 1.021279296875, 1.02140625, 1.0214697265625, 1.021533203125, 1.0215966796875, 1.02166015625, 1.0217236328125, 1.021787109375, 1.0218505859375, 1.0219140625, 1.0219775390625, 1.022041015625, 1.0221044921875, 1.02216796875, 1.0222314453125, 1.022294921875, 1.0223583984375, 1.022421875, 1.0224853515625, 1.022548828125, 1.0226123046875, 1.02267578125, 1.0227392578125, 1.022802734375, 1.0228662109375, 1.0229296875, 1.0229931640625, 1.023056640625, 1.0231201171875, 1.02318359375, 1.0232470703125, 1.023310546875, 1.0233740234375, 1.0234375, 1.0235009765625, 1.023564453125, 1.0236279296875, 1.02369140625, 1.023818359375, 1.0239453125, 1.024072265625, 1.02419921875, 1.024326171875, 1.024453125, 1.024580078125, 1.02470703125, 1.024833984375, 1.0249609375, 1.025087890625, 1.02521484375, 1.025341796875, 1.02546875, 1.025595703125, 1.02572265625, 1.025849609375, 1.0259765625, 1.026103515625, 1.02623046875, 1.026484375, 1.02673828125, 1.0269921875, 1.02724609375, 1.0275, 1.02775390625, 1.0280078125, 1.02826171875, 1.028515625, 1.02876953125, 1.0290234375, 1.02927734375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06],
      "fY" : [0, 0.0062693889205249, 0.0103612515087625, 0.0163825440863737, 0.0252478467532209, 0.0312110758382098, 0.0385672224012387, 0.0477190168378282, 0.0592201145988809, 0.073846403667867, 0.0826612971366526, 0.092709177503518, 0.104211537978381, 0.117440250769891, 0.132731631987048, 0.150505204473973, 0.171288991416204, 0.195753986883349, 0.209627056267514, 0.224761660459803, 0.241306079007222, 0.259430162646457, 0.279329048885466, 0.301227602738261, 0.325385734607671, 0.352104778601656, 0.381735150781146, 0.414685546941701, 0.451433983307336, 0.471404005802166, 0.492541024124671, 0.514930596612702, 0.538665573300421, 0.563846756665431, 0.590583616569928, 0.61899506103752, 0.649210263531471, 0.681369546012106, 0.715625315139859, 0.752143046512226, 0.791102307796519, 0.832697808536154, 0.877140456789751, 0.924658396587436, 0.97549799024448, 1.02992469778196, 1.08822379097097, 1.15070082140996, 1.18360713151011, 1.21768174006983, 1.25296851908254, 1.28951253942636, 1.32736001816384, 1.36655825828526, 1.40715556592714, 1.44920115354546, 1.49274501899328, 1.53783780267196, 1.58453061894918, 1.63287485639443, 1.682921950512, 1.7347231148273, 1.78832904247858, 1.84378955506595, 1.90115321839975, 1.96046689740551, 2.02177526967891, 2.08512027385139, 2.15054050710325, 2.21807055454637, 2.28774025935522, 2.35957392360703, 2.43358944424518, 2.50979738106556, 2.58819995927884, 2.66879000866019, 2.75154984477018, 2.83645009537747, 2.92344848794784, 3.01248859646956, 3.10349858157372, 3.19638991417279, 3.29105613606316, 3.38737164394709, 3.48519056427157, 3.58434570864691, 3.78588415286216, 3.99019369476792, 4.19510378779683, 4.39807324008375, 4.4979415781367, 4.59622016324939, 4.69250486594694, 4.78637899786402, 4.87741663216861, 4.96518643207937, 5.04925578297006, 5.12919531867334, 5.16748427774603, 5.20458365081758, 5.24044282884599, 5.27501231676428, 5.30824389717101, 5.34009078365746, 5.37050778516387, 5.39945144788872, 5.42688020291494, 5.45275450963715, 5.47703699761888, 5.49969259727436, 5.52068865879181, 5.53999507146114, 5.55758437121223, 5.57343184444351, 5.58751560838679, 5.59981669315118, 5.6103191079935, 5.61900990108673, 5.62587919852359, 5.630920238327, 5.63412939060952, 5.63550616528219, 5.63505320611873, 5.63277627422685, 5.62868421932137, 5.622788937722, 5.61510531767692, 5.60565117802203, 5.59444719235548, 5.58151680544022, 5.5668861304424, 5.55058385377609, 5.53264111949946, 5.51309141221016, 5.49197042014429, 5.46931591171677, 5.44516759559188, 5.41956697970503, 5.39255721779751, 5.36418296431559, 5.33449022739933, 5.3035262158944, 5.27133918525669, 5.23797828039415, 5.16793502858191, 5.09380193511674, 5.01598944078479, 4.93490866036942, 4.85096730101746, 4.76456603528842, 4.6760951884737, 4.58593191962772, 4.49443777386602, 4.30881353565962, 4.12173758489656, 3.93538983718165, 3.75160505377556, 3.66115432440285, 3.57188036180865, 3.48392090384544, 3.39739563834557, 3.31240723078583, 3.22904242333775, 3.14737314143361, 3.06745762029603, 2.98934151314133, 2.91305898276493, 2.83863375674215, 2.76608014267798, 2.69540399521622, 2.62660363081632, 2.55967068700944, 2.49459092581831, 2.4313449774987, 2.36990903115377, 2.31025546423265, 2.25235342406045, 2.19616935088883, 2.14166745797831, 2.08881015870462, 2.03755845537741, 1.98787228222349, 1.93971081408806, 1.89303273733945, 1.84779648963042, 1.80396047024907, 1.76148322155317, 1.72032358933694, 1.68044085564175, 1.6417948584427, 1.60434608489056, 1.56805575752239, 1.53288589673612, 1.46575997659164, 1.40268228106503, 1.34338196007664, 1.28760377633874, 1.23510814367568, 1.18567088244884, 1.13908277060596, 1.09514895310446, 1.05368825733871, 1.0145324532729, 0.977525486438155, 0.942522705423568, 0.909390099681893, 0.878003558978887, 0.848248162304843, 0.820017501354879, 0.793213041609799, 0.76774352248271, 0.743524396833377, 0.720477309303012, 0.677613918239103, 0.63863283847616, 0.603085242533433, 0.570583173045333, 0.54079040899796, 0.51341476776378, 0.488201623538543, 0.464928449953866, 0.443400221673656, 0.423445534797686, 0.404913328281147, 0.387670107551286, 0.371597588359283, 0.342555838140356, 0.317076851578099, 0.294591337375758, 0.274639469852979, 0.256846680708897, 0.240905425783947, 0.226561316593232, 0.213602472211615, 0.191157901412158, 0.172455085123574, 0.156683259297779, 0.143241977285654, 0.131678661214838, 0.121646781138329, 0.105158341793185, 0.092231838910204, 0.0818725364389595, 0.0734151022368995, 0.0664000085361461, 0.0605010288599735, 0.0554809906086739, 0.0511637765383324, 0.0474150634731181, 0.0441034204824689, 0.0441034204824689, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SSB_Bx&sig_phi2&sig_x_S]38",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 254,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 252,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 6.19905678181041,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 6.19905678181041,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 5.63550616528219,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SBS_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1198,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 123,
      "fX" : [0.995, 0.995, 0.99525390625, 0.9955078125, 0.99576171875, 0.996015625, 0.99626953125, 0.9965234375, 0.99677734375, 0.99703125, 0.99728515625, 0.9975390625, 0.99779296875, 0.998046875, 0.99830078125, 0.9985546875, 0.99880859375, 0.9990625, 0.99931640625, 0.9995703125, 0.99982421875, 1.000078125, 1.00033203125, 1.0005859375, 1.00083984375, 1.00109375, 1.00134765625, 1.0016015625, 1.00185546875, 1.002109375, 1.00236328125, 1.0026171875, 1.00287109375, 1.003125, 1.00337890625, 1.0036328125, 1.004140625, 1.0046484375, 1.00515625, 1.0056640625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.0107421875, 1.01125, 1.0117578125, 1.012265625, 1.0127734375, 1.01328125, 1.0137890625, 1.014296875, 1.0148046875, 1.0153125, 1.0158203125, 1.016328125, 1.0168359375, 1.01734375, 1.0178515625, 1.018359375, 1.0188671875, 1.019375, 1.0198828125, 1.020390625, 1.0208984375, 1.02140625, 1.0219140625, 1.022421875, 1.0229296875, 1.0234375, 1.0239453125, 1.024453125, 1.0249609375, 1.02546875, 1.0259765625, 1.026484375, 1.0269921875, 1.0275, 1.0280078125, 1.028515625, 1.0290234375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.040703125, 1.04171875, 1.042734375, 1.04375, 1.044765625, 1.04578125, 1.046796875, 1.0478125, 1.048828125, 1.04984375, 1.050859375, 1.051875, 1.052890625, 1.05390625, 1.054921875, 1.0559375, 1.056953125, 1.05796875, 1.058984375, 1.06, 1.06, 1.06],
      "fY" : [0, 0.0528433937450615, 0.0535834062870983, 0.0543055705207438, 0.0550106342234107, 0.0556992909153427, 0.0563721853176413, 0.0570299181202154, 0.0576730501636358, 0.0583021061208287, 0.0589175777500169, 0.0595199267785589, 0.0601095874677545, 0.0606869689008411, 0.0612524570299457, 0.0618064165124124, 0.0623491923624843, 0.0628811114406063, 0.0634024837995078, 0.0639136039036014, 0.0644147517360212, 0.0649061938057454, 0.0653881840656472, 0.0658609647509527, 0.0663247671464117, 0.0667798122894797, 0.0672263116159425, 0.0676644675536609, 0.0680944740694624, 0.0685165171736401, 0.068930775386024, 0.0693374201671586, 0.0697366163177412, 0.0701285223491428, 0.0705132908275451, 0.0708910686939598, 0.0716262139964883, 0.0723350321108824, 0.0730185239933282, 0.073677624733628, 0.074313209727529, 0.0749261001153868, 0.0755170675915656, 0.0760868386718124, 0.0766360984918587, 0.0771654941990567, 0.077675637989411, 0.0781671098345742, 0.0786404599368733, 0.0790962109450167, 0.0795348599585801, 0.0799568803455425, 0.0803627233938974, 0.0807528198156222, 0.0811275811189398, 0.0814874008628105, 0.081832655805871, 0.0821637069605635, 0.0824809005619248, 0.0827845689593985, 0.0830750314390839, 0.0833525949829956, 0.0836175549711874, 0.0838701958319575, 0.0841107916447944, 0.0843396067002355, 0.0845568960203814, 0.0847629058434242, 0.0849578740752175, 0.085142030710616, 0.0853155982270462, 0.0854787919525393, 0.0856318204102431, 0.0857748856412464, 0.0859081835073804, 0.0860319039755106, 0.0861462313847023, 0.086251344697517, 0.0863474177365922, 0.0864346194075573, 0.0865131139092496, 0.086583060932116, 0.0866446158456118, 0.0866979298753433, 0.0867431502706422, 0.0867804204632032, 0.08680988021737, 0.0868316657726078, 0.08684590997866, 0.086852742423851, 0.0868522895569603, 0.0868446748030632, 0.0868300186737061, 0.0868084388717551, 0.086780050391235, 0.0867032943926815, 0.0866006199591013, 0.0864728586778194, 0.0863208069115445, 0.086145228054, 0.0859468545945799, 0.0857263900117696, 0.0854845105126771, 0.0852218666339703, 0.0849390847177303, 0.084636768274191, 0.08431549924199, 0.083975839155386, 0.0836183302268738, 0.0832434963527316, 0.0828518440482458, 0.0824438633186643, 0.0820200284713196, 0.0815807988738176, 0.08112661966271, 0.0806579224066436, 0.0801751257275966, 0.0796786358834785, 0.0791688473150659, 0.0786461431599759, 0.078110895736141, 0.078110895736141, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SBS_Bx&sig_phi2&sig_x_S]39",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 125,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 123,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.0955380166662361,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.0955380166662361,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 0.086852742423851,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BSS_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1199,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 252,
      "fX" : [0.995, 0.995, 0.99703125, 0.9990625, 1.00109375, 1.002109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.01048828125, 1.0107421875, 1.01099609375, 1.01125, 1.01150390625, 1.0117578125, 1.01201171875, 1.012265625, 1.01251953125, 1.0127734375, 1.01302734375, 1.013154296875, 1.01328125, 1.013408203125, 1.01353515625, 1.013662109375, 1.0137890625, 1.013916015625, 1.01404296875, 1.014169921875, 1.014296875, 1.014423828125, 1.01455078125, 1.014677734375, 1.0148046875, 1.014931640625, 1.01505859375, 1.015185546875, 1.0153125, 1.015439453125, 1.0155029296875, 1.01556640625, 1.0156298828125, 1.015693359375, 1.0157568359375, 1.0158203125, 1.0158837890625, 1.015947265625, 1.0160107421875, 1.01607421875, 1.0161376953125, 1.016201171875, 1.0162646484375, 1.016328125, 1.0163916015625, 1.016455078125, 1.0165185546875, 1.01658203125, 1.0166455078125, 1.016708984375, 1.0167724609375, 1.0168359375, 1.0168994140625, 1.016962890625, 1.0170263671875, 1.01708984375, 1.0171533203125, 1.017216796875, 1.0172802734375, 1.01734375, 1.0174072265625, 1.017470703125, 1.0175341796875, 1.01759765625, 1.0176611328125, 1.017724609375, 1.0177880859375, 1.0178515625, 1.017978515625, 1.01810546875, 1.018232421875, 1.018359375, 1.0184228515625, 1.018486328125, 1.0185498046875, 1.01861328125, 1.0186767578125, 1.018740234375, 1.0188037109375, 1.0188671875, 1.01889892578125, 1.0189306640625, 1.01896240234375, 1.018994140625, 1.01902587890625, 1.0190576171875, 1.01908935546875, 1.01912109375, 1.01915283203125, 1.0191845703125, 1.01921630859375, 1.019248046875, 1.01927978515625, 1.0193115234375, 1.01934326171875, 1.019375, 1.01940673828125, 1.0194384765625, 1.01947021484375, 1.019501953125, 1.01953369140625, 1.0195654296875, 1.01959716796875, 1.01962890625, 1.01966064453125, 1.0196923828125, 1.01972412109375, 1.019755859375, 1.01978759765625, 1.0198193359375, 1.01985107421875, 1.0198828125, 1.01991455078125, 1.0199462890625, 1.01997802734375, 1.020009765625, 1.02004150390625, 1.0200732421875, 1.02010498046875, 1.02013671875, 1.02016845703125, 1.0202001953125, 1.02023193359375, 1.020263671875, 1.02029541015625, 1.0203271484375, 1.020390625, 1.0204541015625, 1.020517578125, 1.0205810546875, 1.02064453125, 1.0207080078125, 1.020771484375, 1.0208349609375, 1.0208984375, 1.021025390625, 1.02115234375, 1.021279296875, 1.02140625, 1.0214697265625, 1.021533203125, 1.0215966796875, 1.02166015625, 1.0217236328125, 1.021787109375, 1.0218505859375, 1.0219140625, 1.0219775390625, 1.022041015625, 1.0221044921875, 1.02216796875, 1.0222314453125, 1.022294921875, 1.0223583984375, 1.022421875, 1.0224853515625, 1.022548828125, 1.0226123046875, 1.02267578125, 1.0227392578125, 1.022802734375, 1.0228662109375, 1.0229296875, 1.0229931640625, 1.023056640625, 1.0231201171875, 1.02318359375, 1.0232470703125, 1.023310546875, 1.0233740234375, 1.0234375, 1.0235009765625, 1.023564453125, 1.0236279296875, 1.02369140625, 1.023818359375, 1.0239453125, 1.024072265625, 1.02419921875, 1.024326171875, 1.024453125, 1.024580078125, 1.02470703125, 1.024833984375, 1.0249609375, 1.025087890625, 1.02521484375, 1.025341796875, 1.02546875, 1.025595703125, 1.02572265625, 1.025849609375, 1.0259765625, 1.026103515625, 1.02623046875, 1.026484375, 1.02673828125, 1.0269921875, 1.02724609375, 1.0275, 1.02775390625, 1.0280078125, 1.02826171875, 1.028515625, 1.02876953125, 1.0290234375, 1.02927734375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06],
      "fY" : [0, 1.30824197412418e-10, 2.16209654562086e-10, 3.41856791601622e-10, 5.26850276757963e-10, 6.51285794943163e-10, 8.04787512950442e-10, 9.9575926111087e-10, 1.23575424356053e-9, 1.54096302113497e-9, 1.72490461065009e-9, 1.93457510666729e-9, 2.174596438339e-9, 2.45064180028535e-9, 2.76972914682283e-9, 3.14061271860782e-9, 3.57431084778377e-9, 4.08482525951684e-9, 4.37431649874886e-9, 4.69013235763245e-9, 5.03536700578696e-9, 5.4135647418017e-9, 5.82879752678603e-9, 6.28575764979026e-9, 6.78986869679393e-9, 7.34741864790583e-9, 7.96571968307089e-9, 8.65330011344001e-9, 9.42013476904038e-9, 9.83685196401948e-9, 1.02779210207948e-8, 1.07451272969223e-8, 1.1240408306784e-8, 1.17658675094883e-8, 1.23237892276454e-8, 1.29166547312723e-8, 1.35471595007219e-8, 1.42182316535619e-8, 1.49330514804531e-8, 1.5695071983356e-8, 1.65080402253823e-8, 1.73760192372467e-8, 1.83034100662993e-8, 1.92949734252691e-8, 2.03558501903366e-8, 2.14915797521254e-8, 2.27081149157607e-8, 2.4011831668303e-8, 2.46984921488106e-8, 2.54095316733127e-8, 2.61458657247053e-8, 2.69084348031767e-8, 2.7698203326502e-8, 2.85161583726589e-8, 2.93633079524157e-8, 3.02406789888324e-8, 3.11493147939576e-8, 3.2090272087984e-8, 3.30646174814231e-8, 3.40734233065946e-8, 3.51177628752119e-8, 3.61987048669251e-8, 3.73173071023948e-8, 3.84746092157746e-8, 3.9671624636482e-8, 4.09093313013378e-8, 4.2188661503851e-8, 4.35104903831889e-8, 4.48756233520001e-8, 4.62847821025517e-8, 4.77385893764533e-8, 4.92375522884796e-8, 5.07820442966e-8, 5.23722857535214e-8, 5.40083230930198e-8, 5.56900066930317e-8, 5.74169675299367e-8, 5.91885926893599e-8, 6.10040000645394e-8, 6.28620122061587e-8, 6.47611300322658e-8, 6.66995061942645e-8, 6.86749192142364e-8, 7.06847481109625e-8, 7.27259489210293e-8, 7.4795032901407e-8, 7.90005632244485e-8, 8.32639184225948e-8, 8.75398054032937e-8, 9.17751967677923e-8, 9.38591630583373e-8, 9.59099557565065e-8, 9.79191418371884e-8, 9.98780262071839e-8, 1.01777720992944e-7, 1.03609225430766e-7, 1.05363512091983e-7, 1.07031621333964e-7, 1.0783060228792e-7, 1.08604759987836e-7, 1.09353038367899e-7, 1.10074404607767e-7, 1.10767852548319e-7, 1.11432405891155e-7, 1.1206712162824e-7, 1.12671093003147e-7, 1.13243452591588e-7, 1.13783375294334e-7, 1.14290081297368e-7, 1.14762838798841e-7, 1.15200966490656e-7, 1.15603836048502e-7, 1.15970874375866e-7, 1.16301565770638e-7, 1.16595453602097e-7, 1.16852142022931e-7, 1.17071297352111e-7, 1.1725264932209e-7, 1.17395991892691e-7, 1.17501183960812e-7, 1.17568149781095e-7, 1.17596879126786e-7, 1.17587427165874e-7, 1.17539914116182e-7, 1.17454524645922e-7, 1.17331506997227e-7, 1.17171171845211e-7, 1.16973891017964e-7, 1.1674009591429e-7, 1.16470275759269e-7, 1.16164975459917e-7, 1.15824793619565e-7, 1.15450380125542e-7, 1.15042433705533e-7, 1.1460169907085e-7, 1.14128964340181e-7, 1.13625058119663e-7, 1.1309084656107e-7, 1.12527230159433e-7, 1.11935140725198e-7, 1.11315538316528e-7, 1.10669408046871e-7, 1.09997756869436e-7, 1.0930161029775e-7, 1.07840008167358e-7, 1.06293062750951e-7, 1.04669338772637e-7, 1.02977415020915e-7, 1.0122579917667e-7, 9.94228521290856e-8, 9.75767188494861e-8, 9.56952695675252e-8, 9.37860486946547e-8, 8.99126022883962e-8, 8.60088627973562e-8, 8.21203188190743e-8, 7.82852565681102e-8, 7.63978088079605e-8, 7.45349168013765e-8, 7.26994547429938e-8, 7.08939201752054e-8, 6.91204554325792e-8, 6.73808705758905e-8, 6.56766664829879e-8, 6.40090583562386e-8, 6.23789988475615e-8, 6.07872008366886e-8, 5.9234159450184e-8, 5.77201732468012e-8, 5.62453643961944e-8, 5.48096977676923e-8, 5.3412998860512e-8, 5.20549705688315e-8, 5.07352087015444e-8, 4.94532163934049e-8, 4.82084172408601e-8, 4.70001674369166e-8, 4.58277666857087e-8, 4.46904682204415e-8, 4.35874877158775e-8, 4.25180114018701e-8, 4.14812032204419e-8, 4.0476211267495e-8, 3.95021734458184e-8, 3.85582224682185e-8, 3.76434902469416e-8, 3.67571116796882e-8, 3.5898227996009e-8, 3.50659895286833e-8, 3.4259558211236e-8, 3.34781095236296e-8, 3.27208342912331e-8, 3.19869399884875e-8, 3.05862142176357e-8, 2.92699633044281e-8, 2.80325353831507e-8, 2.68686043823568e-8, 2.57731708244995e-8, 2.47415567223505e-8, 2.37693962106855e-8, 2.28526232226387e-8, 2.19874572046305e-8, 2.11703876774591e-8, 2.03981582311452e-8, 1.96677504048825e-8, 1.89763677822243e-8, 1.83214205379115e-8, 1.77005105994922e-8, 1.71114175302921e-8, 1.65520851970014e-8, 1.60206092524523e-8, 1.55152254398878e-8, 1.50342987073026e-8, 1.41398624543606e-8, 1.33264389231515e-8, 1.25846623691523e-8, 1.1906437232871e-8, 1.12847475443537e-8, 1.07134962886871e-8, 1.01873701543343e-8, 9.70172565308354e-9, 9.25249316453121e-9, 8.83609598001162e-9, 8.44938188800975e-9, 8.0895652389893e-9, 7.75417777932704e-9, 7.14815959924501e-9, 6.61648609642935e-9, 6.14727779140678e-9, 5.73093943871643e-9, 5.35965487031418e-9, 5.02700652009368e-9, 4.72768602869334e-9, 4.45727204782396e-9, 3.98891811439798e-9, 3.59864388491197e-9, 3.26953103491266e-9, 2.9890499619211e-9, 2.74775666147868e-9, 2.53842004571214e-9, 2.19435352323977e-9, 1.92461441685271e-9, 1.7084454331235e-9, 1.53196299509345e-9, 1.38557807388216e-9, 1.26248325691189e-9, 1.15772943105561e-9, 1.06764153365927e-9, 9.89416624612625e-10, 9.20312116683666e-10, 9.20312116683666e-10, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BSS_Bx&sig_phi2&sig_x_S]40",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 254,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 252,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.29356567039464e-7,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.29356567039464e-7,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 1.17596879126786e-7,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SBB_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 9,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 140,
      "fX" : [0.995, 0.995, 0.99525390625, 0.9955078125, 0.99576171875, 0.996015625, 0.99626953125, 0.9965234375, 0.99677734375, 0.99703125, 0.99728515625, 0.9975390625, 0.99779296875, 0.998046875, 0.99830078125, 0.9985546875, 0.99880859375, 0.9990625, 0.99931640625, 0.9995703125, 0.99982421875, 1.000078125, 1.00033203125, 1.0005859375, 1.00083984375, 1.00109375, 1.00134765625, 1.0016015625, 1.00185546875, 1.002109375, 1.00236328125, 1.0026171875, 1.00287109375, 1.003125, 1.00337890625, 1.0036328125, 1.00388671875, 1.004140625, 1.00439453125, 1.0046484375, 1.00490234375, 1.00515625, 1.00541015625, 1.0056640625, 1.00591796875, 1.006171875, 1.00642578125, 1.0066796875, 1.00693359375, 1.0071875, 1.00744140625, 1.0076953125, 1.00794921875, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.0107421875, 1.01125, 1.0117578125, 1.012265625, 1.0127734375, 1.01328125, 1.0137890625, 1.014296875, 1.0148046875, 1.0153125, 1.0158203125, 1.016328125, 1.0168359375, 1.01734375, 1.0178515625, 1.018359375, 1.0188671875, 1.019375, 1.0198828125, 1.020390625, 1.0208984375, 1.02140625, 1.0219140625, 1.022421875, 1.0229296875, 1.0234375, 1.0239453125, 1.024453125, 1.0249609375, 1.02546875, 1.0259765625, 1.026484375, 1.0269921875, 1.0275, 1.0280078125, 1.028515625, 1.0290234375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.0341015625, 1.034609375, 1.0351171875, 1.035625, 1.0361328125, 1.036640625, 1.0371484375, 1.03765625, 1.0381640625, 1.038671875, 1.0391796875, 1.0396875, 1.0401953125, 1.040703125, 1.0412109375, 1.04171875, 1.042734375, 1.04375, 1.044765625, 1.04578125, 1.046796875, 1.0478125, 1.048828125, 1.04984375, 1.050859375, 1.051875, 1.052890625, 1.05390625, 1.054921875, 1.0559375, 1.056953125, 1.05796875, 1.058984375, 1.06, 1.06, 1.06],
      "fY" : [0, 1.19994020857985, 1.21610246403253, 1.23184013650707, 1.24717073303265, 1.26211049848271, 1.27667454221936, 1.29087694874798, 1.3047308747891, 1.31824863475729, 1.33144177630087, 1.34432114728357, 1.35689695536819, 1.36917882118014, 1.38117582587972, 1.39289655384785, 1.40434913108728, 1.41554125985559, 1.42648024997376, 1.43717304719397, 1.4476262589585, 1.45784617783853, 1.46783880290415, 1.47760985924557, 1.48716481583809, 1.49650890192034, 1.50564712203479, 1.51458426986246, 1.52332494096848, 1.53187354456194, 1.54023431436218, 1.54841131865355, 1.55640846960186, 1.56422953189807, 1.5718781307881, 1.57935775954133, 1.58667178640549, 1.59382346109054, 1.60081592082025, 1.60765219598649, 1.61433521543769, 1.62086781143023, 1.62725272426896, 1.63349260666023, 1.63959002779936, 1.64554747721201, 1.65136736836754, 1.65705204208077, 1.66260376971718, 1.66802475621542, 1.6733171429397, 1.67848301037376, 1.68352438066714, 1.68844322004355, 1.69792090486816, 1.70693075979619, 1.71548671899264, 1.7236020133989, 1.73128922270192, 1.73856032236777, 1.74542672630518, 1.75189932564954, 1.75798852409365, 1.76370427013709, 1.76905608657932, 1.77405309754188, 1.77870405327033, 1.78301735293714, 1.787001065641, 1.79066294977556, 1.79401047092142, 1.79705081839816, 1.79979092059831, 1.80223745921235, 1.80439688244232, 1.80627541729149, 1.80787908100894, 1.80921369175972, 1.81028487858451, 1.81109809070653, 1.81165860623788, 1.81197154033262, 1.81204185282951, 1.81187435542351, 1.81147371840147, 1.8108444769745, 1.80999103723648, 1.80891768177581, 1.80762857496503, 1.80612776795105, 1.80441920336667, 1.80250671978256, 1.8003940559172, 1.79808485462089, 1.79558266664881, 1.79289095423676, 1.7900130944923, 1.78695238261297, 1.78371203494255, 1.78029519187517, 1.77670492061679, 1.77294421781262, 1.76901601204842, 1.76492316623323, 1.7606684798704, 1.75625469122345, 1.75168447938264, 1.74696046623801, 1.742085218364, 1.73706124882065, 1.73189101887581, 1.72657693965281, 1.72112137370735, 1.71552663653764, 1.70979499803109, 1.70392868385085, 1.6979298767655, 1.69180071792447, 1.68554330808221, 1.67915970877352, 1.66602199852715, 1.65240333688364, 1.63831891387277, 1.62378339017687, 1.60881092523458, 1.59341520332717, 1.57760945782594, 1.56140649376077, 1.54481870885333, 1.52785811314422, 1.51053634733027, 1.49286469991702, 1.47485412328122, 1.45651524872939, 1.43785840063024, 1.41889360969181, 1.39963062544765, 1.38007892801076, 1.38007892801076, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SBB_Bx&sig_phi2&sig_x_S]41",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 142,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 140,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.99324603811247,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.99324603811247,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 1.81204185282951,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BSB_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1195,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 252,
      "fX" : [0.995, 0.995, 0.99703125, 0.9990625, 1.00109375, 1.002109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.01048828125, 1.0107421875, 1.01099609375, 1.01125, 1.01150390625, 1.0117578125, 1.01201171875, 1.012265625, 1.01251953125, 1.0127734375, 1.01302734375, 1.013154296875, 1.01328125, 1.013408203125, 1.01353515625, 1.013662109375, 1.0137890625, 1.013916015625, 1.01404296875, 1.014169921875, 1.014296875, 1.014423828125, 1.01455078125, 1.014677734375, 1.0148046875, 1.014931640625, 1.01505859375, 1.015185546875, 1.0153125, 1.015439453125, 1.0155029296875, 1.01556640625, 1.0156298828125, 1.015693359375, 1.0157568359375, 1.0158203125, 1.0158837890625, 1.015947265625, 1.0160107421875, 1.01607421875, 1.0161376953125, 1.016201171875, 1.0162646484375, 1.016328125, 1.0163916015625, 1.016455078125, 1.0165185546875, 1.01658203125, 1.0166455078125, 1.016708984375, 1.0167724609375, 1.0168359375, 1.0168994140625, 1.016962890625, 1.0170263671875, 1.01708984375, 1.0171533203125, 1.017216796875, 1.0172802734375, 1.01734375, 1.0174072265625, 1.017470703125, 1.0175341796875, 1.01759765625, 1.0176611328125, 1.017724609375, 1.0177880859375, 1.0178515625, 1.017978515625, 1.01810546875, 1.018232421875, 1.018359375, 1.0184228515625, 1.018486328125, 1.0185498046875, 1.01861328125, 1.0186767578125, 1.018740234375, 1.0188037109375, 1.0188671875, 1.01889892578125, 1.0189306640625, 1.01896240234375, 1.018994140625, 1.01902587890625, 1.0190576171875, 1.01908935546875, 1.01912109375, 1.01915283203125, 1.0191845703125, 1.01921630859375, 1.019248046875, 1.01927978515625, 1.0193115234375, 1.01934326171875, 1.019375, 1.01940673828125, 1.0194384765625, 1.01947021484375, 1.019501953125, 1.01953369140625, 1.0195654296875, 1.01959716796875, 1.01962890625, 1.01966064453125, 1.0196923828125, 1.01972412109375, 1.019755859375, 1.01978759765625, 1.0198193359375, 1.01985107421875, 1.0198828125, 1.01991455078125, 1.0199462890625, 1.01997802734375, 1.020009765625, 1.02004150390625, 1.0200732421875, 1.02010498046875, 1.02013671875, 1.02016845703125, 1.0202001953125, 1.02023193359375, 1.020263671875, 1.02029541015625, 1.0203271484375, 1.020390625, 1.0204541015625, 1.020517578125, 1.0205810546875, 1.02064453125, 1.0207080078125, 1.020771484375, 1.0208349609375, 1.0208984375, 1.021025390625, 1.02115234375, 1.021279296875, 1.02140625, 1.0214697265625, 1.021533203125, 1.0215966796875, 1.02166015625, 1.0217236328125, 1.021787109375, 1.0218505859375, 1.0219140625, 1.0219775390625, 1.022041015625, 1.0221044921875, 1.02216796875, 1.0222314453125, 1.022294921875, 1.0223583984375, 1.022421875, 1.0224853515625, 1.022548828125, 1.0226123046875, 1.02267578125, 1.0227392578125, 1.022802734375, 1.0228662109375, 1.0229296875, 1.0229931640625, 1.023056640625, 1.0231201171875, 1.02318359375, 1.0232470703125, 1.023310546875, 1.0233740234375, 1.0234375, 1.0235009765625, 1.023564453125, 1.0236279296875, 1.02369140625, 1.023818359375, 1.0239453125, 1.024072265625, 1.02419921875, 1.024326171875, 1.024453125, 1.024580078125, 1.02470703125, 1.024833984375, 1.0249609375, 1.025087890625, 1.02521484375, 1.025341796875, 1.02546875, 1.025595703125, 1.02572265625, 1.025849609375, 1.0259765625, 1.026103515625, 1.02623046875, 1.026484375, 1.02673828125, 1.0269921875, 1.02724609375, 1.0275, 1.02775390625, 1.0280078125, 1.02826171875, 1.028515625, 1.02876953125, 1.0290234375, 1.02927734375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06],
      "fY" : [0, 0.00340993962082867, 0.00563551607484927, 0.00891051534340307, 0.0137323803126271, 0.0169757986716973, 0.0209768290655486, 0.0259545177759809, 0.0322099996794953, 0.0401652826000919, 0.044959729853825, 0.0504248024155465, 0.0566809711129266, 0.0638761080636195, 0.0721931366178491, 0.0818602365210667, 0.0931646011830122, 0.106471186310263, 0.114016790763147, 0.122248547818749, 0.131247107171754, 0.141104851152242, 0.151927915641768, 0.16383860540246, 0.176978286489562, 0.191510855436988, 0.207626904601518, 0.225548724864101, 0.245536310696659, 0.256398066411164, 0.267894554690608, 0.280072310974064, 0.292981836676311, 0.306677958570199, 0.321220217645307, 0.336673288335792, 0.353107428479528, 0.3705989596157, 0.389230776188488, 0.409092880876513, 0.430282941077851, 0.452906859902849, 0.477079350883326, 0.502924502248207, 0.530576311206882, 0.560179162268763, 0.591888215614101, 0.625869661682656, 0.643767503403471, 0.66230078619466, 0.681493372166304, 0.701369775505519, 0.721955133812596, 0.743275175327196, 0.765356173903282, 0.788224896344691, 0.811908536635123, 0.836434638242252, 0.861831002425449, 0.888125579583301, 0.915346345642357, 0.943521155794188, 0.972677582190222, 1.00284272294963, 1.03404299316375, 1.06630388280752, 1.09964969216051, 1.13410323177138, 1.1696854947634, 1.20641529208366, 1.24430885552512, 1.2833794030612, 1.32363666889361, 1.3650863965273, 1.40772979626109, 1.451562968188, 1.49657629368785, 1.54275379711506, 1.59007248631026, 1.63850167099477, 1.68800227751826, 1.73852615464194, 1.79001539942644, 1.84240169585773, 1.89560570286855, 1.9495364861874, 2.05915385635881, 2.17027843495642, 2.28172965512868, 2.39212535492411, 2.44644404644414, 2.49989806652536, 2.55226760792248, 2.60332603257165, 2.652841677579, 2.70057993756286, 2.74630551211782, 2.78978486768513, 2.81061034848356, 2.83078880985328, 2.85029272538308, 2.86909517455615, 2.8871699317818, 2.90449154979064, 2.9210354490284, 2.93677799484084, 2.95169657776807, 2.96576969155507, 2.97897701030828, 2.99129945957378, 3.00271928102007, 3.01322009734073, 3.02278697074485, 3.0314064594297, 3.03906666129137, 3.04575725854878, 3.05146955378827, 3.0561965024719, 3.05993273415159, 3.06267457096755, 3.06442003861298, 3.06516887052703, 3.06492250466624, 3.06368407451451, 3.06145839345856, 3.0582519319427, 3.0540727877302, 3.04893065253988, 3.04283677080437, 3.03580389420126, 3.02784622576068, 3.01897936811014, 3.0092202605972, 2.99858711559591, 2.98709934404599, 2.97477748830268, 2.96164314602875, 2.94771889351597, 2.93302820221493, 2.91759535981419, 2.90144539028045, 2.88460397064787, 2.86709734720503, 2.8489522500162, 2.8108555132283, 2.77053429917921, 2.72821184785555, 2.68411176583305, 2.63845580626362, 2.59146189616584, 2.54334233464779, 2.49430225966141, 2.44453831668998, 2.34357673136323, 2.24182555518038, 2.1404704508408, 2.04050935055075, 1.99131292491331, 1.94275654629055, 1.89491513071759, 1.84785377676891, 1.80162832450827, 1.75628595326546, 1.71186578350094, 1.66839948952864, 1.62591190227119, 1.58442160297648, 1.54394149714457, 1.50447936672516, 1.46603839607675, 1.42861766951653, 1.39221263867236, 1.3568155594653, 1.32241589663279, 1.28900069935593, 1.25655494364565, 1.22506184863864, 1.19450316108614, 1.16485941647216, 1.13611017131794, 1.10823421466157, 1.08120975460771, 1.05501458623099, 1.02962623892204, 1.00502210679432, 0.981179563094645, 0.958076058885844, 0.935689210270766, 0.913996870628387, 0.892977195711737, 0.872608694362456, 0.852870275401011, 0.833741281606815, 0.797231290348197, 0.762923140719353, 0.730669516541699, 0.70033159348144, 0.67177905989205, 0.644889983789152, 0.619550568664889, 0.595654832271481, 0.573104234280039, 0.551807273864601, 0.53167907252693, 0.512640953926555, 0.494620029320975, 0.477548794777917, 0.46136474441216, 0.446010002424419, 0.431430975591289, 0.417578027003176, 0.404405171214454, 0.391869790508176, 0.368556262295979, 0.347354334958025, 0.328019889868253, 0.310341915840584, 0.294137541247305, 0.27924784707242, 0.265534341569861, 0.252875991973938, 0.241166723413712, 0.230313308788749, 0.220233585539289, 0.210854945562919, 0.20211305369848, 0.186317157800952, 0.172459059846179, 0.160229120573748, 0.149377239403525, 0.139699687502282, 0.13102919067023, 0.123227386240012, 0.116179031534761, 0.103971361503157, 0.0937988430819859, 0.0852204992500828, 0.0779097452565278, 0.0716204226259039, 0.0661640526705645, 0.0571959405752105, 0.0501651765090146, 0.0445307205215741, 0.0399306964455847, 0.0361151657364096, 0.0329066928253751, 0.0301762788172186, 0.0278281330096007, 0.0257891966203869, 0.0239879839684035, 0.0239879839684035, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BSB_Bx&sig_phi2&sig_x_S]42",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 254,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 252,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 3.37168575757974,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 3.37168575757974,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 3.06516887052703,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BBS_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1196,
      "fFillStyle" : 3595,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 123,
      "fX" : [0.995, 0.995, 0.99525390625, 0.9955078125, 0.99576171875, 0.996015625, 0.99626953125, 0.9965234375, 0.99677734375, 0.99703125, 0.99728515625, 0.9975390625, 0.99779296875, 0.998046875, 0.99830078125, 0.9985546875, 0.99880859375, 0.9990625, 0.99931640625, 0.9995703125, 0.99982421875, 1.000078125, 1.00033203125, 1.0005859375, 1.00083984375, 1.00109375, 1.00134765625, 1.0016015625, 1.00185546875, 1.002109375, 1.00236328125, 1.0026171875, 1.00287109375, 1.003125, 1.00337890625, 1.0036328125, 1.004140625, 1.0046484375, 1.00515625, 1.0056640625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.0107421875, 1.01125, 1.0117578125, 1.012265625, 1.0127734375, 1.01328125, 1.0137890625, 1.014296875, 1.0148046875, 1.0153125, 1.0158203125, 1.016328125, 1.0168359375, 1.01734375, 1.0178515625, 1.018359375, 1.0188671875, 1.019375, 1.0198828125, 1.020390625, 1.0208984375, 1.02140625, 1.0219140625, 1.022421875, 1.0229296875, 1.0234375, 1.0239453125, 1.024453125, 1.0249609375, 1.02546875, 1.0259765625, 1.026484375, 1.0269921875, 1.0275, 1.0280078125, 1.028515625, 1.0290234375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.040703125, 1.04171875, 1.042734375, 1.04375, 1.044765625, 1.04578125, 1.046796875, 1.0478125, 1.048828125, 1.04984375, 1.050859375, 1.051875, 1.052890625, 1.05390625, 1.054921875, 1.0559375, 1.056953125, 1.05796875, 1.058984375, 1.06, 1.06, 1.06],
      "fY" : [0, 4.97979166198737e-9, 5.04952806658658e-9, 5.11758250394242e-9, 5.18402544219596e-9, 5.24892223646696e-9, 5.3123336432008e-9, 5.37431626948471e-9, 5.43492296713235e-9, 5.4942031796347e-9, 5.55220324870687e-9, 5.60896668605177e-9, 5.66453441505919e-9, 5.7189449864192e-9, 5.77223477102035e-9, 5.82443813299924e-9, 5.87558758538976e-9, 5.92571393047014e-9, 5.97484638661356e-9, 6.02301270320024e-9, 6.07023926494128e-9, 6.11655118678659e-9, 6.1619724004391e-9, 6.20652573336832e-9, 6.25023298110602e-9, 6.29311497351192e-9, 6.33519163561522e-9, 6.37648204356719e-9, 6.41700447617852e-9, 6.45677646246167e-9, 6.49581482555189e-9, 6.53413572334007e-9, 6.57175468611447e-9, 6.60868665147747e-9, 6.64494599677591e-9, 6.68054656925865e-9, 6.74982430084309e-9, 6.81662104279638e-9, 6.88103112201385e-9, 6.94314265835441e-9, 7.00303814630096e-9, 7.06079496748264e-9, 7.11648584389718e-9, 7.17017924005457e-9, 7.22193972094509e-9, 7.27182827165617e-9, 7.31990258357257e-9, 7.3662173113596e-9, 7.41082430431698e-9, 7.45377281517992e-9, 7.49510968901548e-9, 7.53487953450123e-9, 7.57312487956789e-9, 7.6098863131285e-9, 7.64520261439598e-9, 7.6791108711024e-9, 7.7116465877713e-9, 7.74284378505545e-9, 7.77273509103242e-9, 7.80135182524605e-9, 7.8287240761926e-9, 7.85488077287093e-9, 7.87984975094837e-9, 7.90365781403399e-9, 7.92633079049826e-9, 7.94789358623238e-9, 7.96837023369984e-9, 7.98778393759678e-9, 8.00615711740655e-9, 8.02351144710539e-9, 8.03986789225123e-9, 8.05524674466596e-9, 8.06966765490115e-9, 8.08314966265991e-9, 8.09571122533201e-9, 8.10737024478455e-9, 8.11814409253884e-9, 8.12804963345175e-9, 8.1371032480102e-9, 8.1453208533381e-9, 8.15271792300635e-9, 8.15930950572966e-9, 8.16511024302635e-9, 8.17013438591174e-9, 8.17439581068979e-9, 8.17790803390261e-9, 8.18068422649296e-9, 8.18273722723035e-9, 8.18407955544781e-9, 8.18472342313272e-9, 8.18468074641182e-9, 8.18396315646769e-9, 8.18258200992133e-9, 8.18054839871268e-9, 8.17787315950922e-9, 8.17063992079165e-9, 8.16096421202267e-9, 8.14892439932022e-9, 8.13459552934758e-9, 8.11804954187675e-9, 8.09935546435506e-9, 8.07857959033496e-9, 8.05578564340192e-9, 8.03103492804162e-9, 8.0043864687196e-9, 7.97589713830146e-9, 7.94562177681489e-9, 7.91361330144442e-9, 7.87992280855367e-9, 7.84459966844483e-9, 7.80769161349124e-9, 7.7692448202133e-9, 7.72930398581024e-9, 7.6879123996095e-9, 7.64511200984965e-9, 7.60094348617353e-9, 7.55544627817147e-9, 7.50865867028375e-9, 7.46061783334195e-9, 7.41135987300426e-9, 7.36091987531652e-9, 7.36091987531652e-9, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BBS_Bx&sig_phi2&sig_x_S]43",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 125,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 123,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 9.00319576544599e-9,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 9.00319576544599e-9,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 8.18472342313272e-9,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SSS_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 252,
      "fX" : [0.995, 0.995, 0.99703125, 0.9990625, 1.00109375, 1.002109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.01048828125, 1.0107421875, 1.01099609375, 1.01125, 1.01150390625, 1.0117578125, 1.01201171875, 1.012265625, 1.01251953125, 1.0127734375, 1.01302734375, 1.013154296875, 1.01328125, 1.013408203125, 1.01353515625, 1.013662109375, 1.0137890625, 1.013916015625, 1.01404296875, 1.014169921875, 1.014296875, 1.014423828125, 1.01455078125, 1.014677734375, 1.0148046875, 1.014931640625, 1.01505859375, 1.015185546875, 1.0153125, 1.015439453125, 1.0155029296875, 1.01556640625, 1.0156298828125, 1.015693359375, 1.0157568359375, 1.0158203125, 1.0158837890625, 1.015947265625, 1.0160107421875, 1.01607421875, 1.0161376953125, 1.016201171875, 1.0162646484375, 1.016328125, 1.0163916015625, 1.016455078125, 1.0165185546875, 1.01658203125, 1.0166455078125, 1.016708984375, 1.0167724609375, 1.0168359375, 1.0168994140625, 1.016962890625, 1.0170263671875, 1.01708984375, 1.0171533203125, 1.017216796875, 1.0172802734375, 1.01734375, 1.0174072265625, 1.017470703125, 1.0175341796875, 1.01759765625, 1.0176611328125, 1.017724609375, 1.0177880859375, 1.0178515625, 1.017978515625, 1.01810546875, 1.018232421875, 1.018359375, 1.0184228515625, 1.018486328125, 1.0185498046875, 1.01861328125, 1.0186767578125, 1.018740234375, 1.0188037109375, 1.0188671875, 1.01889892578125, 1.0189306640625, 1.01896240234375, 1.018994140625, 1.01902587890625, 1.0190576171875, 1.01908935546875, 1.01912109375, 1.01915283203125, 1.0191845703125, 1.01921630859375, 1.019248046875, 1.01927978515625, 1.0193115234375, 1.01934326171875, 1.019375, 1.01940673828125, 1.0194384765625, 1.01947021484375, 1.019501953125, 1.01953369140625, 1.0195654296875, 1.01959716796875, 1.01962890625, 1.01966064453125, 1.0196923828125, 1.01972412109375, 1.019755859375, 1.01978759765625, 1.0198193359375, 1.01985107421875, 1.0198828125, 1.01991455078125, 1.0199462890625, 1.01997802734375, 1.020009765625, 1.02004150390625, 1.0200732421875, 1.02010498046875, 1.02013671875, 1.02016845703125, 1.0202001953125, 1.02023193359375, 1.020263671875, 1.02029541015625, 1.0203271484375, 1.020390625, 1.0204541015625, 1.020517578125, 1.0205810546875, 1.02064453125, 1.0207080078125, 1.020771484375, 1.0208349609375, 1.0208984375, 1.021025390625, 1.02115234375, 1.021279296875, 1.02140625, 1.0214697265625, 1.021533203125, 1.0215966796875, 1.02166015625, 1.0217236328125, 1.021787109375, 1.0218505859375, 1.0219140625, 1.0219775390625, 1.022041015625, 1.0221044921875, 1.02216796875, 1.0222314453125, 1.022294921875, 1.0223583984375, 1.022421875, 1.0224853515625, 1.022548828125, 1.0226123046875, 1.02267578125, 1.0227392578125, 1.022802734375, 1.0228662109375, 1.0229296875, 1.0229931640625, 1.023056640625, 1.0231201171875, 1.02318359375, 1.0232470703125, 1.023310546875, 1.0233740234375, 1.0234375, 1.0235009765625, 1.023564453125, 1.0236279296875, 1.02369140625, 1.023818359375, 1.0239453125, 1.024072265625, 1.02419921875, 1.024326171875, 1.024453125, 1.024580078125, 1.02470703125, 1.024833984375, 1.0249609375, 1.025087890625, 1.02521484375, 1.025341796875, 1.02546875, 1.025595703125, 1.02572265625, 1.025849609375, 1.0259765625, 1.026103515625, 1.02623046875, 1.026484375, 1.02673828125, 1.0269921875, 1.02724609375, 1.0275, 1.02775390625, 1.0280078125, 1.02826171875, 1.028515625, 1.02876953125, 1.0290234375, 1.02927734375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06],
      "fY" : [0, 0.0462668396418137, 0.0764639693152545, 0.120899907435594, 0.186324072703174, 0.230331513830225, 0.284618408091818, 0.352156825471909, 0.437032632757269, 0.544971728494997, 0.610023883936301, 0.684175236734329, 0.76906036259573, 0.866685624188397, 0.979532967309802, 1.1106983868649, 1.26407858863508, 1.44462537500693, 1.54700585971982, 1.65869621967093, 1.780790728339, 1.91454285027963, 2.06139266137635, 2.22299962057741, 2.40128181480986, 2.59846302968156, 2.81712926582263, 3.06029661667937, 3.33149274663231, 3.47886752910703, 3.6348545080025, 3.80008508678525, 3.97524448018605, 4.16107659038196, 4.3583892831194, 4.5680600758933, 4.79104224309558, 5.02837133280257, 5.28117207576686, 5.55066564888955, 5.83817722573602, 6.14514372389683, 6.47312160277351, 6.82379451979917, 7.19898057971719, 7.60063882453024, 8.03087450300421, 8.4919425249854, 8.73478452951048, 8.98624834361987, 9.24665773387352, 9.51634531436153, 9.79565215778632, 10.0849273507802, 10.3845273829951, 10.6948154325391, 11.0161604735945, 11.3489362222221, 11.6935198922589, 12.0502907210972, 12.4196282924984, 12.8019105520642, 13.1975116050429, 13.606799124905, 14.0301315176431, 14.4678546370594, 14.9202981948976, 15.3877716898922, 15.8705599615346, 16.3689182410514, 16.8830667651174, 17.4131848782148, 17.9594046562157, 18.5218040283075, 19.1003994161008, 19.6951379047669, 20.3058889866703, 20.9324359006027, 21.5744666836941, 22.2315649232334, 22.9032004590083, 23.5887199640123, 24.2873377979384, 24.9981270335045, 25.7200111529872, 26.4517563394208, 27.9390698556777, 29.4468335201235, 30.9590291320626, 32.4569032024368, 33.1939116159464, 33.9191879698741, 34.6297498693095, 35.3225222372356, 35.9943618185943, 36.6420854339806, 37.262500473749, 37.8524383012327, 38.1350031814667, 38.4087891543059, 38.6734227351156, 38.9285386601747, 39.1737810946788, 39.4088047642642, 39.6332761679244, 39.8468746252722, 40.0492933659916, 40.2402405883022, 40.4194405058375, 40.5866343120501, 40.7415810578417, 40.8840585321784, 41.0138640557009, 41.1308152469597, 41.2347506154903, 41.3255301672823, 41.4030358938405, 41.4671722132652, 41.5178662580903, 41.5550681262738, 41.5787510299704, 41.5889113524214, 41.5855686041496, 41.5687653009804, 41.5385667520441, 41.495060749807, 41.4383571665709, 41.3685875017903, 41.2859043224957, 41.190480646361, 41.0825091833433, 40.9622016334564, 40.8297878336369, 40.6855148935363, 40.529646185218, 40.3624604320501, 40.1842506760542, 39.9953232375138, 39.7959965824314, 39.5866002517131, 39.3674737762549, 39.1389655479209, 38.9014316823498, 38.655234859159, 38.1383296327216, 37.5912421907101, 37.0170015042535, 36.4186415184453, 35.7991710307015, 35.1615469245869, 34.5086497228912, 33.8432627842022, 33.168054239353, 31.7981843889418, 30.417601189444, 29.0423919831827, 27.6860969422709, 27.0185886022361, 26.3597645662902, 25.710641312309, 25.0721021126205, 24.4449046179641, 23.8296889682627, 23.2269859588593, 22.6372253540802, 22.0607440655551, 21.4977942078996, 20.9485508858864, 20.4131196867863, 19.8915438167029, 19.3838108514425, 18.8898590776534, 18.4095834219033, 17.9428409393436, 17.4894559103054, 17.0492244858733, 16.6219189794609, 16.2072917268199, 15.8050786289515, 15.4150023040661, 15.0367749569882, 14.6701009103037, 14.3146788825138, 13.970203987258, 13.6363695027041, 13.3128684238968, 12.9993948017062, 12.6956449263029, 12.4013183072744, 12.1161185568884, 11.8397540781994, 11.5719387012661, 11.3123921442012, 10.8170162435347, 10.3515154330249, 9.91389089311233, 9.50225902352703, 9.1148517260844, 8.75001459976983, 8.40620362757241, 8.08198081814677, 7.7760091538029, 7.48704713043439, 7.21394309718999, 6.9556295555117, 6.7111175342927, 6.47949112476129, 6.25990223278977, 6.05156558631402, 5.85375402023762, 5.66579404963358, 5.48706173347209, 5.31697882483528, 5.00065554899484, 4.71298295612819, 4.45064878895764, 4.21078999951329, 3.99092534378049, 3.78889857225144, 3.60283059728248, 3.43107921866355, 3.27220518831715, 3.12494357965055, 2.98817959228607, 2.86092806290574, 2.74231607734812, 2.52799375386014, 2.33996391547309, 2.17402530597678, 2.02678450357433, 1.89547726892268, 1.77783398747187, 1.67197732294771, 1.57634363638782, 1.41070718103759, 1.27268412758794, 1.15629119909187, 1.0570972190535, 0.971762253053133, 0.897728979206263, 0.77604758588449, 0.680652573133192, 0.604202987326034, 0.541788809968675, 0.490018817798867, 0.446485524492677, 0.409438643574463, 0.377578464915273, 0.349913710271702, 0.325474445593499, 0.325474445593499, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SSS_Bx&sig_phi2&sig_x_S]44",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 254,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 252,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 45.7478024876636,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 45.7478024876636,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 41.5889113524214,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 251,
      "fX" : [0.99296875, 0.99296875, 0.995, 0.99703125, 0.9990625, 1.00109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.01048828125, 1.0107421875, 1.01099609375, 1.01125, 1.01150390625, 1.0117578125, 1.01201171875, 1.012265625, 1.01251953125, 1.0127734375, 1.01302734375, 1.013154296875, 1.01328125, 1.013408203125, 1.01353515625, 1.013662109375, 1.0137890625, 1.013916015625, 1.01404296875, 1.014169921875, 1.014296875, 1.014423828125, 1.01455078125, 1.014677734375, 1.0148046875, 1.014931640625, 1.01505859375, 1.015185546875, 1.0153125, 1.015439453125, 1.0155029296875, 1.01556640625, 1.0156298828125, 1.015693359375, 1.0157568359375, 1.0158203125, 1.0158837890625, 1.015947265625, 1.0160107421875, 1.01607421875, 1.0161376953125, 1.016201171875, 1.0162646484375, 1.016328125, 1.0163916015625, 1.016455078125, 1.0165185546875, 1.01658203125, 1.0166455078125, 1.016708984375, 1.0167724609375, 1.0168359375, 1.0168994140625, 1.016962890625, 1.0170263671875, 1.01708984375, 1.0171533203125, 1.017216796875, 1.0172802734375, 1.01734375, 1.0174072265625, 1.017470703125, 1.0175341796875, 1.01759765625, 1.0176611328125, 1.017724609375, 1.0177880859375, 1.0178515625, 1.017978515625, 1.01810546875, 1.018232421875, 1.018359375, 1.0184228515625, 1.018486328125, 1.0185498046875, 1.01861328125, 1.0186767578125, 1.018740234375, 1.0188037109375, 1.0188671875, 1.01889892578125, 1.0189306640625, 1.01896240234375, 1.018994140625, 1.01902587890625, 1.0190576171875, 1.01908935546875, 1.01912109375, 1.01915283203125, 1.0191845703125, 1.01921630859375, 1.019248046875, 1.01927978515625, 1.0193115234375, 1.01934326171875, 1.019375, 1.01940673828125, 1.0194384765625, 1.01947021484375, 1.019501953125, 1.01953369140625, 1.0195654296875, 1.01959716796875, 1.01962890625, 1.01966064453125, 1.0196923828125, 1.01972412109375, 1.019755859375, 1.01978759765625, 1.0198193359375, 1.01985107421875, 1.0198828125, 1.01991455078125, 1.0199462890625, 1.01997802734375, 1.020009765625, 1.02004150390625, 1.0200732421875, 1.02010498046875, 1.02013671875, 1.02016845703125, 1.0202001953125, 1.02023193359375, 1.020263671875, 1.02029541015625, 1.0203271484375, 1.020390625, 1.0204541015625, 1.020517578125, 1.0205810546875, 1.02064453125, 1.0207080078125, 1.020771484375, 1.0208349609375, 1.0208984375, 1.021025390625, 1.02115234375, 1.021279296875, 1.02140625, 1.0214697265625, 1.021533203125, 1.0215966796875, 1.02166015625, 1.0217236328125, 1.021787109375, 1.0218505859375, 1.0219140625, 1.0219775390625, 1.022041015625, 1.0221044921875, 1.02216796875, 1.0222314453125, 1.022294921875, 1.0223583984375, 1.022421875, 1.0224853515625, 1.022548828125, 1.0226123046875, 1.02267578125, 1.0227392578125, 1.022802734375, 1.0228662109375, 1.0229296875, 1.0229931640625, 1.023056640625, 1.0231201171875, 1.02318359375, 1.0232470703125, 1.023310546875, 1.0233740234375, 1.0234375, 1.0235009765625, 1.023564453125, 1.02369140625, 1.023818359375, 1.0239453125, 1.024072265625, 1.02419921875, 1.024326171875, 1.024453125, 1.024580078125, 1.02470703125, 1.024833984375, 1.0249609375, 1.025087890625, 1.02521484375, 1.025341796875, 1.02546875, 1.025595703125, 1.02572265625, 1.025849609375, 1.0259765625, 1.026103515625, 1.02623046875, 1.026484375, 1.02673828125, 1.0269921875, 1.02724609375, 1.0275, 1.02775390625, 1.0280078125, 1.02826171875, 1.028515625, 1.02876953125, 1.0290234375, 1.02927734375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06203125, 1.06203125],
      "fY" : [0, 2.09775294951318, 2.09775294951318, 2.33954059897383, 2.56351518811143, 2.78570572894405, 3.0256339892036, 3.16075606813741, 3.31261418278898, 3.48844060748096, 3.69842276910545, 3.82060190073138, 3.9573616721518, 4.11172909820444, 4.28747232444964, 4.48932644717119, 4.72330121495278, 4.85466163427466, 4.99710503318938, 5.15195707029973, 5.32073584043464, 5.50518503347735, 5.7073135641497, 5.9294430291148, 6.17426462698869, 6.44490750000103, 6.74502081392283, 7.0788722835239, 7.25998121719736, 7.45146621321225, 7.65409101151088, 7.8686844183714, 8.09614620276122, 8.33745347630088, 8.59366757148804, 8.86594142412256, 9.15552745348752, 9.46378591678537, 9.79219369221361, 10.1423534091344, 10.5160028162699, 10.9150242108714, 11.3414536967056, 11.7974899499633, 12.2855020669821, 12.8080359361967, 13.3678184151536, 13.6625798515468, 13.9677583973272, 14.2837455783015, 14.6109436186454, 14.9497649706228, 15.3006317768734, 15.6639751316969, 16.0402342169995, 16.4298552232202, 16.8332900745908, 17.2509949247612, 17.6834283741617, 18.1310494419393, 18.5943151662535, 19.0736779413697, 19.5695823840926, 20.0824619048197, 20.6127347356459, 21.1607995894724, 21.7270307373866, 22.3117726322477, 22.9153339242978, 23.5379809480282, 24.1799305907148, 24.8413425820123, 25.5223111769412, 26.2228562550501, 26.9429138537032, 27.6823261844276, 28.440831160258, 29.2180515756495, 30.0134839235184, 30.8264871524512, 31.6562712768336, 32.5018863168354, 33.3622114473842, 34.235944957561, 35.1215949290663, 36.921679241351, 38.7464618375554, 40.5765735707665, 42.3893377638239, 43.2812845545399, 44.1590374634068, 45.0189901790994, 45.8574243183877, 46.6705390566153, 47.4544852922544, 48.2054025205806, 48.9194592250677, 49.2614858152068, 49.5928950805876, 49.9132354035815, 50.2220651073377, 50.5189539165082, 50.8034843254951, 51.0752530651161, 51.3338723689613, 51.5789712907658, 51.8101969843116, 52.02721596932, 52.2297152976163, 52.4174036143666, 52.5900122229227, 52.747296044462, 52.8890345445226, 53.0150324501555, 53.1251204820605, 53.2191559459629, 53.2970232659706, 53.3586343326293, 53.4039288064229, 53.4328742976691, 53.4454664353124, 53.4417288139533, 53.4217128463521, 53.3854975070786, 53.3331889576963, 53.264920058847, 53.1808498228634, 53.0811627371256, 52.9660680180622, 52.8357986941359, 52.6906107567064, 52.530782128416, 52.3566116181828, 52.1684176995365, 51.9665374089011, 51.7513250969059, 51.5231511703381, 51.2824007226637, 51.0294722391904, 50.7647762851834, 50.4887341406444, 50.2017764252094, 49.9043416957167, 49.2798275557472, 48.6188100742872, 47.9249519210614, 47.2019217802727, 46.4533579273141, 45.6828358629342, 44.8938387518574, 44.089732267141, 43.2737427476099, 41.6182213197264, 39.9497187112909, 38.2876879795673, 36.6485021256791, 35.8417643621038, 35.0455212027829, 34.2610017961214, 33.4892742174298, 32.7312546394985, 31.9877171401971, 31.2593035771421, 30.5465336405131, 29.8498147423317, 29.1694517574465, 28.5056564398322, 27.8585564823784, 27.2282041461929, 26.614584423799, 26.0176227068828, 25.4371919557734, 24.8731193363728, 24.3251923829933, 23.7931646158164, 23.276760730295, 22.775681264702, 22.2896068842426, 21.8182021924253, 21.3611192007649, 20.9180003894642, 20.4884814621716, 20.0721937634562, 19.6687664183659, 19.2778282095374, 18.8990091962628, 18.5319421455552, 18.1762637173125, 17.8316155323652, 17.4976450045402, 16.8603599446438, 16.2617287364335, 15.6991989297728, 15.170353654294, 14.6729153627175, 14.2047461728193, 13.7638456849251, 13.3483469756163, 12.9565113276082, 12.5867221208341, 12.2374782300997, 11.9073871805849, 11.5951582542111, 11.2995956880538, 11.0195920658959, 10.7541219726935, 10.5022359575219, 10.2630548320593, 10.0357643176797, 9.81961004385367, 9.61389289296977, 9.23122416253287, 8.88311404741612, 8.56555813868795, 8.27509520370051, 8.00872567930849, 7.76384297771919, 7.53817564714986, 7.32973867191953, 7.13679243785273, 6.9578081121, 6.7914383862418, 6.63649270084555, 6.49191622007268, 6.23022546341153, 6.0000247575209, 5.79623919648223, 5.61477058712235, 5.45228142649029, 5.30603219822709, 5.17375761865223, 5.05357162011595, 4.84339162182011, 4.66556326600259, 4.51288554048228, 4.38003282516475, 4.26299770896845, 4.15871787528719, 3.97944518996209, 3.82864716915598, 3.69764931983247, 3.58070265395555, 3.47388216849194, 3.37444109721323, 3.28041714275938, 3.1903835705513, 3.10327815428933, 3.01805675589843, 3.01805675589843, 3.01805675589843, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mpsi_2|fit21]_Norm[mBs_2,mphi_2,mpsi_2]45",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 253,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 251,
          "fXmin" : 0.9860625,
          "fXmax" : 1.0689375,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 58.7900130788436,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 58.7900130788436,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 53.4454664353124,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[fit21]_Cut[sample==sample::S]",
      "fTitle" : "Histogram of ds_1000_plot__mphi_2",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 32,
      "fX" : [0.996015625, 0.998046875, 1.000078125, 1.002109375, 1.004140625, 1.006171875, 1.008203125, 1.010234375, 1.012265625, 1.014296875, 1.016328125, 1.018359375, 1.020390625, 1.022421875, 1.024453125, 1.026484375, 1.028515625, 1.030546875, 1.032578125, 1.034609375, 1.036640625, 1.038671875, 1.040703125, 1.042734375, 1.044765625, 1.046796875, 1.048828125, 1.050859375, 1.052890625, 1.054921875, 1.056953125, 1.058984375],
      "fY" : [4, 1, 4, 1, 4, 2, 3, 8, 5, 12, 15, 38, 46, 26, 24, 8, 6, 6, 5, 4, 4, 4, 4, 2, 3, 5, 2, 4, 3, 4, 2, 2],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[fit21]_Cut[sample==sample::S]3005",
        "fTitle" : "Histogram of ds_1000_plot__mphi_2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0.155478401121105,
          "fXmax" : 59.197362427621,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 59.197362427621,
        "fMinimum" : 0.155478401121105,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625],
      "fEXhigh" : [0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625],
      "fEYlow" : [1.91433918622288, 0.82724622097655, 1.91433918622288, 0.82724622097655, 1.91433918622288, 1.29181456018103, 1.63270468610957, 2.76838605646272, 2.15969114440678, 3.41526599430015, 3.82938009857506, 6.13716310988257, 6.75758099479102, 5.06601492135562, 4.86461220384528, 2.76838605646272, 2.37993137929577, 2.37993137929577, 2.15969114440678, 1.91433918622288, 1.91433918622288, 1.91433918622288, 1.91433918622288, 1.29181456018103, 1.63270468610957, 2.15969114440678, 1.29181456018103, 1.91433918622288, 1.63270468610957, 1.91433918622288, 1.29181456018103, 1.29181456018103],
      "fEYhigh" : [3.16275317226094, 2.29952655911586, 3.16275317226094, 2.29952655911586, 3.16275317226094, 2.63785962345524, 2.9181858328834, 3.94514151986907, 3.38247265214689, 4.55981905739127, 4.95873843272062, 7.21848358047952, 7.83148891411209, 6.16432406860527, 5.96693206711369, 3.94514151986907, 3.58364154598457, 3.58364154598457, 3.38247265214689, 3.16275317226094, 3.16275317226094, 3.16275317226094, 3.16275317226094, 2.63785962345524, 2.9181858328834, 3.38247265214689, 2.63785962345524, 3.16275317226094, 2.9181858328834, 3.16275317226094, 2.63785962345524, 2.63785962345524],
      "_yAxisLabel" : "Events \/ ( 0.00203125 )",
      "_ymin" : 0,
      "_ymax" : 53.8314889141121,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00203125,
      "_nSigma" : 1,
      "_entries" : 261,
      "_rawEntries" : 6406
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "fl", "fl", "fl", "fl", "l", "p", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "sss",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 18.8,
  "fWindowTopX" : 60,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 966,
  "fCw" : 1000,
  "fCh" : 940,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2c.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.84277108435357,
  "fY1" : -8.67469877571339,
  "fX2" : 3.90301204829822,
  "fY2" : 63.614457957863,
  "fXtoAbsPixelk" : -63789.9998557878,
  "fXtoPixelk" : -63789.9998557878,
  "fXtoPixel" : 16599.9999754132,
  "fYtoAbsPixelk" : 827.200050420213,
  "fYtoPixelk" : 827.200050420213,
  "fYtoPixel" : -13.0033333140736,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 940.00005,
  "fVtoPixelk" : 940,
  "fVtoPixel" : -940,
  "fAbsPixeltoXk" : 3.84277108435357,
  "fPixeltoXk" : 3.84277108435357,
  "fPixeltoX" : 6.02409639446466e-5,
  "fAbsPixeltoYk" : 63.614457957863,
  "fPixeltoYk" : -8.67469877571339,
  "fPixeltoY" : -0.0769033582272089,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.85,
  "fUymin" : 0,
  "fUxmax" : 3.9,
  "fUymax" : 60,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.85,
      "fY1" : 0,
      "fX2" : 3.9,
      "fY2" : 60,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_c61fa00",
      "fTitle" : "A RooPlot of \"mpsi_2\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 52,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 50,
        "fXmin" : 3.85,
        "fXmax" : 3.9,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000506,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 60,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 40.65154107008, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BBB_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 56,
      "fX" : [3.849, 3.849, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.86, 3.861, 3.862, 3.863, 3.864, 3.865, 3.866, 3.867, 3.868, 3.869, 3.87, 3.871, 3.872, 3.873, 3.874, 3.875, 3.876, 3.877, 3.878, 3.879, 3.88, 3.881, 3.882, 3.883, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.901, 3.901],
      "fY" : [0, 0.721389630981129, 0.721389630981129, 0.723834087172525, 0.726268910120156, 0.728693991372511, 0.731109222670185, 0.733514495949938, 0.735909703348737, 0.738294737207809, 0.740669490076685, 0.743033854717259, 0.74538772410783, 0.747730991447153, 0.750063550158489, 0.752385293893656, 0.754696116537077, 0.75699591220983, 0.759284575273695, 0.761562000335207, 0.763828082249707, 0.766082716125385, 0.768325797327335, 0.770557221481601, 0.772776884479231, 0.774984682480324, 0.777180511918075, 0.779364269502832, 0.781535852226144, 0.783695157364804, 0.78584208248491, 0.7879765254459, 0.790098384404615, 0.792207557819341, 0.794303944453862, 0.796387443381504, 0.798457953989193, 0.800515375981496, 0.802559609384679, 0.804590554550745, 0.806608112161498, 0.80861218323258, 0.810602669117528, 0.812579471511819, 0.814542492456921, 0.816491634344347, 0.818426799919698, 0.820347892286712, 0.822254814911322, 0.824147471625696, 0.826025766632293, 0.827889604507908, 0.829738890207725, 0.829738890207725, 0.829738890207725, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BBB_Bx&sig_phi2&sig_x_S]46",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.8438,
          "fXmax" : 3.9062,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.912712779228497,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.912712779228497,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 0.829738890207725,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SSB_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1197,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 54,
      "fX" : [3.85, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.86, 3.861, 3.862, 3.863, 3.864, 3.865, 3.866, 3.867, 3.868, 3.869, 3.87, 3.871, 3.872, 3.873, 3.874, 3.875, 3.876, 3.877, 3.878, 3.879, 3.88, 3.881, 3.882, 3.883, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.9],
      "fY" : [0, 1.01455861431701, 1.01799648475455, 1.02142080704831, 1.02483142867265, 1.02822819737209, 1.03161096116708, 1.03497956835959, 1.0383338675389, 1.04167370758722, 1.04499893768543, 1.04830940731879, 1.05160496628257, 1.0548854646878, 1.05815075296696, 1.06140068187965, 1.06463510251831, 1.0678538663139, 1.07105682504159, 1.07424383082649, 1.07741473614931, 1.08056939385205, 1.08370765714373, 1.08682937960606, 1.08993441519914, 1.09302261826717, 1.09609384354412, 1.09914794615943, 1.10218478164373, 1.1052042059345, 1.1082060753818, 1.11119024675394, 1.11415657724317, 1.11710492447142, 1.12003514649594, 1.12294710181502, 1.12584064937369, 1.12871564856942, 1.13157195925777, 1.13440944175816, 1.1372279568595, 1.14002736582592, 1.14280753040245, 1.14556831282072, 1.14830957580467, 1.15103118257622, 1.15373299686097, 1.1564148828939, 1.15907670542509, 1.16171832972538, 1.16433962159205, 1.16694044735459, 1.16694044735459, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SSB_Bx&sig_phi2&sig_x_S]47",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.28363449209005,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.28363449209005,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 1.16694044735459,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SBS_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1198,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 236,
      "fX" : [3.85, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.8595, 3.86, 3.8605, 3.861, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.86325, 3.8635, 3.86375, 3.864, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.866625, 3.86675, 3.866875, 3.8669375, 3.867, 3.8670625, 3.867125, 3.8671875, 3.86725, 3.8673125, 3.867375, 3.8674375, 3.8675, 3.8675625, 3.867625, 3.8676875, 3.86775, 3.8678125, 3.867875, 3.8679375, 3.868, 3.8680625, 3.868125, 3.8681875, 3.86825, 3.8683125, 3.868375, 3.8684375, 3.8685, 3.8685625, 3.868625, 3.8686875, 3.86875, 3.8688125, 3.868875, 3.869, 3.869125, 3.86925, 3.8695, 3.869625, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8735, 3.873625, 3.87375, 3.874, 3.874125, 3.87425, 3.874375, 3.8744375, 3.8745, 3.8745625, 3.874625, 3.8746875, 3.87475, 3.8748125, 3.874875, 3.8749375, 3.875, 3.8750625, 3.875125, 3.8751875, 3.87525, 3.8753125, 3.875375, 3.8754375, 3.8755, 3.8755625, 3.875625, 3.8756875, 3.87575, 3.8758125, 3.875875, 3.8759375, 3.876, 3.8760625, 3.876125, 3.8761875, 3.87625, 3.8763125, 3.876375, 3.8765, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.879, 3.87925, 3.8795, 3.87975, 3.88, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.882, 3.8825, 3.883, 3.8835, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.9],
      "fY" : [0, 1.38939127500661e-4, 1.5648469793382e-4, 1.85418143926364e-4, 2.24906981745341e-4, 2.76428389531997e-4, 3.43524794723971e-4, 4.32223960379035e-4, 5.52144092929226e-4, 7.18542562765996e-4, 9.55890665588112e-4, 0.0011127812785418, 0.00130407426604482, 0.00153892999671866, 0.00182923712996871, 0.00219048979505738, 0.00240383006807212, 0.00264296311630858, 0.00291142895392234, 0.00321329220843307, 0.00355322398849142, 0.00393659691551437, 0.00436959542790562, 0.00485934377590191, 0.0054140544620793, 0.00604320023881756, 0.00675771313256144, 0.00715085339468984, 0.00757021429447541, 0.0080176808205959, 0.00849527872353437, 0.00900518498364622, 0.00954973897799124, 0.0101314543683756, 0.0107530317262787, 0.0114173719005544, 0.0121275901203383, 0.0128870308069705, 0.0136992830433823, 0.0145681966152183, 0.0154978984916911, 0.0164928095517249, 0.017557661276753, 0.0186975120172332, 0.0199177622841914, 0.0212241683037044, 0.0226228527769742, 0.0241203113762726, 0.0249082130721147, 0.0257234129250139, 0.0265668263762829, 0.027439390377398, 0.0283420623015827, 0.0292758185047793, 0.0302416524653188, 0.0312405724162439, 0.0322735983657253, 0.0333417583781486, 0.0344460839592906, 0.0355876043534633, 0.0367673395163978, 0.0379862914723805, 0.0392454336973949, 0.0405456980900321, 0.0418879589985447, 0.0432730136722026, 0.0447015584114739, 0.046174159635509, 0.0476912191334239, 0.0492529330373981, 0.0508592447506067, 0.0525097934691826, 0.0542038623365498, 0.0559403336289634, 0.0577176617341619, 0.0595338755989477, 0.0613866176199405, 0.0632732150026387, 0.0651907675678475, 0.0671362311084981, 0.071098350372449, 0.075134167562793, 0.0792179002518975, 0.087423502048161, 0.0914909664193948, 0.0954975415064981, 0.0974690664363745, 0.0994146147521741, 0.101330574476756, 0.103213335543229, 0.10505929925776, 0.106864888210799, 0.108626556547127, 0.110340800511189, 0.112004169189558, 0.113613275375922, 0.115164806487172, 0.116655535461876, 0.118082331574468, 0.11944217110061, 0.120732147771278, 0.121949482954988, 0.123091535509719, 0.124155811248458, 0.12513997196455, 0.12604184396578, 0.126859426068933, 0.127590897009671, 0.128234622225849, 0.128789159975948, 0.129253266758042, 0.12962590199864, 0.12990623198488, 0.130093633017828, 0.130187693769041, 0.130188216827089, 0.130095219425325, 0.129908933346859, 0.129629804007383, 0.129258488721158, 0.128795854160144, 0.128242973020826, 0.127601119917789, 0.126871766527467, 0.126056576009759, 0.125157396739214, 0.124176255381484, 0.123115349354254, 0.121977038715605, 0.120763837525737, 0.119478404731117, 0.118123534623096, 0.116702146925318, 0.115217276566828, 0.113672063200147, 0.112069740525439, 0.110413625484067, 0.108707107387144, 0.106953637046521, 0.105156715978282, 0.103319885751937, 0.101446717561618, 0.099540802100262, 0.0976057398236898, 0.0936625705371867, 0.0896458726549101, 0.0855839451638466, 0.0774348140188961, 0.0734012725703187, 0.0694299850683905, 0.0655466871085071, 0.0636459479403377, 0.0617765508186469, 0.0599413433100789, 0.0581429065705001, 0.0563834722427892, 0.0546648644605617, 0.0529884776983636, 0.0513552887191604, 0.0497658926611915, 0.048220551595286, 0.0467192463158702, 0.0452617256571808, 0.0438475505487872, 0.0424761319151153, 0.0411467625530864, 0.0398586435899794, 0.0386109062749717, 0.0374026298509045, 0.0362328561785706, 0.0351006016893328, 0.0340048671462969, 0.0329446456094252, 0.0319189289270866, 0.0309267130162243, 0.0299670021448316, 0.0290388123903929, 0.0281411744161065, 0.0272731356810736, 0.0264337621798285, 0.0256221397897675, 0.0248373752915777, 0.0240785971166483, 0.0226356246410008, 0.0212866980466152, 0.0200256554274872, 0.0188466937704175, 0.0177443604899545, 0.0167135416482056, 0.0157494480371551, 0.0148475999755726, 0.0140038114373012, 0.0132141739559569, 0.0124750406249328, 0.0117830104184476, 0.0111349129901943, 0.0105277940547204, 0.00995890141845416, 0.00942567169880833, 0.0089257177487865, 0.0084568167890365, 0.00801689923804333, 0.00721643974926294, 0.00651046423479603, 0.00588694349360945, 0.00533544548659727, 0.0048469193083129, 0.00441350801156759, 0.0040283867280405, 0.00368562284379158, 0.00338005532642925, 0.00310719063395474, 0.00286311294947564, 0.00244809016679954, 0.00211252805020647, 0.00183924251827719, 0.00161503071550006, 0.00142970478503461, 0.0011458728939123, 9.43195331876307e-4, 7.94191624460949e-4, 6.81574635042777e-4, 5.9424600843336e-4, 5.24929509867933e-4, 4.68750467466615e-4, 4.22368948236756e-4, 3.83440916550341e-4, 3.50275108734641e-4, 3.2160578808401e-4, 2.96429972942256e-4, 2.73870624055849e-4, 2.5302824992734e-4, 2.32789442348206e-4, 2.11550225450253e-4, 2.11550225450253e-4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SBS_Bx&sig_phi2&sig_x_S]48",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 238,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 236,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.143207038509798,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.143207038509798,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 0.130188216827089,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BSS_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1199,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 236,
      "fX" : [3.85, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.8595, 3.86, 3.8605, 3.861, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.86325, 3.8635, 3.86375, 3.864, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.866625, 3.86675, 3.866875, 3.8669375, 3.867, 3.8670625, 3.867125, 3.8671875, 3.86725, 3.8673125, 3.867375, 3.8674375, 3.8675, 3.8675625, 3.867625, 3.8676875, 3.86775, 3.8678125, 3.867875, 3.8679375, 3.868, 3.8680625, 3.868125, 3.8681875, 3.86825, 3.8683125, 3.868375, 3.8684375, 3.8685, 3.8685625, 3.868625, 3.8686875, 3.86875, 3.8688125, 3.868875, 3.869, 3.869125, 3.86925, 3.8695, 3.869625, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8735, 3.873625, 3.87375, 3.874, 3.874125, 3.87425, 3.874375, 3.8744375, 3.8745, 3.8745625, 3.874625, 3.8746875, 3.87475, 3.8748125, 3.874875, 3.8749375, 3.875, 3.8750625, 3.875125, 3.8751875, 3.87525, 3.8753125, 3.875375, 3.8754375, 3.8755, 3.8755625, 3.875625, 3.8756875, 3.87575, 3.8758125, 3.875875, 3.8759375, 3.876, 3.8760625, 3.876125, 3.8761875, 3.87625, 3.8763125, 3.876375, 3.8765, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.879, 3.87925, 3.8795, 3.87975, 3.88, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.882, 3.8825, 3.883, 3.8835, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.9],
      "fY" : [0, 6.0882676823031e-11, 6.85710891052562e-11, 8.124963166867e-11, 9.85535128308603e-11, 1.21130027281245e-10, 1.50531455279062e-10, 1.89399143123323e-10, 2.41947757800593e-10, 3.14863029726932e-10, 4.18868201622154e-10, 4.87617161377792e-10, 5.71441130522863e-10, 6.74354152994407e-10, 8.0156580093713e-10, 9.59865551739494e-10, 1.05335057017127e-9, 1.15813789938073e-9, 1.2757787621347e-9, 1.4080542650814e-9, 1.55701127294135e-9, 1.72500405106302e-9, 1.91474260037588e-9, 2.12934874431852e-9, 2.37242117498899e-9, 2.64811082187804e-9, 2.96120806365747e-9, 3.13348085646863e-9, 3.31724344799447e-9, 3.51332183418405e-9, 3.7226036923548e-9, 3.94604296826563e-9, 4.1846647693867e-9, 4.439570574201e-9, 4.71194376440654e-9, 5.00305548259975e-9, 5.31427081212401e-9, 5.64705526760627e-9, 6.00298157359239e-9, 6.38373669371494e-9, 6.79112905255059e-9, 7.22709586496206e-9, 7.6937104508283e-9, 8.19318936297865e-9, 8.7278990878981e-9, 9.30036198525792e-9, 9.91326100294515e-9, 1.05694425235648e-8, 1.09146985013386e-8, 1.12719164433471e-8, 1.16414974930162e-8, 1.20238522194561e-8, 1.24194001405202e-8, 1.28285690922286e-8, 1.32517944135763e-8, 1.36895179090255e-8, 1.41421865428614e-8, 1.46102508095766e-8, 1.50941627116703e-8, 1.55943732606748e-8, 1.61113293978966e-8, 1.66454702071409e-8, 1.71972222624388e-8, 1.77669939187423e-8, 1.83551683126313e-8, 1.89620947961601e-8, 1.95880784859446e-8, 2.02333675850265e-8, 2.08981381560985e-8, 2.15824761436481e-8, 2.22863567471293e-8, 2.30096218634534e-8, 2.37519573683844e-8, 2.45128734789882e-8, 2.52916929129649e-8, 2.60875519611711e-8, 2.68994175294215e-8, 2.77261184078004e-8, 2.85663837471537e-8, 2.94188795857781e-8, 3.11550674474751e-8, 3.29235495024339e-8, 3.47130279741568e-8, 3.8308696172793e-8, 4.00910459201803e-8, 4.18467141799667e-8, 4.27106300351576e-8, 4.35631630219784e-8, 4.44027303837147e-8, 4.52277502007172e-8, 4.60366455369736e-8, 4.68278487831762e-8, 4.75998061570233e-8, 4.83509823241498e-8, 4.90798651054398e-8, 4.97849702380301e-8, 5.04648461587039e-8, 5.11180787795664e-8, 5.17432962267892e-8, 5.23391735141351e-8, 5.29044371239065e-8, 5.34378694687639e-8, 5.39383132088059e-8, 5.4404675399341e-8, 5.48359314457663e-8, 5.5231128843176e-8, 5.558939067955e-8, 5.59099188827385e-8, 5.61919971928907e-8, 5.64349938435302e-8, 5.66383639361304e-8, 5.68016514947493e-8, 5.69244911891038e-8, 5.70066097163359e-8, 5.70478268336509e-8, 5.70480560359978e-8, 5.70073048749761e-8, 5.69256749171961e-8, 5.68033613423749e-8, 5.66406521834984e-8, 5.64379272134192e-8, 5.61956564842723e-8, 5.59143985280504e-8, 5.55947982286134e-8, 5.52375843772555e-8, 5.48435669257331e-8, 5.44136339523873e-8, 5.39487483585496e-8, 5.34499443140464e-8, 5.29183234719354e-8, 5.23550509739692e-8, 5.17613512695898e-8, 5.11385037722668e-8, 5.04878383781026e-8, 4.98107308726895e-8, 4.91085982529925e-8, 4.83828939920014e-8, 4.76351032748965e-8, 4.68667382362832e-8, 4.60793332291982e-8, 4.52744401579585e-8, 4.44536239082967e-8, 4.36184579102579e-8, 4.2770519871951e-8, 4.1042635829153e-8, 3.92825317932237e-8, 3.75026082888399e-8, 3.39316853471786e-8, 3.21642005149101e-8, 3.04239951609497e-8, 2.872234654006e-8, 2.78894487769732e-8, 2.70702849974017e-8, 2.62661029958499e-8, 2.54780338264799e-8, 2.47070553879917e-8, 2.39539670098428e-8, 2.32193797462742e-8, 2.2503721611662e-8, 2.18072533936602e-8, 2.11300899308593e-8, 2.0472222807439e-8, 1.98335419633733e-8, 1.92138549994178e-8, 1.86129037845591e-8, 1.80303784246928e-8, 1.74659288563731e-8, 1.69191743957961e-8, 1.63897115701496e-8, 1.5877120525928e-8, 1.53809702665321e-8, 1.49008229295829e-8, 1.44362372772089e-8, 1.39867715406221e-8, 1.35519857338708e-8, 1.31314435304064e-8, 1.27247137785611e-8, 1.233137171808e-8, 1.19509999486183e-8, 1.15831891919985e-8, 1.12275388826486e-8, 1.08836576147512e-8, 1.05511634697568e-8, 9.91885759250165e-9, 9.32776231659692e-9, 8.77517751473775e-9, 8.25856032528706e-9, 7.77552144291477e-9, 7.32381995655708e-9, 6.90135725073323e-9, 6.5061703435998e-9, 6.13642493201793e-9, 5.79040833864465e-9, 5.4665225007862e-9, 5.16327709993239e-9, 4.87928290057347e-9, 4.61324534436795e-9, 4.36395842898384e-9, 4.13029888845247e-9, 3.9112206826718e-9, 3.70574979691046e-9, 3.51297934723445e-9, 3.16222058516353e-9, 2.85286439540296e-9, 2.57963962092078e-9, 2.33797497588183e-9, 2.1239043827587e-9, 1.9339849526754e-9, 1.76522605038174e-9, 1.6150280236147e-9, 1.48112932465318e-9, 1.36156089790988e-9, 1.25460684507272e-9, 1.07274520244981e-9, 9.25702967003997e-10, 8.05950129771147e-10, 7.07701242118359e-10, 6.26492018090359e-10, 5.02117800329514e-10, 4.13305147402365e-10, 3.48012204174694e-10, 2.98663803224813e-10, 2.6039668116278e-10, 2.30022415420806e-10, 2.05404940528929e-10, 1.85080708639541e-10, 1.68022570912935e-10, 1.5348942107141e-10, 1.40926617379556e-10, 1.29894656515799e-10, 1.20009222712549e-10, 1.10876161701462e-10, 1.02007581602468e-10, 9.27006253718258e-11, 9.27006253718258e-11, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BSS_Bx&sig_phi2&sig_x_S]49",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 238,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 236,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 6.27528616395976e-8,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 6.27528616395976e-8,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 5.70480560359978e-8,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SBB_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 9,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 54,
      "fX" : [3.85, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.86, 3.861, 3.862, 3.863, 3.864, 3.865, 3.866, 3.867, 3.868, 3.869, 3.87, 3.871, 3.872, 3.873, 3.874, 3.875, 3.876, 3.877, 3.878, 3.879, 3.88, 3.881, 3.882, 3.883, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.9],
      "fY" : [0, 1.02295484965062, 1.02670616352158, 1.03044405718994, 1.03416836332258, 1.03787891484775, 1.04157554496138, 1.04525808713336, 1.0489263751138, 1.05258024293934, 1.05621952493944, 1.05984405574264, 1.06345367028284, 1.06704820380563, 1.07062749187454, 1.0741913703773, 1.07773967553218, 1.08127224389425, 1.08478891236165, 1.08828951818188, 1.09177389895812, 1.09524189265545, 1.09869333760719, 1.10212807252117, 1.10554593648599, 1.10894676897733, 1.11233040986423, 1.11569669941539, 1.11904547830539, 1.12237658762106, 1.12568986886772, 1.12898516397545, 1.13226231530541, 1.13552116565611, 1.13876155826968, 1.14198333683817, 1.14518634550984, 1.14837042889543, 1.15153543207445, 1.15468120060146, 1.15780758051238, 1.16091441833072, 1.16400156107391, 1.1670688562596, 1.17011615191187, 1.17314329656761, 1.1761501392827, 1.1791365296384, 1.18210231774755, 1.18504735426091, 1.18797149037341, 1.19087457783046, 1.19087457783046, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SBB_Bx&sig_phi2&sig_x_S]50",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.30996203561351,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.30996203561351,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 1.19087457783046,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BSB_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1195,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 54,
      "fX" : [3.85, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.86, 3.861, 3.862, 3.863, 3.864, 3.865, 3.866, 3.867, 3.868, 3.869, 3.87, 3.871, 3.872, 3.873, 3.874, 3.875, 3.876, 3.877, 3.878, 3.879, 3.88, 3.881, 3.882, 3.883, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.9],
      "fY" : [0, 0.551821502935719, 0.553691371078352, 0.555553870344548, 0.557408917775151, 0.559256430557956, 0.561096326030807, 0.562928521684702, 0.56475293516688, 0.566569484283925, 0.568378087004864, 0.570178661464262, 0.571971125965321, 0.573755398982975, 0.575531399166993, 0.577299045345073, 0.57905825652594, 0.580808951902443, 0.582551050854653, 0.584284472952963, 0.586009137961184, 0.58772496583964, 0.589431876748271, 0.591129791049724, 0.592818629312459, 0.594498312313838, 0.596168761043229, 0.5978298967051, 0.599481640722119, 0.601123914738251, 0.602756640621851, 0.604379740468772, 0.605993136605453, 0.60759675159202, 0.609190508225385, 0.610774329542341, 0.612348138822662, 0.613911859592202, 0.615465415625984, 0.617008730951311, 0.618541729850852, 0.620064336865747, 0.621576476798699, 0.623078074717078, 0.624569055956012, 0.62604934612149, 0.627518871093456, 0.62897755702891, 0.630425330365001, 0.631862117822131, 0.633287846407045, 0.634702443415935, 0.634702443415935, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BSB_Bx&sig_phi2&sig_x_S]51",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.698172687757529,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.698172687757529,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 0.634702443415935,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BBS_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1196,
      "fFillStyle" : 3595,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 236,
      "fX" : [3.85, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.8595, 3.86, 3.8605, 3.861, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.86325, 3.8635, 3.86375, 3.864, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.866625, 3.86675, 3.866875, 3.8669375, 3.867, 3.8670625, 3.867125, 3.8671875, 3.86725, 3.8673125, 3.867375, 3.8674375, 3.8675, 3.8675625, 3.867625, 3.8676875, 3.86775, 3.8678125, 3.867875, 3.8679375, 3.868, 3.8680625, 3.868125, 3.8681875, 3.86825, 3.8683125, 3.868375, 3.8684375, 3.8685, 3.8685625, 3.868625, 3.8686875, 3.86875, 3.8688125, 3.868875, 3.869, 3.869125, 3.86925, 3.8695, 3.869625, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8735, 3.873625, 3.87375, 3.874, 3.874125, 3.87425, 3.874375, 3.8744375, 3.8745, 3.8745625, 3.874625, 3.8746875, 3.87475, 3.8748125, 3.874875, 3.8749375, 3.875, 3.8750625, 3.875125, 3.8751875, 3.87525, 3.8753125, 3.875375, 3.8754375, 3.8755, 3.8755625, 3.875625, 3.8756875, 3.87575, 3.8758125, 3.875875, 3.8759375, 3.876, 3.8760625, 3.876125, 3.8761875, 3.87625, 3.8763125, 3.876375, 3.8765, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.879, 3.87925, 3.8795, 3.87975, 3.88, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.882, 3.8825, 3.883, 3.8835, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.9],
      "fY" : [0, 1.30931770201881e-11, 1.47466152109558e-11, 1.74732102097809e-11, 2.11945114241052e-11, 2.6049723376381e-11, 3.23726730479385e-11, 4.07313974645663e-11, 5.20322855009951e-11, 6.77131427271274e-11, 9.00800654331952e-11, 1.04864932771582e-10, 1.22891769366519e-10, 1.45023818928322e-10, 1.72381430525877e-10, 2.06424721124475e-10, 2.26529223076987e-10, 2.49064353304591e-10, 2.74363711368671e-10, 3.02810334708668e-10, 3.34844413597428e-10, 3.70972246617217e-10, 4.1177663537509e-10, 4.57928946326011e-10, 5.10203099329282e-10, 5.69491776137035e-10, 6.36825175801222e-10, 6.73873451102835e-10, 7.13392675060908e-10, 7.55560482952722e-10, 8.00567774995882e-10, 8.48619702825318e-10, 8.99936721819667e-10, 9.54755711392159e-10, 1.01333116472317e-9, 1.07593644848942e-9, 1.14286513187668e-9, 1.21443238240775e-9, 1.29097642372781e-9, 1.37286004726819e-9, 1.46047216534919e-9, 1.55422938739813e-9, 1.65457759302495e-9, 1.76199346492632e-9, 1.87698592991167e-9, 2.00009743623405e-9, 2.13190496758494e-9, 2.27302065525128e-9, 2.34726997985654e-9, 2.42409179508486e-9, 2.50357236918462e-9, 2.58579999745291e-9, 2.67086489966663e-9, 2.75885908447317e-9, 2.84987617407878e-9, 2.94401118112636e-9, 3.04136022790905e-9, 3.14202019591179e-9, 3.24608829092516e-9, 3.3536615056266e-9, 3.46483595736747e-9, 3.57970607369744e-9, 3.69836359186582e-9, 3.82089633100199e-9, 3.94738668687637e-9, 4.0779097896989e-9, 4.21253125658877e-9, 4.35130446506704e-9, 4.4942672784492e-9, 4.64143817960176e-9, 4.79281183502177e-9, 4.94835424371191e-9, 5.10799785141142e-9, 5.27163732742539e-9, 5.43912701821971e-9, 5.61028117807327e-9, 5.7848776340175e-9, 5.96266451048521e-9, 6.14336850390618e-9, 6.32670273798606e-9, 6.7000801287269e-9, 7.08040257528927e-9, 7.46524042452163e-9, 8.23850997650683e-9, 8.6218147517266e-9, 8.99938151642268e-9, 9.18517169209844e-9, 9.36851391511601e-9, 9.54906780435345e-9, 9.72649315870469e-9, 9.9004508488239e-9, 1.0070603751128e-8, 1.02366177156125e-8, 1.03981625596101e-8, 1.05549130801257e-8, 1.07065500777184e-8, 1.08527613851978e-8, 1.09932428946619e-8, 1.11276995765912e-8, 1.1255846484918e-8, 1.13774097421861e-8, 1.14921274990911e-8, 1.15997508628939e-8, 1.17000447894233e-8, 1.17927889335956e-8, 1.18777784536399e-8, 1.1954824764479e-8, 1.20237562360125e-8, 1.20844188323552e-8, 1.2136676688418e-8, 1.21804126205743e-8, 1.22155285685213e-8, 1.22419459658372e-8, 1.22596060371381e-8, 1.22684700201532e-8, 1.22685193114632e-8, 1.22597555350842e-8, 1.22422005335117e-8, 1.22158962812897e-8, 1.21809047216024e-8, 1.21373075268309e-8, 1.20852057844461e-8, 1.20247196100315e-8, 1.19559876896464e-8, 1.18791667541365e-8, 1.17944309883812e-8, 1.17019713788408e-8, 1.16019950030986e-8, 1.14947242654461e-8, 1.13803960828398e-8, 1.12592610258529e-8, 1.11315824195251e-8, 1.09976354092329e-8, 1.08577059969394e-8, 1.07120900534118e-8, 1.05610923121649e-8, 1.04050253510968e-8, 1.02442085679982e-8, 1.00789671562921e-8, 9.9096310876052e-9, 9.73653410807033e-9, 9.56001275554985e-9, 9.38040540541068e-9, 9.19805135304247e-9, 8.82645974729766e-9, 8.44793904290492e-9, 8.06515604548463e-9, 7.2972081062617e-9, 6.91710011829238e-9, 6.54285874225841e-9, 6.17690921799176e-9, 5.99778966509311e-9, 5.82162368596523e-9, 5.64867962614058e-9, 5.47920072545579e-9, 5.31339728676639e-9, 5.1514412105641e-9, 4.99346390765023e-9, 4.83955742502873e-9, 4.68977784661532e-9, 4.54414986912301e-9, 4.40267168268024e-9, 4.26531961823238e-9, 4.13205229919258e-9, 4.00281421297122e-9, 3.87753871502212e-9, 3.7561505221465e-9, 3.63856776605777e-9, 3.52470367755934e-9, 3.4144679646904e-9, 3.30776793910241e-9, 3.20450943592061e-9, 3.10459756435073e-9, 3.00793731942185e-9, 2.9144340795724e-9, 2.82399401021696e-9, 2.73652438965861e-9, 2.65193387071125e-9, 2.57013268898069e-9, 2.49103282679245e-9, 2.41454814016905e-9, 2.340594454992e-9, 2.26908963743541e-9, 2.13310854701995e-9, 2.00599003832308e-9, 1.88715343311864e-9, 1.7760518740855e-9, 1.67217152708765e-9, 1.57503047104712e-9, 1.48417738638632e-9, 1.39919012233749e-9, 1.31967420124361e-9, 1.24526130178902e-9, 1.17560775121109e-9, 1.11039304776634e-9, 1.04931842820384e-9, 9.92105490153467e-10, 9.38494875734717e-10, 8.88245020007683e-10, 8.41130965908366e-10, 7.96943245851511e-10, 7.55486829123878e-10, 6.80054098455254e-10, 6.13525233986967e-10, 5.5476664245863e-10, 5.02795242018844e-10, 4.56758104415235e-10, 4.15914816185944e-10, 3.7962222366597e-10, 3.47321256376702e-10, 3.18525555205875e-10, 2.92811663191468e-10, 2.69810566329482e-10, 2.30700152591182e-10, 1.99077856749422e-10, 1.73324306176784e-10, 1.52195306185313e-10, 1.34730785875844e-10, 1.07983380294062e-10, 8.88836979691902e-11, 7.48420672712839e-11, 6.42294039815583e-11, 5.59998347616021e-11, 4.94676706227966e-11, 4.41735381475396e-11, 3.98026927804639e-11, 3.6134240134428e-11, 3.30088009542631e-11, 3.03070962791314e-11, 2.79346083399298e-11, 2.58086877749795e-11, 2.38445693952649e-11, 2.19373291881471e-11, 1.99358136207361e-11, 1.99358136207361e-11, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[BBS_Bx&sig_phi2&sig_x_S]52",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 238,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 236,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.34953712426095e-8,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.34953712426095e-8,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 1.22685193114632e-8,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SSS_Bx&sig_phi2&sig_x_S]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 236,
      "fX" : [3.85, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.8595, 3.86, 3.8605, 3.861, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.86325, 3.8635, 3.86375, 3.864, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.866625, 3.86675, 3.866875, 3.8669375, 3.867, 3.8670625, 3.867125, 3.8671875, 3.86725, 3.8673125, 3.867375, 3.8674375, 3.8675, 3.8675625, 3.867625, 3.8676875, 3.86775, 3.8678125, 3.867875, 3.8679375, 3.868, 3.8680625, 3.868125, 3.8681875, 3.86825, 3.8683125, 3.868375, 3.8684375, 3.8685, 3.8685625, 3.868625, 3.8686875, 3.86875, 3.8688125, 3.868875, 3.869, 3.869125, 3.86925, 3.8695, 3.869625, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8735, 3.873625, 3.87375, 3.874, 3.874125, 3.87425, 3.874375, 3.8744375, 3.8745, 3.8745625, 3.874625, 3.8746875, 3.87475, 3.8748125, 3.874875, 3.8749375, 3.875, 3.8750625, 3.875125, 3.8751875, 3.87525, 3.8753125, 3.875375, 3.8754375, 3.8755, 3.8755625, 3.875625, 3.8756875, 3.87575, 3.8758125, 3.875875, 3.8759375, 3.876, 3.8760625, 3.876125, 3.8761875, 3.87625, 3.8763125, 3.876375, 3.8765, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.879, 3.87925, 3.8795, 3.87975, 3.88, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.882, 3.8825, 3.883, 3.8835, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.9],
      "fY" : [0, 0.021531559919726, 0.0242506175955814, 0.0287344677339786, 0.0348540993521892, 0.0428384324832702, 0.0532364412715601, 0.0669822552441044, 0.0855664191584318, 0.111353385640023, 0.148135500150735, 0.172449022874121, 0.202093922023391, 0.238489790692358, 0.283479028404877, 0.339462778586988, 0.372524371489864, 0.409583101089743, 0.451187567541806, 0.497967670950979, 0.550647298516012, 0.61005905169372, 0.677161340173687, 0.753058217390069, 0.839022384521347, 0.93652184513958, 1.04725074823414, 1.1081761568152, 1.17316500843787, 1.24250942201344, 1.31652333047567, 1.39554410302938, 1.47993427568762, 1.57008339357544, 1.66640996742967, 1.76936354520733, 1.87942689762967, 1.99711831360334, 2.12299399752937, 2.25765055521476, 2.40172754792987, 2.55591008447857, 2.72093140810073, 2.89757541731316, 3.08667903565814, 3.28913431225761, 3.50589008931441, 3.73795300879653, 3.86005506082502, 3.9863875403432, 4.11709231436745, 4.25231458336952, 4.39220271260327, 4.53690800909685, 4.68658443335512, 4.84138823243793, 5.00147747821058, 5.16701149101944, 5.33815012452736, 5.5150528819353, 5.6978778269819, 5.88678024454878, 6.08191099535349, 6.28341449681618, 6.4914262477134, 6.70606979870172, 6.92745305628324, 7.15566379909954, 7.39076429288224, 7.63278493246579, 7.88171694697367, 8.13750442220649, 8.40003626605793, 8.66913926356531, 8.94457388937949, 9.22603468706938, 9.5131562960676, 9.80552451026826, 10.1026898854922, 10.4041806573913, 11.0181949374252, 11.6436302717484, 12.276491127242, 13.5481228837665, 14.1784626189153, 14.7993662701236, 15.1048958061476, 15.4063997157512, 15.7033182465907, 15.9950919423562, 16.2811631092337, 16.56097735186, 16.8339851648833, 17.0996435671866, 17.3574177666591, 17.606782843957, 17.8472254441816, 18.0782454658292, 18.2993577366787, 18.5100936666147, 18.7100028677099, 18.8986547321771, 19.0756399591323, 19.2405720214822, 19.3930885645925, 19.5328527288256, 19.6595543884662, 19.7729113000385, 19.8726701535257, 19.9586075205496, 20.0305306941549, 20.0882784154447, 20.1317214829564, 20.160763241333, 20.1753399465223, 20.1754210054429, 20.1610090887677, 20.1321401161978, 20.0888831143266, 20.0313399479178, 19.9596449261439, 19.8739642860402, 19.7744955561272, 19.6614668038321, 19.5351357709995, 19.3957889024061, 19.2437402728104, 19.0793304186144, 18.9029250807933, 18.7149138662115, 18.5157088349291, 18.3057430215611, 18.0854688991133, 17.8553567941075, 17.6158932621856, 17.3675794336636, 17.1109293388435, 16.8464682232529, 16.5747308632611, 16.296259892932, 16.0116041534555, 15.7213170769846, 15.4259551174249, 15.1260762416473, 14.5149986618953, 13.8925262692191, 13.2630445908993, 12.0001641575932, 11.3750814976468, 10.7596464049957, 10.1578471551121, 9.86328737179251, 9.57358470226008, 9.28918043726515, 9.01047458156663, 8.73781297548485, 8.47147830715061, 8.21168667992356, 7.95858946390871, 7.71227888837864, 7.47279556675781, 7.2401365227359, 7.01426283285931, 6.79510645386723, 6.58257609602549, 6.37656216324161, 6.17694085327087, 5.98357753477702, 5.79632951694079, 5.61504831580286, 5.4395815065753, 5.26977423634195, 5.10547045842145, 4.94651393837039, 4.79274907225709, 4.64402155032195, 4.50017889293605, 4.36107088083573, 4.22654989763814, 4.09647119941828, 3.97069312352165, 3.84907724670131, 3.73148850094504, 3.50786936009667, 3.29882462002382, 3.10339936290931, 2.92069428897586, 2.74986440464624, 2.59011719695348, 2.44071047670141, 2.30095002242362, 2.17018712072566, 2.04781607197739, 1.93327171077477, 1.82602697615437, 1.72559055582211, 1.63150462068843, 1.54334266008018, 1.46070742358441, 1.38322897222486, 1.31056283927231, 1.24238829924648, 1.11834015128394, 1.00893429589211, 0.912306553645875, 0.826840259181519, 0.751132783042123, 0.683966524885554, 0.624283826845106, 0.57116530476436, 0.523811147386498, 0.481524985225558, 0.443699979534452, 0.379383411019947, 0.327380955338921, 0.285029575192953, 0.250283208542691, 0.221563031237152, 0.177577269409189, 0.14616808936132, 0.12307680966072, 0.105624422422828, 0.0920910024973347, 0.0813489432291131, 0.07264281098648, 0.0654550124272809, 0.0594222895946933, 0.0542825453691767, 0.0498396270455103, 0.0459381013773717, 0.042442052560631, 0.0392120853405244, 0.0360756535381018, 0.032784187127503, 0.032784187127503, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]_Comp[SSS_Bx&sig_phi2&sig_x_S]53",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 238,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 236,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 22.1929631059872,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 22.1929631059872,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 20.1754210054429,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]",
      "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 237,
      "fX" : [3.849, 3.849, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.8595, 3.86, 3.8605, 3.861, 3.8615, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.86325, 3.8635, 3.86375, 3.864, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.866625, 3.86675, 3.866875, 3.8669375, 3.867, 3.8670625, 3.867125, 3.8671875, 3.86725, 3.8673125, 3.867375, 3.8674375, 3.8675, 3.8675625, 3.867625, 3.8676875, 3.86775, 3.8678125, 3.867875, 3.8679375, 3.868, 3.8680625, 3.868125, 3.8681875, 3.86825, 3.8683125, 3.868375, 3.8684375, 3.8685, 3.8685625, 3.868625, 3.8686875, 3.86875, 3.8688125, 3.868875, 3.869, 3.869125, 3.86925, 3.8695, 3.869625, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8735, 3.873625, 3.87375, 3.874, 3.874125, 3.87425, 3.874375, 3.8744375, 3.8745, 3.8745625, 3.874625, 3.8746875, 3.87475, 3.8748125, 3.874875, 3.8749375, 3.875, 3.8750625, 3.875125, 3.8751875, 3.87525, 3.8753125, 3.875375, 3.8754375, 3.8755, 3.8755625, 3.875625, 3.8756875, 3.87575, 3.8758125, 3.875875, 3.8759375, 3.876, 3.8760625, 3.876125, 3.8761875, 3.87625, 3.8763125, 3.876375, 3.8765, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.879, 3.87925, 3.8795, 3.87975, 3.88, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.882, 3.8825, 3.883, 3.8835, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.901, 3.901],
      "fY" : [0, 3.33239509700568, 3.33239509700568, 3.34663520890384, 3.36260753067958, 3.38018170759657, 3.39958762646796, 3.42137729435839, 3.446490359961, 3.47642647857272, 3.51356485347253, 3.56172179567227, 3.59174296714138, 3.62711784561728, 3.66927512162771, 3.72006902048668, 3.78191611694671, 3.85797868324815, 3.90259186001494, 3.95241096687766, 4.00816455432159, 4.07069058860736, 4.14095365605, 4.22006492652569, 4.30930530591207, 4.4101522627351, 4.52431087021719, 4.58698582777289, 4.65374965635411, 4.72489635888814, 4.80074189308686, 4.8816258041635, 4.96791296653648, 5.05999543802141, 5.15829442895573, 5.26326238717475, 5.37538519765877, 5.49518449276604, 5.6232200650112, 5.76009236901796, 5.90644509205745, 6.06296776284438, 6.23039835513248, 6.40952582482183, 6.60119249499907, 6.80629617004598, 7.02579181390085, 7.26069256323868, 7.38425239813906, 7.51206975555732, 7.64428741783065, 7.78105152226176, 7.92251139135729, 8.06881930838088, 8.2201302271953, 8.37660140297308, 8.5383919274673, 8.7056621489684, 8.87857295252467, 9.05728487046109, 9.24195698635173, 9.43274558698223, 9.62980250642582, 9.83327309388096, 10.0432937223522, 10.259988739625, 10.4834667483816, 10.7138160935623, 10.9510994425673, 11.1953473862429, 11.4465510969948, 11.704654299699, 11.9695451852717, 12.2410494209052, 12.5189259355167, 12.8028673015002, 13.0925058005633, 13.3874245536836, 13.6871712163807, 13.9912709799772, 14.6105738148468, 15.2413705734619, 15.8796399392989, 17.1621243606792, 17.7978538436502, 18.4240855200412, 18.7322469932295, 19.0363566546779, 19.3358511399438, 19.6301673825282, 19.9187440898011, 20.2010232888679, 20.4764519283996, 20.7444835234015, 21.0045798307276, 21.2562125437059, 21.4988649947329, 21.7320338551216, 21.9552308218036, 22.1679842808178, 22.3698409378463, 22.5603674063489, 22.7391517441783, 22.9058049299329, 23.0599622706508, 23.2012847328811, 23.3294601896042, 23.4442045759594, 23.5452629472469, 23.6324104332265, 23.7054530833207, 23.7642285979384, 23.8086069417844, 23.8384908356824, 23.8538161241321, 23.8545520165207, 23.8407012006349, 23.8122998278394, 23.7694173700238, 23.712156349147, 23.6406519409341, 23.5550714549981, 23.4556136943551, 23.3425081979902, 23.216014370789, 23.0764205057844, 22.9240427042822, 22.7592236999837, 22.5823315938041, 22.3937585065499, 22.1939191571097, 21.9832493742719, 21.7622045506484, 21.531258047572, 21.2908995602197, 21.0416334524899, 20.7839770715087, 20.5184590519973, 20.2456176210193, 19.9659989140375, 19.6801553136939, 19.3886438232184, 19.0920244870923, 18.7908588725251, 18.1771341237678, 17.5519401704523, 16.919690837909, 15.6512472243174, 15.0234226986397, 14.4053071264794, 13.8009145179668, 13.5050986391035, 13.214170998557, 12.928575734527, 12.6487154328109, 12.3749381652544, 12.1075284440041, 11.8467037667764, 11.5926164803211, 11.3453594089306, 11.1049734279817, 10.8714555418401, 10.6447665757675, 10.4248380473139, 10.2115780775508, 10.0048763630637, 9.80460830261618, 9.61063839600225, 9.42282303152654, 9.24101276697156, 9.0650541938618, 8.89479145992528, 8.73006751142168, 8.57072510563705, 8.41660763443779, 8.26755979221344, 8.12342811529374, 7.98406141495943, 7.84931112216799, 7.71903155887022, 7.59308014817031, 7.47131757348333, 7.35360789510981, 7.12982080920514, 6.92070128423885, 6.72528823953979, 6.54267657137003, 6.37201583261992, 6.2125083954382, 6.06340728047473, 5.92401378563642, 5.79367501055774, 5.67178134619768, 5.55776397930159, 5.45109244693674, 5.35127226551963, 5.25784265073263, 5.17037433876683, 5.08846751488494, 5.01174985202235, 4.93987465972961, 4.87251914200443, 4.75018570519274, 4.64258542657881, 4.54784209002714, 4.4643285906319, 4.39063324053387, 4.32553057495301, 4.26795610366959, 4.21698450243457, 4.17181079148596, 4.13173410032895, 4.09614366693859, 4.03635828866361, 3.98895165165769, 3.95124347506301, 3.92117443459974, 3.89715545896813, 3.86261365260089, 3.84066883163711, 3.82703436321699, 3.81901348289319, 3.81487469927747, 3.81348266315838, 3.8140766014904, 3.81613511785472, 3.81929214873231, 3.82328344584942, 3.82791113252866, 3.83301831598067, 3.83846774849385, 3.84411868216588, 3.84979700598481, 3.8552520962743, 3.8552520962743, 3.8552520962743, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bx&sig_phi2&sig_x_S_Int[mBs_2,mphi_2|fit22]_Norm[mBs_2,mphi_2,mpsi_2]54",
        "fTitle" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 239,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 237,
          "fXmin" : 3.8438,
          "fXmax" : 3.9062,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 26.2400072181728,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 26.2400072181728,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bx&sig_phi2&sig_x_S)",
      "_ymin" : 0,
      "_ymax" : 23.8545520165207,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[fit22]_Cut[sample==sample::S]",
      "fTitle" : "Histogram of ds_1000_plot__mpsi_2",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 50,
      "fX" : [3.8505, 3.8515, 3.8525, 3.8535, 3.8545, 3.8555, 3.8565, 3.8575, 3.8585, 3.8595, 3.8605, 3.8615, 3.8625, 3.8635, 3.8645, 3.8655, 3.8665, 3.8675, 3.8685, 3.8695, 3.8705, 3.8715, 3.8725, 3.8735, 3.8745, 3.8755, 3.8765, 3.8775, 3.8785, 3.8795, 3.8805, 3.8815, 3.8825, 3.8835, 3.8845, 3.8855, 3.8865, 3.8875, 3.8885, 3.8895, 3.8905, 3.8915, 3.8925, 3.8935, 3.8945, 3.8955, 3.8965, 3.8975, 3.8985, 3.8995],
      "fY" : [1, 4, 2, 6, 6, 4, 2, 3, 5, 8, 3, 5, 2, 1, 4, 9, 7, 3, 11, 17, 28, 32, 22, 15, 16, 7, 4, 5, 7, 1, 4, 4, 4, 4, 6, 2, 5, 4, 3, 4, 5, 4, 1, 3, 1, 3, 7, 2, 3, 5],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[fit22]_Cut[sample==sample::S]3006",
        "fTitle" : "Histogram of ds_1000_plot__mpsi_2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0.155478401121105,
          "fXmax" : 42.5700533621815,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 42.5700533621815,
        "fMinimum" : 0.155478401121105,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4],
      "fEXhigh" : [4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4],
      "fEYlow" : [0.82724622097655, 1.91433918622288, 1.29181456018103, 2.37993137929577, 2.37993137929577, 1.91433918622288, 1.29181456018103, 1.63270468610957, 2.15969114440678, 2.76838605646272, 1.63270468610957, 2.15969114440678, 1.29181456018103, 0.82724622097655, 1.91433918622288, 2.94346103725076, 2.58147045606626, 1.63270468610957, 3.26557940095131, 4.08218389934171, 5.25971089793461, 5.62713531718605, 4.65450239544497, 3.82938009857506, 3.95780102940381, 2.58147045606626, 1.91433918622288, 2.15969114440678, 2.58147045606626, 0.82724622097655, 1.91433918622288, 1.91433918622288, 1.91433918622288, 1.91433918622288, 2.37993137929577, 1.29181456018103, 2.15969114440678, 1.91433918622288, 1.63270468610957, 1.91433918622288, 2.15969114440678, 1.91433918622288, 0.82724622097655, 1.63270468610957, 0.82724622097655, 1.63270468610957, 2.58147045606626, 1.29181456018103, 1.63270468610957, 2.15969114440678],
      "fEYhigh" : [2.29952655911586, 3.16275317226094, 2.63785962345524, 3.58364154598457, 3.58364154598457, 3.16275317226094, 2.63785962345524, 2.9181858328834, 3.38247265214689, 3.94514151986907, 2.9181858328834, 3.38247265214689, 2.63785962345524, 2.29952655911586, 3.16275317226094, 4.11020413766764, 3.77028072043409, 2.9181858328834, 4.41652052316603, 5.20371938988384, 6.35444601200602, 6.71575340007623, 5.76136640411342, 4.95873843272062, 5.08306556401624, 3.77028072043409, 3.16275317226094, 3.38247265214689, 3.77028072043409, 2.29952655911586, 3.16275317226094, 3.16275317226094, 3.16275317226094, 3.16275317226094, 3.58364154598457, 2.63785962345524, 3.38247265214689, 3.16275317226094, 2.9181858328834, 3.16275317226094, 3.38247265214689, 3.16275317226094, 2.29952655911586, 2.9181858328834, 2.29952655911586, 2.9181858328834, 3.77028072043409, 2.63785962345524, 2.9181858328834, 3.38247265214689],
      "_yAxisLabel" : "Events \/ ( 0.001 )",
      "_ymin" : 0,
      "_ymax" : 38.7157534000762,
      "_normValue" : 0,
      "_nominalBinWidth" : 9.99999999999997e-4,
      "_nSigma" : 1,
      "_entries" : 314,
      "_rawEntries" : 6406
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "fl", "fl", "fl", "fl", "l", "p", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "sss",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 18.8,
  "fWindowTopX" : 60,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 966,
  "fCw" : 1000,
  "fCh" : 940,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.27397590367286,
  "fY1" : -289.156625857113,
  "fX2" : 5.49084337387359,
  "fY2" : 2120.48193192877,
  "fXtoAbsPixelk" : -24318.8888031384,
  "fXtoPixelk" : -24318.8888031384,
  "fXtoPixel" : 4611.11110428138,
  "fYtoAbsPixelk" : 827.200050420213,
  "fYtoPixelk" : 827.200050420213,
  "fYtoPixel" : -0.390099999422208,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 940.00005,
  "fVtoPixelk" : 940,
  "fVtoPixel" : -940,
  "fAbsPixeltoXk" : 5.27397590367286,
  "fPixeltoXk" : 5.27397590367286,
  "fPixeltoX" : 2.1686747020073e-4,
  "fAbsPixeltoYk" : 2120.48193192877,
  "fPixeltoYk" : -289.156625857113,
  "fPixeltoY" : -2.5634452742403,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.3,
  "fUymin" : 0,
  "fUxmax" : 5.48,
  "fUymax" : 2000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.3,
      "fY1" : 0,
      "fX2" : 5.48,
      "fY2" : 2000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_c3cd240",
      "fTitle" : "A RooPlot of \"mBs_1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 38,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 36,
        "fXmin" : 5.3,
        "fXmax" : 5.48,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 2000,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 1531.09551459104, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BBB_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 150,
      "fX" : [5.295, 5.295, 5.3, 5.30125, 5.3025, 5.30375, 5.305, 5.30625, 5.3075, 5.30875, 5.31, 5.31125, 5.3125, 5.31375, 5.315, 5.31625, 5.3175, 5.31875, 5.32, 5.32125, 5.3225, 5.32375, 5.325, 5.32625, 5.3275, 5.32875, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.3475, 5.34875, 5.35, 5.35125, 5.3525, 5.35375, 5.355, 5.35625, 5.3575, 5.35875, 5.36, 5.36125, 5.3625, 5.36375, 5.365, 5.36625, 5.3675, 5.36875, 5.37, 5.37125, 5.3725, 5.37375, 5.375, 5.37625, 5.3775, 5.37875, 5.38, 5.38125, 5.3825, 5.38375, 5.385, 5.38625, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.39375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.40375, 5.405, 5.40625, 5.4075, 5.40875, 5.41, 5.41125, 5.4125, 5.41375, 5.415, 5.41625, 5.4175, 5.41875, 5.42, 5.42125, 5.4225, 5.42375, 5.425, 5.42625, 5.4275, 5.42875, 5.43, 5.43125, 5.4325, 5.43375, 5.435, 5.43625, 5.4375, 5.43875, 5.44, 5.44125, 5.4425, 5.44375, 5.445, 5.44625, 5.4475, 5.44875, 5.45, 5.45125, 5.4525, 5.45375, 5.455, 5.45625, 5.4575, 5.45875, 5.46, 5.46125, 5.4625, 5.46375, 5.465, 5.46625, 5.4675, 5.46875, 5.47, 5.47125, 5.4725, 5.47375, 5.475, 5.47625, 5.4775, 5.47875, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 0.745713801407905, 0.745713801407905, 0.763213224610906, 0.780412590843846, 0.797311900106701, 0.813911152399482, 0.830210347722189, 0.846209486074823, 0.861908567457395, 0.877307591869882, 0.892406559312296, 0.907205469784646, 0.921704323286913, 0.935903119819106, 0.949801859381235, 0.963400541973281, 0.976699167595254, 0.989697736247163, 1.00239624792899, 1.01479470264074, 1.02689310038243, 1.03869144115403, 1.05018972495556, 1.06138795178703, 1.07228612164841, 1.08288423453973, 1.09318229046096, 1.10318028941213, 1.11287823139323, 1.12227611640424, 1.13137394444519, 1.14017171551606, 1.14866942961686, 1.15686708674758, 1.16476468690823, 1.17236223009881, 1.17965971631932, 1.18665714556975, 1.1933545178501, 1.19975183316039, 1.2058490915006, 1.21164629287074, 1.2171434372708, 1.22234052470079, 1.22723755516071, 1.23183452865055, 1.23613144517032, 1.24012830472001, 1.24382510729964, 1.24722185290918, 1.25031854154866, 1.25311517321806, 1.25561174791739, 1.25780826564664, 1.25970472640582, 1.26130113019493, 1.26259747701396, 1.26359376686292, 1.26428999974181, 1.26468617565062, 1.26478229458936, 1.26457835655803, 1.26407436155662, 1.26327030958514, 1.26216620064358, 1.26076203473195, 1.25905781185025, 1.25705353199848, 1.25474919517663, 1.25214480138471, 1.24924035062271, 1.24603584289064, 1.2425312781885, 1.23872665651628, 1.23462197787399, 1.23021724226162, 1.22551244967918, 1.22050760012668, 1.21520269360409, 1.20959773011143, 1.2036927096487, 1.1974876322159, 1.19098249781302, 1.18417730644007, 1.17707205809704, 1.16966675278394, 1.16196139050077, 1.15395597124752, 1.1456504950242, 1.13704496183081, 1.12813937166734, 1.1189337245338, 1.10942802043019, 1.0996222593565, 1.08951644131274, 1.0791105662989, 1.068404634315, 1.05739864536102, 1.04609259943696, 1.03448649654284, 1.02258033667863, 1.01037411984435, 0.997867846040007, 0.985061515265578, 0.971955127521074, 0.958548682806507, 0.944842181121865, 0.930835622467141, 0.916529006842353, 0.901922334247491, 0.887015604682556, 0.871808818147548, 0.856301974642455, 0.8404950741673, 0.824388116722071, 0.807981102306757, 0.791274030921381, 0.774266902565931, 0.756959717240409, 0.739352474944812, 0.72144517567913, 0.703237819443387, 0.68473040623757, 0.665922936061666, 0.646815408915703, 0.627407824799666, 0.607700183713555, 0.587692485657371, 0.567384730631099, 0.546776918634768, 0.525869049668363, 0.50466112373187, 0.483153140825303, 0.461345100948678, 0.43923700410198, 0.416828850285192, 0.394120639498346, 0.371112371741427, 0.347804047014434, 0.324195665317368, 0.300287226650212, 0.276078731012999, 0.251570178405712, 0.226761568828335, 0.201652902280901, 0.176244178763394, 0.176244178763394, 0.176244178763394, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BBB_Bpsi&sig_phi1&sig_psi_N]1",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 152,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 150,
          "fXmin" : 5.276,
          "fXmax" : 5.504,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.3912605240483,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.3912605240483,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 1.26478229458936,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SSB_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1197,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 253,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.345625, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.359453125, 5.35953125, 5.359609375, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.3621875, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.368828125, 5.36890625, 5.368984375, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.3725, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.375390625, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37859375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.48],
      "fY" : [0, 1.81768617313613e-10, 2.76400325336471e-10, 4.32220360198139e-10, 6.97841580238123e-10, 1.16905045855216e-9, 2.04461044868403e-9, 3.76267625919817e-9, 5.21873691386745e-9, 7.36081702255077e-9, 1.05771331962369e-8, 1.27762179427009e-8, 1.55172955655609e-8, 1.89562006104721e-8, 2.33004010713468e-8, 2.88285255725814e-8, 3.59182561354913e-8, 4.02034048274002e-8, 4.50866217815806e-8, 5.0663940956801e-8, 5.70489092286909e-8, 6.43761761246298e-8, 7.28059036889265e-8, 8.2529203872866e-8, 9.37748685575302e-8, 1.06817732616058e-7, 1.14114107045308e-7, 1.21989109149899e-7, 1.30495120803765e-7, 1.39689866143444e-7, 1.49637018919949e-7, 1.60406886157924e-7, 1.72077178640812e-7, 1.84733880322375e-7, 1.98472230603636e-7, 2.13397835556594e-7, 2.29627926676221e-7, 2.47292788663152e-7, 2.66537381159161e-7, 2.87523183368357e-7, 3.10430295207206e-7, 3.22666298137238e-7, 3.35459834169835e-7, 3.48839776075746e-7, 3.62836673631508e-7, 3.77482861709476e-7, 3.92812576031829e-7, 4.08862077181514e-7, 4.25669783514177e-7, 4.43276413668383e-7, 4.61725139430637e-7, 4.81061749777883e-7, 5.01334826989663e-7, 5.22595935800072e-7, 5.44899826644155e-7, 5.68304654146009e-7, 5.92872212097254e-7, 6.18668186285565e-7, 6.45762426654889e-7, 6.74229240411487e-7, 7.0414770783859e-7, 7.35602022741319e-7, 7.68681859619894e-7, 8.03482769865905e-7, 8.40106609487744e-7, 8.78662001107481e-7, 9.19264833230336e-7, 9.40372373362904e-7, 9.62038800073328e-7, 9.84280890579979e-7, 1.00711546067492e-6, 1.05390572561107e-6, 1.10177113316786e-6, 1.15066297709474e-6, 1.20052722916756e-6, 1.25130452308861e-6, 1.30293016483658e-6, 1.35533417055178e-6, 1.40844133288785e-6, 1.51643878396131e-6, 1.62622077066357e-6, 1.73701121701443e-6, 1.84796712543428e-6, 1.95818787853055e-6, 2.01272806980751e-6, 2.06672633549957e-6, 2.12005910338563e-6, 2.17260156490414e-6, 2.22422814687688e-6, 2.27481299901465e-6, 2.32423049464767e-6, 2.37235574196824e-6, 2.41906510293451e-6, 2.46423671687096e-6, 2.50775102570082e-6, 2.54949129767303e-6, 2.58934414640015e-6, 2.62720004199512e-6, 2.66295381109686e-6, 2.68001084265408e-6, 2.69650512260076e-6, 2.71242494299127e-6, 2.72775895596218e-6, 2.74249618719987e-6, 2.75662604901951e-6, 2.77013835303323e-6, 2.78302332238658e-6, 2.79527160354253e-6, 2.8068742775932e-6, 2.81782287108017e-6, 2.82810936630505e-6, 2.83772621111258e-6, 2.84666632812987e-6, 2.85492312344555e-6, 2.86249049471428e-6, 2.86936283867255e-6, 2.87553505805277e-6, 2.88100256788352e-6, 2.88576130116573e-6, 2.8898077139143e-6, 2.89313878955641e-6, 2.89575204267934e-6, 2.89764552212093e-6, 2.8988178133974e-6, 2.89926804046433e-6, 2.89899586680763e-6, 2.89800149586274e-6, 2.89628567076123e-6, 2.89384967340521e-6, 2.89069532287133e-6, 2.88682497314694e-6, 2.88224151020252e-6, 2.87694834840536e-6, 2.87094942628087e-6, 2.86424920162866e-6, 2.85685264600218e-6, 2.84876523856114e-6, 2.83999295930764e-6, 2.83054228171757e-6, 2.82042016477997e-6, 2.80963404445799e-6, 2.79819182458668e-6, 2.78610186722223e-6, 2.77337298245946e-6, 2.76001441773593e-6, 2.74603584663947e-6, 2.73144735723869e-6, 2.71625943995628e-6, 2.70048297500522e-6, 2.68412921940908e-6, 2.66720979362816e-6, 2.64973666781348e-6, 2.63172214771151e-6, 2.59411973877824e-6, 2.55450716932777e-6, 2.51299345908541e-6, 2.46969154656728e-6, 2.42471777913989e-6, 2.37819139478215e-6, 2.33023399876367e-6, 2.28096903842696e-6, 2.23052127921869e-6, 2.17901628504473e-6, 2.12657990592668e-6, 2.07333777582642e-6, 2.01941482336902e-6, 1.96493479804147e-6, 1.52315978653602e-6, 1.41503128753724e-6, 1.36184292306382e-6, 1.30934808913071e-6, 1.25762263083248e-6, 1.20673717996446e-6, 1.15675708510587e-6, 1.10774237027353e-6, 1.05974772123401e-6, 1.01282249840682e-6, 9.67010775158506e-7, 9.22351400165472e-7, 8.78878082413799e-7, 8.36619497317666e-7, 7.95599412362113e-7, 7.55836830617561e-7, 7.17346150430636e-7, 6.80223028570482e-7, 6.62423518545185e-7, 6.45166844069497e-7, 6.12207200542694e-7, 5.81201678738423e-7, 5.52018671342714e-7, 5.24536477308755e-7, 4.98642479039329e-7, 4.74232394214704e-7, 4.51209594930751e-7, 4.2948448758923e-7, 4.08973947669173e-7, 3.89600804116893e-7, 3.71293368636582e-7, 3.53985005645322e-7, 3.3761373908636e-7, 3.22121892677801e-7, 3.07455760515811e-7, 2.93565305256906e-7, 2.80403881376853e-7, 2.6792798124851e-7, 2.56097001998663e-7, 2.44873031301164e-7, 2.34220650439508e-7, 2.14500378731839e-7, 1.96696174596729e-7, 1.80597720490934e-7, 1.66020361619528e-7, 1.52801668712711e-7, 1.40798501043184e-7, 1.29884491233556e-7, 1.19947886568674e-7, 1.10889692342516e-7, 1.02622071678605e-7, 9.50669636211408e-8, 8.81548873871425e-8, 7.60187245680811e-8, 6.57932032658665e-8, 5.71414685049955e-8, 4.9792130028582e-8, 4.35254101542292e-8, 3.81624516201649e-8, 3.35570144983818e-8, 2.95889910456308e-8, 2.31859276727008e-8, 1.83464250339209e-8, 1.46482489870965e-8, 1.17933729329571e-8, 7.81970730316451e-9, 5.32650585059264e-9, 3.7149554845465e-9, 1.91951356875105e-9, 1.06047376825452e-9, 6.18762968565132e-10, 3.77802383352391e-10, 2.39692814743325e-10, 1.57142306431939e-10, 1.05989274138994e-10, 7.32836278504066e-11, 5.17905352467702e-11, 3.73189150055864e-11, 2.73620519177501e-11, 2.03774705199641e-11, 1.53916046036295e-11, 1.177575514885e-11, 9.11544093144743e-12, 7.13221919155662e-12, 7.13221919155662e-12, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SSB_Bpsi&sig_phi1&sig_psi_N]2",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 255,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 253,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 3.18919484451076e-6,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 3.18919484451076e-6,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 2.89926804046433e-6,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SBS_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1198,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 253,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.345625, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.359453125, 5.35953125, 5.359609375, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.3621875, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.368828125, 5.36890625, 5.368984375, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.3725, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.375390625, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37859375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.48],
      "fY" : [0, 0.00260850531323974, 0.00396653574130136, 0.00620266095836557, 0.0100145090871769, 0.0167766822328701, 0.0293415733569447, 0.0539970054191769, 0.0748924823735461, 0.105632812731261, 0.151789173230192, 0.183347559546784, 0.222683918313801, 0.272034582988224, 0.334376862703203, 0.413709270831948, 0.515451805468061, 0.576946651476495, 0.647024190487009, 0.727062576195226, 0.818691284760227, 0.923842629981747, 1.04481504791401, 1.18435112717169, 1.3457341894098, 1.53290830504844, 1.63761632201733, 1.75062804612677, 1.87269519347876, 2.00464614533674, 2.14739466404474, 2.30194970400894, 2.46942646869243, 2.65105888727151, 2.8482137109889, 3.06240645998217, 3.29531948724511, 3.54882246829631, 3.82499567420435, 4.12615644317713, 4.45488933351715, 4.63048443418702, 4.81408052029563, 5.0060919360627, 5.20695709190026, 5.41714001557939, 5.63713201338016, 5.86745344973442, 6.10865565460392, 6.36132296860045, 6.62607493670457, 6.90356866238886, 7.1945013349492, 7.49961294396604, 7.81968919603066, 8.15556465020057, 8.50812609010292, 8.87831615219878, 9.26713723147032, 9.67565568769522, 10.1050063776052, 10.5563975405062, 11.0311160674672, 11.5305331870114, 12.0561106032712, 12.6094071259631, 13.1920858352493, 13.4949936275787, 13.8059218286529, 14.1251112031534, 14.4528030693209, 15.1242757167872, 15.8111774040947, 16.5128091628779, 17.2283956507713, 17.9570849203632, 18.6979485677257, 19.449982276093, 20.2121067680546, 21.7619448484942, 23.3373922488382, 24.9273117422775, 26.519605730789, 28.1013497322019, 28.8840391801036, 29.6589516212344, 30.4243137087973, 31.1783343536552, 31.919211493893, 32.6451390908618, 33.3543143150059, 34.0449448825482, 34.7152565021186, 35.3635003887822, 35.9879608014881, 36.5869625589132, 37.1588784880148, 37.7021367591967, 38.2152280620223, 38.4600082562202, 38.6967125757823, 38.9251730035955, 39.1452266899746, 39.356716145933, 39.559489430874, 39.7534003343886, 39.938308551857, 40.1140798535566, 40.2805862469938, 40.4377061321829, 40.5853244496089, 40.7233328206237, 40.8516296800334, 40.9701204006516, 41.0787174096045, 41.1773402961869, 41.2659159110852, 41.3443784567902, 41.4126695690537, 41.4707383892394, 41.5185416274423, 41.5560436162716, 41.5832163552014, 41.6000395454118, 41.6065006150596, 41.602594734935, 41.5883248244774, 41.5637015481383, 41.5287433020994, 41.4834761913679, 41.4279339972896, 41.362158135536, 41.2861976046381, 41.200108925158, 41.103956069602, 40.9978103831986, 40.8817504956774, 40.7558622242026, 40.6202384676282, 40.4749790922575, 40.3201908093022, 40.1559870442592, 39.9824877984152, 39.7998195027213, 39.6081148642994, 39.4075127058216, 39.1981577980467, 38.980200685792, 38.753797507635, 38.5191098096462, 38.2763043534637, 38.0255529190295, 37.7670321023124, 37.2274115399586, 36.6589437845796, 36.0631933445975, 35.4417809657925, 34.7963763133031, 34.128690534555, 33.4404687492316, 32.7334825120357, 32.0095222933761, 31.2703900221032, 30.5178917330257, 29.7538303603459, 28.9799987161957, 28.19817269126, 21.8583958816016, 20.3066771728418, 19.5433873740748, 18.790050217992, 18.0477541341312, 17.3175127375824, 16.6002638256323, 15.8968687844162, 15.2081123924882, 14.5347030059907, 13.8772731082008, 13.2363802044808, 12.6125080420835, 12.0060681330256, 11.4174015571475, 10.8467810216463, 10.2944131527497, 9.76167069122136, 9.5062354177388, 9.25859020964979, 8.7855965403751, 8.34064586868313, 7.92184953863964, 7.52746105609216, 7.15586428066926, 6.80556268899347, 6.47516960384264, 6.16339929514692, 5.86905886856726, 5.59104086613569, 5.32831651124999, 5.07992953723079, 4.84499054482025, 4.62267183950216, 4.41220270443018, 4.21286506913498, 4.02398953809826, 3.84495174679416, 3.67516901592369, 3.51409727739822, 3.36122824815132, 3.07822871672378, 2.8227260795204, 2.59170213440527, 2.38250695742124, 2.19280957626096, 2.02055582253599, 1.86393223702426, 1.72133509100986, 1.5913437420273, 1.47269767017842, 1.36427664678474, 1.26508357457913, 1.09092124852015, 0.944177949034889, 0.82001957436048, 0.71455148670129, 0.624619724384858, 0.547657562062553, 0.481566355673303, 0.424622476072224, 0.332734090298341, 0.263283881933084, 0.210212499149809, 0.169243054226239, 0.112218205484234, 0.0764390411151182, 0.0533121793140411, 0.0275463466517105, 0.0152185316691414, 0.00887967634343258, 0.00542172537203727, 0.00343975758876242, 0.00225510072817043, 0.00152101935319769, 0.00105167071987708, 7.43229983059416e-4, 5.35552228515102e-4, 3.92664360126853e-4, 2.92430788698813e-4, 2.20880166121206e-4, 1.68990226845307e-4, 1.30812878777523e-4, 1.02352275829149e-4, 1.02352275829149e-4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SBS_Bpsi&sig_phi1&sig_psi_N]3",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 255,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 253,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 45.7671506765655,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 45.7671506765655,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 41.6065006150596,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BSS_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1199,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 148,
      "fX" : [5.3, 5.3, 5.30125, 5.3025, 5.30375, 5.305, 5.30625, 5.3075, 5.30875, 5.31, 5.31125, 5.3125, 5.31375, 5.315, 5.31625, 5.3175, 5.31875, 5.32, 5.32125, 5.3225, 5.32375, 5.325, 5.32625, 5.3275, 5.32875, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.3475, 5.34875, 5.35, 5.35125, 5.3525, 5.35375, 5.355, 5.35625, 5.3575, 5.35875, 5.36, 5.36125, 5.3625, 5.36375, 5.365, 5.36625, 5.3675, 5.36875, 5.37, 5.37125, 5.3725, 5.37375, 5.375, 5.37625, 5.3775, 5.37875, 5.38, 5.38125, 5.3825, 5.38375, 5.385, 5.38625, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.39375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.40375, 5.405, 5.40625, 5.4075, 5.40875, 5.41, 5.41125, 5.4125, 5.41375, 5.415, 5.41625, 5.4175, 5.41875, 5.42, 5.42125, 5.4225, 5.42375, 5.425, 5.42625, 5.4275, 5.42875, 5.43, 5.43125, 5.4325, 5.43375, 5.435, 5.43625, 5.4375, 5.43875, 5.44, 5.44125, 5.4425, 5.44375, 5.445, 5.44625, 5.4475, 5.44875, 5.45, 5.45125, 5.4525, 5.45375, 5.455, 5.45625, 5.4575, 5.45875, 5.46, 5.46125, 5.4625, 5.46375, 5.465, 5.46625, 5.4675, 5.46875, 5.47, 5.47125, 5.4725, 5.47375, 5.475, 5.47625, 5.4775, 5.47875, 5.48, 5.48, 5.48],
      "fY" : [0, 2.17473422563179e-8, 2.22576800628133e-8, 2.2759267271409e-8, 2.32521038821044e-8, 2.37361898948999e-8, 2.42115253097953e-8, 2.46781101267908e-8, 2.51359443458866e-8, 2.55850279670822e-8, 2.60253609903777e-8, 2.64569434157736e-8, 2.68797752432692e-8, 2.72938564728649e-8, 2.76991871045608e-8, 2.80957671383565e-8, 2.84835965742522e-8, 2.88626754122482e-8, 2.9233003652344e-8, 2.95945812945398e-8, 2.99474083388359e-8, 3.02914847852317e-8, 3.06268106337276e-8, 3.09533858843237e-8, 3.12712105370196e-8, 3.15802845918156e-8, 3.18806080487115e-8, 3.21721809077075e-8, 3.24550031688038e-8, 3.27290748319998e-8, 3.29943958972959e-8, 3.32509663646922e-8, 3.34987862341883e-8, 3.37378555057845e-8, 3.39681741794806e-8, 3.41897422552769e-8, 3.44025597331732e-8, 3.46066266131695e-8, 3.48019428952658e-8, 3.49885085794622e-8, 3.51663236657586e-8, 3.53353881541549e-8, 3.54957020446514e-8, 3.56472653372478e-8, 3.57900780319443e-8, 3.59241401287408e-8, 3.60494516276373e-8, 3.61660125286338e-8, 3.62738228317304e-8, 3.6372882536927e-8, 3.64631916442236e-8, 3.65447501536203e-8, 3.66175580651169e-8, 3.66816153787136e-8, 3.67369220944103e-8, 3.6783478212207e-8, 3.68212837321037e-8, 3.68503386541005e-8, 3.68706429781973e-8, 3.68821967043942e-8, 3.6884999832691e-8, 3.68790523630879e-8, 3.68643542955848e-8, 3.68409056301817e-8, 3.68087063668786e-8, 3.67677565056756e-8, 3.67180560465726e-8, 3.66596049895696e-8, 3.65924033346667e-8, 3.65164510818638e-8, 3.64317482311608e-8, 3.63382947825579e-8, 3.62360907360551e-8, 3.61251360916522e-8, 3.60054308493494e-8, 3.58769750091466e-8, 3.57397685710438e-8, 3.55938115350411e-8, 3.54391039011384e-8, 3.52756456693356e-8, 3.5103436839633e-8, 3.49224774120304e-8, 3.47327673865278e-8, 3.45343067631252e-8, 3.43270955418225e-8, 3.411113372262e-8, 3.38864213055176e-8, 3.36529582905149e-8, 3.34107446776125e-8, 3.31597804668101e-8, 3.29000656581077e-8, 3.26316002515054e-8, 3.23543842470028e-8, 3.20684176446006e-8, 3.17737004442983e-8, 3.14702326460958e-8, 3.11580142499936e-8, 3.08370452559914e-8, 3.05073256640892e-8, 3.01688554742871e-8, 2.98216346865847e-8, 2.94656633009826e-8, 2.91009413174806e-8, 2.87274687360783e-8, 2.8345245556776e-8, 2.7954271779574e-8, 2.7554547404472e-8, 2.71460724314698e-8, 2.67288468605678e-8, 2.6302870691766e-8, 2.58681439250641e-8, 2.54246665604623e-8, 2.49724385979601e-8, 2.45114600375584e-8, 2.40417308792566e-8, 2.35632511230545e-8, 2.30760207689528e-8, 2.25800398169511e-8, 2.20753082670495e-8, 2.15618261192478e-8, 2.10395933735459e-8, 2.05086100299443e-8, 1.99688760884427e-8, 1.94203915490408e-8, 1.88631564117393e-8, 1.82971706765378e-8, 1.77224343434364e-8, 1.7138947412435e-8, 1.65467098835332e-8, 1.59457217567318e-8, 1.53359830320304e-8, 1.47174937094287e-8, 1.40902537889269e-8, 1.34542632705257e-8, 1.28095221542244e-8, 1.21560304400227e-8, 1.14937881279215e-8, 1.08227952179204e-8, 1.01430517100192e-8, 9.45455760421811e-9, 8.75731290051653e-9, 8.05131759891547e-9, 7.33657169941443e-9, 6.6130752020129e-9, 5.88082810671192e-9, 5.13983041351095e-9, 5.13983041351095e-9, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BSS_Bpsi&sig_phi1&sig_psi_N]4",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 150,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 148,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 4.05734998159601e-8,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 4.05734998159601e-8,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 3.6884999832691e-8,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SBB_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 9,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 253,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.345625, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.359453125, 5.35953125, 5.359609375, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.3621875, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.368828125, 5.36890625, 5.368984375, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.3725, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.375390625, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37859375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.48],
      "fY" : [0, 1.11320047416943e-4, 1.69275080469075e-4, 2.64703509895829e-4, 4.27377172967054e-4, 7.1595831228826e-4, 0.00125217507543662, 0.00230436532872926, 0.00319609649506184, 0.00450796464256554, 0.00647772418771782, 0.007824503526573, 0.00950321405130477, 0.0116092930781446, 0.0142697996520539, 0.0176553735244812, 0.0219973174425272, 0.024621659106242, 0.0276122740480319, 0.0310279760774629, 0.034938304390937, 0.0394257220230203, 0.0445883165678771, 0.0505431301848934, 0.0574302812477853, 0.0654180861114985, 0.0698865843563549, 0.0747094499348453, 0.0799187629319492, 0.0855498751796363, 0.0916417822156764, 0.0982375419751129, 0.105384746656344, 0.113136055172394, 0.121549794724045, 0.130690641343477, 0.140630390788239, 0.151448832954227, 0.163234745070614, 0.176087021396068, 0.190115960020199, 0.19760962117302, 0.205444730769095, 0.213638971278898, 0.22221105221688, 0.23118077633875, 0.240569110532371, 0.250398261765439, 0.260691758484369, 0.271474537891427, 0.282773039563435, 0.294615305915852, 0.307031090058661, 0.32005197163817, 0.333711481310633, 0.348045234550317, 0.363091075556702, 0.378889232093562, 0.395482482167282, 0.412916333532979, 0.431239217107986, 0.450502695469589, 0.470761687721889, 0.49207471213718, 0.514504148106643, 0.538116519079806, 0.562982798330751, 0.575909630273134, 0.58917873956387, 0.602800401028018, 0.616784913114216, 0.645440544588582, 0.674754622659937, 0.704697318295076, 0.735235543139357, 0.766332939656613, 0.797949887467794, 0.830043526552856, 0.862567797886392, 0.92870837568297, 0.995941851658289, 1.06379293576398, 1.13174535334318, 1.19924754179763, 1.23264943904926, 1.26571944632615, 1.29838188463755, 1.33056031782413, 1.36217784145454, 1.39315738138711, 1.4234220004308, 1.45289521144409, 1.48150129512579, 1.50916562068222, 1.53581496749382, 1.56137784585981, 1.58578481487113, 1.60896879544447, 1.63086537655162, 1.64131156682255, 1.65141311269393, 1.6611628439013, 1.67055381070426, 1.67957929213456, 1.68823280400588, 1.69650810667225, 1.70439921252199, 1.71190039319447, 1.71900618650782, 1.72571140308553, 1.73201113267092, 1.73790075011863, 1.7433759210529, 1.74843260718298, 1.75306707126653, 1.75727588171251, 1.76105591681553, 1.76440436861435, 1.76731874636805, 1.76979687964373, 1.77183692101011, 1.7734373483328, 1.77459696666701, 1.77531490974438, 1.77559064105147, 1.77542395449788, 1.77481497467303, 1.77376415669091, 1.77227228562324, 1.77034047552208, 1.76797016803332, 1.76516313060382, 1.76192145428503, 1.75824755113707, 1.75414415123773, 1.74961429930162, 1.74466135091525, 1.73928896839462, 1.73350111627253, 1.72730205642322, 1.72069634283287, 1.71368881602514, 1.70628459715078, 1.69848908175159, 1.69030793320999, 1.68174707589437, 1.67281268801247, 1.6635111941846, 1.65384925774926, 1.643833772814, 1.63347185606492, 1.62277083834822, 1.61173825603791, 1.58870951759391, 1.56444970214994, 1.53902557635236, 1.51250630682167, 1.48496314785106, 1.45646912402347, 1.42709870971504, 1.39692750743751, 1.36603192694545, 1.33448886699159, 1.3023754015537, 1.2697684722887, 1.23674458888609, 1.20337953889907, 0.932824500547442, 0.866603665435412, 0.834029663703333, 0.801880398946064, 0.770202320763364, 0.73903868598868, 0.708429515870153, 0.678411570749022, 0.649018341676805, 0.620280058317581, 0.592223712400313, 0.56487309591156, 0.538248853151665, 0.512368545724569, 0.487246729484857, 0.462895042429953, 0.439322302499131, 0.416587092500767, 0.405686188212126, 0.395117731185367, 0.374932348612319, 0.355943723356489, 0.338071255517586, 0.32124041206289, 0.305382222911386, 0.290432822732803, 0.276333033969275, 0.263027987063276, 0.250466774296231, 0.238602134014932, 0.22739016235629, 0.216790049876079, 0.20676384075069, 0.19727621245564, 0.188294274034009, 0.179787381255063, 0.171726967130472, 0.164086386405473, 0.156840772775648, 0.149966907700819, 0.143443099795206, 0.131365868785713, 0.120462089696489, 0.110602958341021, 0.101675387098187, 0.0935798998632374, 0.0862288333597173, 0.0795447967670825, 0.0734593496816292, 0.067911865051606, 0.062848549183697, 0.0582215954244244, 0.0539884518516224, 0.0465559354995465, 0.0402935480035712, 0.0349949902104112, 0.0304940553418471, 0.0266561455647262, 0.0233717238249872, 0.0205512288113287, 0.0181211032734881, 0.0141996930277445, 0.0112358499222325, 0.00897098627870042, 0.00722258249804133, 0.00478900153744909, 0.00326209712445334, 0.00227513982778466, 0.0011755623421075, 6.49462992628904e-4, 3.78947279340724e-4, 2.31376460087495e-4, 1.46794402119981e-4, 9.62382245172152e-5, 6.49107155966498e-5, 4.4880887843899e-5, 3.17179330768202e-5, 2.28551190484278e-5, 1.67572651534973e-5, 1.24797174454266e-5, 9.42623748599398e-6, 7.21179288765e-6, 5.58254407010377e-6, 4.36796511040332e-6, 4.36796511040332e-6, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SBB_Bpsi&sig_phi1&sig_psi_N]5",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 255,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 253,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.95314970515661,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.95314970515661,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 1.77559064105147,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BSB_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1195,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 148,
      "fX" : [5.3, 5.3, 5.30125, 5.3025, 5.30375, 5.305, 5.30625, 5.3075, 5.30875, 5.31, 5.31125, 5.3125, 5.31375, 5.315, 5.31625, 5.3175, 5.31875, 5.32, 5.32125, 5.3225, 5.32375, 5.325, 5.32625, 5.3275, 5.32875, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.3475, 5.34875, 5.35, 5.35125, 5.3525, 5.35375, 5.355, 5.35625, 5.3575, 5.35875, 5.36, 5.36125, 5.3625, 5.36375, 5.365, 5.36625, 5.3675, 5.36875, 5.37, 5.37125, 5.3725, 5.37375, 5.375, 5.37625, 5.3775, 5.37875, 5.38, 5.38125, 5.3825, 5.38375, 5.385, 5.38625, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.39375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.40375, 5.405, 5.40625, 5.4075, 5.40875, 5.41, 5.41125, 5.4125, 5.41375, 5.415, 5.41625, 5.4175, 5.41875, 5.42, 5.42125, 5.4225, 5.42375, 5.425, 5.42625, 5.4275, 5.42875, 5.43, 5.43125, 5.4325, 5.43375, 5.435, 5.43625, 5.4375, 5.43875, 5.44, 5.44125, 5.4425, 5.44375, 5.445, 5.44625, 5.4475, 5.44875, 5.45, 5.45125, 5.4525, 5.45375, 5.455, 5.45625, 5.4575, 5.45875, 5.46, 5.46125, 5.4625, 5.46375, 5.465, 5.46625, 5.4675, 5.46875, 5.47, 5.47125, 5.4725, 5.47375, 5.475, 5.47625, 5.4775, 5.47875, 5.48, 5.48, 5.48],
      "fY" : [0, 2.67346096531451, 2.73619820413242, 2.79785970773488, 2.85844547612178, 2.91795550929319, 2.97638980724908, 3.03374836998948, 3.09003119751441, 3.14523828982379, 3.19936964691768, 3.25242526879609, 3.30440515545896, 3.35530930690633, 3.40513772313823, 3.45389040415459, 3.50156734995545, 3.54816856054084, 3.59369403591068, 3.63814377606503, 3.6815177810039, 3.72381605072723, 3.76503858523506, 3.80518538452742, 3.84425644860424, 3.88225177746556, 3.91917137111137, 3.95501522954168, 3.98978335275651, 4.02347574075581, 4.05609239353961, 4.08763331110793, 4.11809849346071, 4.147487940598, 4.17580165251978, 4.20303962922605, 4.22920187071685, 4.25428837699211, 4.27829914805188, 4.30123418389615, 4.32309348452491, 4.34387704993816, 4.36358488013592, 4.38221697511816, 4.3997733348849, 4.41625395943614, 4.43165884877187, 4.4459880028921, 4.45924142179683, 4.47141910548605, 4.48252105395976, 4.49254726721797, 4.50149774526068, 4.50937248808788, 4.51617149569957, 4.52189476809577, 4.52654230527646, 4.53011410724164, 4.53261017399132, 4.53403050552549, 4.53437510184416, 4.53364396294733, 4.53183708883499, 4.52895447950715, 4.5249961349638, 4.51996205520495, 4.5138522402306, 4.50666669004073, 4.49840540463537, 4.4890683840145, 4.47865562817812, 4.46716713712625, 4.45460291085887, 4.44096294937597, 4.42624725267758, 4.41045582076369, 4.39358865363428, 4.37564575128938, 4.35662711372898, 4.33653274095305, 4.31536263296164, 4.29311678975472, 4.2697952113323, 4.24539789769437, 4.21992484884092, 4.19337606477198, 4.16575154548755, 4.13705129098758, 4.10727530127213, 4.07642357634118, 4.04449611619473, 4.01149292083277, 3.97741399025528, 3.94225932446231, 3.90602892345384, 3.86872278722983, 3.83034091579035, 3.79088330913536, 3.75034996726488, 3.70874089017888, 3.66605607787735, 3.62229553036035, 3.57745924762785, 3.5315472296798, 3.48455947651625, 3.43649598813723, 3.38735676454271, 3.33714180573265, 3.28585111170711, 3.23348468246608, 3.18004251800954, 3.12552461833749, 3.0699309834499, 3.01326161334685, 2.95551650802829, 2.89669566749419, 2.83679909174462, 2.77582678077955, 2.71377873459898, 2.6506549532029, 2.58645543659127, 2.52118018476419, 2.45482919772159, 2.38740247546345, 2.31890001798985, 2.24932182530075, 2.17866789739614, 2.10693823427603, 2.03413283594036, 1.96025170238924, 1.88529483362262, 1.80926222964043, 1.73215389044275, 1.65396981602961, 1.57471000640097, 1.49437446155676, 1.41296318149711, 1.33047616622196, 1.2469134157313, 1.16227493002513, 1.07656070910341, 0.989770752966235, 0.901905061613559, 0.812963635045316, 0.722946473261633, 0.631853576262444, 0.631853576262444, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BSB_Bpsi&sig_phi1&sig_psi_N]6",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 150,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 148,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 4.98781261202858,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 4.98781261202858,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 4.53437510184416,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BBS_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1196,
      "fFillStyle" : 3595,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 148,
      "fX" : [5.3, 5.3, 5.30125, 5.3025, 5.30375, 5.305, 5.30625, 5.3075, 5.30875, 5.31, 5.31125, 5.3125, 5.31375, 5.315, 5.31625, 5.3175, 5.31875, 5.32, 5.32125, 5.3225, 5.32375, 5.325, 5.32625, 5.3275, 5.32875, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.3475, 5.34875, 5.35, 5.35125, 5.3525, 5.35375, 5.355, 5.35625, 5.3575, 5.35875, 5.36, 5.36125, 5.3625, 5.36375, 5.365, 5.36625, 5.3675, 5.36875, 5.37, 5.37125, 5.3725, 5.37375, 5.375, 5.37625, 5.3775, 5.37875, 5.38, 5.38125, 5.3825, 5.38375, 5.385, 5.38625, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.39375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.40375, 5.405, 5.40625, 5.4075, 5.40875, 5.41, 5.41125, 5.4125, 5.41375, 5.415, 5.41625, 5.4175, 5.41875, 5.42, 5.42125, 5.4225, 5.42375, 5.425, 5.42625, 5.4275, 5.42875, 5.43, 5.43125, 5.4325, 5.43375, 5.435, 5.43625, 5.4375, 5.43875, 5.44, 5.44125, 5.4425, 5.44375, 5.445, 5.44625, 5.4475, 5.44875, 5.45, 5.45125, 5.4525, 5.45375, 5.455, 5.45625, 5.4575, 5.45875, 5.46, 5.46125, 5.4625, 5.46375, 5.465, 5.46625, 5.4675, 5.46875, 5.47, 5.47125, 5.4725, 5.47375, 5.475, 5.47625, 5.4775, 5.47875, 5.48, 5.48, 5.48],
      "fY" : [0, 1.23019206092773e-8, 1.25906057785005e-8, 1.28743409561625e-8, 1.31531261422631e-8, 1.34269613368024e-8, 1.36958465397803e-8, 1.39597817511971e-8, 1.42187669710527e-8, 1.44728021993468e-8, 1.47218874360796e-8, 1.49660226812513e-8, 1.52052079348616e-8, 1.54394431969106e-8, 1.56687284673985e-8, 1.58930637463249e-8, 1.611244903369e-8, 1.6326884329494e-8, 1.65363696337365e-8, 1.67409049464178e-8, 1.69404902675379e-8, 1.71351255970966e-8, 1.7324810935094e-8, 1.75095462815302e-8, 1.7689331636405e-8, 1.78641669997186e-8, 1.80340523714708e-8, 1.81989877516618e-8, 1.83589731402916e-8, 1.851400853736e-8, 1.8664093942867e-8, 1.8809229356813e-8, 1.89494147791975e-8, 1.90846502100207e-8, 1.92149356492827e-8, 1.93402710969834e-8, 1.94606565531228e-8, 1.95760920177009e-8, 1.96865774907177e-8, 1.97921129721733e-8, 1.98926984620676e-8, 1.99883339604005e-8, 2.00790194671722e-8, 2.01647549823826e-8, 2.02455405060317e-8, 2.03213760381195e-8, 2.03922615786461e-8, 2.04581971276113e-8, 2.05191826850153e-8, 2.05752182508579e-8, 2.06263038251393e-8, 2.06724394078594e-8, 2.07136249990182e-8, 2.07498605986157e-8, 2.07811462066519e-8, 2.08074818231268e-8, 2.08288674480405e-8, 2.08453030813928e-8, 2.08567887231839e-8, 2.08633243734137e-8, 2.08649100320822e-8, 2.08615456991894e-8, 2.08532313747353e-8, 2.08399670587199e-8, 2.08217527511433e-8, 2.07985884520053e-8, 2.07704741613061e-8, 2.07374098790456e-8, 2.06993956052238e-8, 2.06564313398407e-8, 2.06085170828963e-8, 2.05556528343906e-8, 2.04978385943237e-8, 2.04350743626954e-8, 2.03673601395059e-8, 2.02946959247551e-8, 2.02170817184429e-8, 2.01345175205695e-8, 2.00470033311349e-8, 1.99545391501388e-8, 1.98571249775816e-8, 1.97547608134631e-8, 1.96474466577832e-8, 1.95351825105421e-8, 1.94179683717397e-8, 1.9295804241376e-8, 1.9168690119451e-8, 1.90366260059647e-8, 1.88996119009171e-8, 1.87576478043083e-8, 1.86107337161382e-8, 1.84588696364068e-8, 1.8302055565114e-8, 1.814029150226e-8, 1.79735774478448e-8, 1.78019134018681e-8, 1.76252993643303e-8, 1.74437353352311e-8, 1.72572213145707e-8, 1.7065757302349e-8, 1.68693432985659e-8, 1.66679793032217e-8, 1.64616653163161e-8, 1.62504013378491e-8, 1.60341873678208e-8, 1.58130234062314e-8, 1.55869094530807e-8, 1.53558455083686e-8, 1.51198315720953e-8, 1.48788676442607e-8, 1.46329537248649e-8, 1.43820898139077e-8, 1.41262759113891e-8, 1.38655120173094e-8, 1.35997981316684e-8, 1.33291342544659e-8, 1.30535203857024e-8, 1.27729565253775e-8, 1.24874426734914e-8, 1.21969788300439e-8, 1.1901564995035e-8, 1.1601201168465e-8, 1.12958873503337e-8, 1.09856235406409e-8, 1.0670409739387e-8, 1.03502459465719e-8, 1.00251321621954e-8, 9.69506838625771e-9, 9.36005461875846e-9, 9.02009085969815e-9, 8.67517710907657e-9, 8.32531336689345e-9, 7.97049963314903e-9, 7.61073590784358e-9, 7.24602219097684e-9, 6.87635848254856e-9, 6.50174478255924e-9, 6.12218109100864e-9, 5.73766740789676e-9, 5.34820373322359e-9, 4.95379006698885e-9, 4.55442640919311e-9, 4.15011275983607e-9, 3.74084911891746e-9, 3.32663548643786e-9, 2.90747186239696e-9, 2.90747186239696e-9, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BBS_Bpsi&sig_phi1&sig_psi_N]7",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 150,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 148,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2.29514010352904e-8,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2.29514010352904e-8,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 2.08649100320822e-8,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SSS_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 253,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.345625, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.359453125, 5.35953125, 5.359609375, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.3621875, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.368828125, 5.36890625, 5.368984375, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.3725, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.375390625, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37859375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.48],
      "fY" : [0, 0.0869434564742969, 0.132207638538125, 0.206739384551491, 0.333791167881893, 0.559179517133148, 0.97797684869521, 1.79976106108591, 2.49622312381236, 3.52082160206583, 5.0592480333567, 6.11111293590808, 7.4222235473984, 9.06711855463505, 11.1450339245585, 13.7892431343822, 17.1803988229758, 19.2300685860354, 21.5658060031156, 24.2335459800193, 27.2876001904831, 30.7923741160253, 34.824476370025, 39.4753195068812, 44.8543391225099, 51.0929940692892, 54.5829915286149, 58.3497578320314, 62.4183482461939, 66.8163733456168, 71.5742895208555, 76.7257259859482, 82.3078533164194, 88.3617993056795, 94.9331188071456, 102.072325254104, 109.835492745215, 118.284938980674, 127.490000969761, 137.527917348942, 148.484833402699, 154.337551016384, 160.456947530709, 166.856833352133, 173.551821031524, 180.557376965715, 187.889876764893, 195.566664569436, 203.606116624272, 212.027709444281, 220.8520929326, 230.101168845333, 239.798175029417, 249.967775897667, 260.636159645474, 271.831142757906, 283.582282404462, 295.920997371876, 308.880698243617, 322.496927598206, 336.807511069489, 351.852720188045, 367.675448007265, 384.321398611706, 401.83929170647, 420.281083599273, 439.702206010717, 449.798352000699, 460.161824284813, 470.800647732129, 481.722865662263, 504.103557241593, 526.998510397111, 550.384427984141, 574.235467254781, 598.523232156959, 623.216778285049, 648.282631001073, 673.684817172035, 725.342093469299, 777.852947782735, 830.846167912998, 883.918531761279, 936.639256554252, 962.726888272365, 988.555306468365, 1014.06540415126, 1039.19748296443, 1063.89147882027, 1088.08719508361, 1111.72454208078, 1134.74378163692, 1157.0857752777, 1178.69223467757, 1199.50597288866, 1219.47115484953, 1238.53354565104, 1256.64075502304, 1273.74247650627, 1281.90118565362, 1289.7907197867, 1297.40547876796, 1304.74003469415, 1311.78913833813, 1318.5477254048, 1325.01092259058, 1331.17405343628, 1337.03264396365, 1342.58242808601, 1347.81935278378, 1352.73958303626, 1357.33950650105, 1361.61573793338, 1365.5651233375, 1369.18474384324, 1372.47191930094, 1375.4242115886, 1378.03942762544, 1380.31562208689, 1382.25109981611, 1383.8444179278, 1385.09438760082, 1386.00007555647, 1386.56080521969, 1386.77615756145, 1386.64597162053, 1386.17034470405, 1385.34963226625, 1384.18444746579, 1382.67566040232, 1380.82439703367, 1378.63203777551, 1376.10021578598, 1373.23081493817, 1370.02596748416, 1366.48805141441, 1362.61968751732, 1358.42373614392, 1353.90329368334, 1349.06168875507, 1343.90247812454, 1338.42944234943, 1332.64658116344, 1326.55810860589, 1320.16844790558, 1313.48222612725, 1306.50426858988, 1299.23959306616, 1291.69340377307, 1283.87108516341, 1275.77819552881, 1267.42046042475, 1258.80376592853, 1240.81780414516, 1221.87034358376, 1202.0135304942, 1181.30138556008, 1159.78955998426, 1137.5350876056, 1114.59613458402, 1091.03174817868, 1066.90160612351, 1042.26576807097, 1017.18443052823, 991.717686656901, 965.925292242321, 939.866439065195, 728.556879406792, 676.836920344162, 651.395893615354, 626.286596000387, 601.545305679594, 577.205807211133, 553.299358088391, 529.854668963243, 506.897897098894, 484.452652541727, 462.540016438101, 441.178570863715, 420.384439480659, 400.171338295915, 380.550635758734, 361.53142140641, 343.120582247502, 325.363872770698, 316.850021765944, 308.595819537077, 292.830582530093, 278.000039858354, 264.041241190044, 250.895974553135, 238.510372765786, 226.834555571105, 215.822303967698, 205.430763599165, 195.62017439428, 186.353623940733, 177.59682233569, 169.317896486925, 161.487202043987, 154.077151322166, 147.062055745617, 140.417981482087, 134.122617072284, 128.155151973979, 122.496165045104, 117.127522084459, 112.03228163272, 102.599693047207, 94.0835967586504, 86.3833938053772, 79.4107602161611, 73.0880029196798, 67.3466549287412, 62.1262722748626, 57.3734014660759, 53.0406914137188, 49.0861280354952, 45.4723732616477, 42.1661930855572, 36.361230934123, 31.470165691919, 27.3318730882452, 23.8165418975123, 20.819048189936, 18.2538410668857, 16.0509711333371, 14.1529885252722, 11.090279076886, 8.77545106504031, 7.00654170701505, 5.64099909783993, 3.74031772702222, 2.54777109726303, 1.77693528865519, 0.918140583798294, 0.507245179476121, 0.295966333575231, 0.180710210367124, 0.114649723994337, 0.0751642141611466, 0.050696726305327, 0.035052981105629, 0.0247724178879523, 0.0178503611371928, 0.0130878003316373, 0.00974693952890669, 0.00736210312155478, 0.00563257216986783, 0.00436009226224097, 0.00341147882407205, 0.00341147882407205, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SSS_Bpsi&sig_phi1&sig_psi_N]8",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 255,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 253,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1525.4537733176,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1525.4537733176,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 1386.77615756145,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 254,
      "fX" : [5.295, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.345625, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.359453125, 5.35953125, 5.359609375, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.3621875, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.368828125, 5.36890625, 5.368984375, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.3725, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.375390625, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37859375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 3.5088380827884, 3.5088380827884, 3.86821014849211, 4.23575267120348, 4.63544552429862, 5.11453850082492, 5.77107813848008, 6.82119849704623, 7.63250727722469, 8.77671429520362, 10.4453200200359, 12.9587657754489, 14.6913288422687, 16.869082523069, 19.6294694484665, 23.1587935585492, 25.288108559414, 27.7120962331277, 30.4781284530946, 33.6422159085203, 37.270778857892, 41.4428224383973, 46.2526188354005, 51.813027085075, 58.2596184268488, 61.8650506588906, 65.7558238230635, 69.9577769822622, 74.4993844441541, 79.4120553572402, 84.7304709479701, 90.4929645876075, 96.7419506577383, 103.524409090318, 110.892433514909, 118.903852179039, 127.622932248449, 137.121179780861, 147.47824964537, 158.78298198303, 164.821283341661, 171.134584538616, 177.737128007077, 184.643983417867, 191.87110099838, 199.435368632002, 207.354673030549, 215.647965297396, 224.335331225276, 233.438066701928, 242.97875862939, 252.981371797051, 263.471342187008, 274.475677231952, 286.02306359154, 298.143983063163, 310.870837297841, 324.238082052105, 338.282371772082, 353.042715379344, 368.560644206442, 384.880393117025, 402.049095942545, 420.116996471726, 439.137676345561, 459.168301338203, 469.581252688311, 480.269887645015, 491.242482116908, 502.507331040312, 525.590044007172, 549.20308454098, 573.322426699613, 597.921419304394, 622.970777998245, 648.438590351169, 674.290334548329, 700.488912120221, 753.765587862513, 807.922457853833, 862.576697377201, 917.312470460286, 971.685518284093, 998.590747522142, 1025.22863284404, 1051.53821823288, 1077.45793780662, 1102.92584851118, 1127.87987059848, 1152.25803462799, 1175.99873365378, 1199.04097919073, 1221.32465949746, 1242.7907986643, 1263.38181495866, 1283.04177685734, 1301.71665518141, 1319.35456975002, 1327.76909982046, 1335.90602898284, 1343.75958191224, 1351.32416090595, 1358.59435252686, 1365.56493405511, 1372.23087973702, 1378.58736682117, 1384.62978137122, 1390.35372384581, 1395.75501443598, 1400.82969815125, 1405.57404964543, 1409.98457777416, 1414.05802987622, 1417.79139577131, 1421.18191146746, 1424.22706257165, 1426.92458739765, 1429.27247976586, 1431.26899149039, 1432.91263454859, 1434.20218292981, 1435.13667415985, 1435.71541049858, 1435.93795980861, 1435.80415609341, 1435.31409970413, 1434.46815721459, 1433.2669609647, 1431.71140827316, 1429.80266032081, 1427.54214070642, 1424.93153367773, 1421.97278204047, 1418.66808474928, 1415.01989418458, 1411.03091312009, 1406.70409138634, 1402.04262223584, 1397.04993841626, 1391.72970795824, 1386.0858296855, 1380.12242845418, 1373.84385013009, 1367.25465631255, 1360.35961881336, 1353.16371390045, 1345.67211631599, 1337.89019307888, 1329.8234970821, 1321.47776049561, 1312.8588879857, 1303.97294976203, 1285.42494189687, 1265.88533548489, 1245.40790805114, 1224.04837019174, 1201.86411402908, 1178.91395757417, 1155.2578865811, 1130.95679546636, 1106.07222884417, 1080.66612519473, 1054.80056413412, 1028.53751869994, 1001.93861399946, 975.064893491749, 757.146818051023, 703.809158495726, 677.572355247768, 651.67763699725, 626.16241680372, 601.061536097328, 576.407230190062, 552.229107880334, 528.554144701009, 505.406689284325, 482.808482251694, 460.778686976199, 439.333931511518, 418.488360938284, 398.253699341465, 378.639320603569, 359.652327177337, 341.339904875123, 332.559592055137, 324.047045150047, 307.78835094799, 292.493569341279, 278.097780742132, 264.540952151213, 251.767531276118, 239.726077471142, 228.368925880014, 217.651881546616, 207.533940597583, 197.977035900907, 188.945804873215, 180.407377346093, 172.331181613945, 164.688766974963, 157.453641245445, 150.601121878388, 144.108199451947, 137.953412414068, 132.116732077041, 126.579456952997, 121.324115608125, 111.594969659539, 102.810900368959, 94.8681617681768, 87.6756668742041, 81.1532921671442, 75.2304288279966, 69.84474203811, 64.9411061362846, 60.4706887642422, 56.3901615260071, 52.6610183164121, 49.2489854795791, 43.2573176364564, 38.2077919118545, 33.9342436338204, 30.3028007319197, 27.2050507166425, 24.5527664267768, 22.2738102617797, 20.3089351711177, 17.1343471291793, 14.7296604776945, 12.8865944940162, 11.4581378655546, 9.45347834900799, 8.17360276712378, 7.32312708815982, 6.30990536567449, 5.73658176528778, 5.34710659184428, 5.03464531535421, 4.75090597256326, 4.47256026798201, 4.18768971437542, 3.88990625867775, 3.57564108455436, 3.24282680483946, 2.89022690073211, 2.51708049604525, 2.12290734758384, 1.70739732910973, 1.27034598427918, 0.811615962145284, 0.811615962145284, 0.811615962145284, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mphi_1,mpsi_1|fit3]_Norm[mBs_1,mphi_1,mpsi_1]9",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 256,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 254,
          "fXmin" : 5.276,
          "fXmax" : 5.504,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1579.53175578947,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1579.53175578947,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 1435.93795980861,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[fit3]_Cut[sample==sample::N]",
      "fTitle" : "Histogram of ds_1000_plot__mBs_1",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 36,
      "fX" : [5.3025, 5.3075, 5.3125, 5.3175, 5.3225, 5.3275, 5.3325, 5.3375, 5.3425, 5.3475, 5.3525, 5.3575, 5.3625, 5.3675, 5.3725, 5.3775, 5.3825, 5.3875, 5.3925, 5.3975, 5.4025, 5.4075, 5.4125, 5.4175, 5.4225, 5.4275, 5.4325, 5.4375, 5.4425, 5.4475, 5.4525, 5.4575, 5.4625, 5.4675, 5.4725, 5.4775],
      "fY" : [1, 1, 1, 3, 4, 7, 4, 12, 17, 23, 78, 328, 945, 1420, 735, 195, 65, 15, 11, 5, 7, 5, 4, 0, 2, 2, 0, 3, 3, 3, 1, 1, 2, 2, 2, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[fit3]_Cut[sample==sample::N]3001",
        "fTitle" : "Histogram of ds_1000_plot__mBs_1",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1604.00482480966,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1604.00482480966,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEXhigh" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEYlow" : [0.82724622097655, 0.82724622097655, 0.82724622097655, 1.63270468610957, 1.91433918622288, 2.58147045606626, 1.91433918622288, 3.41526599430015, 4.08218389934171, 4.76071662107231, 8.81278816273145, 17.6176709319934, 30.2449182792864, 37.1862043724225, 26.6154937259125, 13.4731886124821, 8.04146283816711, 3.82938009857506, 3.26557940095131, 2.15969114440678, 2.58147045606626, 2.15969114440678, 1.91433918622288, 0, 1.29181456018103, 1.29181456018103, 0, 1.63270468610957, 1.63270468610957, 1.63270468610957, 0.82724622097655, 0.82724622097655, 1.29181456018103, 1.29181456018103, 1.29181456018103, 0],
      "fEYhigh" : [2.29952655911586, 2.29952655911586, 2.29952655911586, 2.9181858328834, 3.16275317226094, 3.77028072043409, 3.16275317226094, 4.55981905739127, 5.20371938988384, 5.8652346956897, 9.86953088054457, 18.6176709319934, 31.2449182792864, 38.1862043724225, 27.6154937259125, 14.4731886124821, 9.1036277944182, 4.95873843272062, 4.41652052316603, 3.38247265214689, 3.77028072043409, 3.38247265214689, 3.16275317226094, 1.14787446444932, 2.63785962345524, 2.63785962345524, 1.14787446444932, 2.9181858328834, 2.9181858328834, 2.9181858328834, 2.29952655911586, 2.29952655911586, 2.63785962345524, 2.63785962345524, 2.63785962345524, 1.14787446444932],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 1458.18620437242,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00500000000000002,
      "_nSigma" : 1,
      "_entries" : 3907,
      "_rawEntries" : 6406
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "fl", "fl", "fl", "fl", "l", "p", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "sss",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 18.8,
  "fWindowTopX" : 60,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 966,
  "fCw" : 1000,
  "fCh" : 940,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.985602409659644,
  "fY1" : -231.32530068569,
  "fX2" : 1.06391566278768,
  "fY2" : 1696.38554554301,
  "fXtoAbsPixelk" : -12585.3845470132,
  "fXtoPixelk" : -12585.3845470132,
  "fXtoPixel" : 12769.2307503178,
  "fYtoAbsPixelk" : 827.200050420213,
  "fYtoPixelk" : 827.200050420213,
  "fYtoPixel" : -0.487624999277759,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 940.00005,
  "fVtoPixelk" : 940,
  "fVtoPixel" : -940,
  "fAbsPixeltoXk" : 0.985602409659644,
  "fPixeltoXk" : 0.985602409659644,
  "fPixeltoX" : 7.83132531280411e-5,
  "fAbsPixeltoYk" : 1696.38554554301,
  "fPixeltoYk" : -231.32530068569,
  "fPixeltoY" : -2.05075621939224,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.995,
  "fUymin" : 0,
  "fUxmax" : 1.06,
  "fUymax" : 1600,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.995,
      "fY1" : 0,
      "fX2" : 1.06,
      "fY2" : 1600,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_c6e46b0",
      "fTitle" : "A RooPlot of \"mphi_1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 34,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 32,
        "fXmin" : 0.995,
        "fXmax" : 1.06,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000508,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 3,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 1600,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 1236.32136630833, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BBB_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 47,
      "fX" : [0.99296875, 0.99296875, 0.995, 0.9955078125, 0.996015625, 0.9965234375, 0.99703125, 0.998046875, 0.9990625, 1.000078125, 1.00109375, 1.002109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0071875, 1.008203125, 1.00921875, 1.01125, 1.01328125, 1.0153125, 1.01734375, 1.019375, 1.02140625, 1.0234375, 1.02546875, 1.0275, 1.02953125, 1.0315625, 1.03359375, 1.035625, 1.03765625, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06203125, 1.06203125],
      "fY" : [0, 0.358995920287719, 0.358995920287719, 0.372142324248389, 0.385008928778865, 0.397622622112883, 0.410006467492954, 0.434161811595852, 0.457606113163365, 0.48044117208158, 0.502747650118887, 0.524590566186192, 0.546023095025672, 0.5670892667856, 0.587825931519844, 0.608264218437699, 0.628430639510011, 0.648347937453979, 0.668035746559596, 0.706788917144325, 0.744802434560182, 0.782163201192311, 0.818939444198205, 0.855185354446062, 0.890944381555023, 0.926251627949922, 0.961135622752104, 0.995619658897253, 1.02972281637728, 1.06346075586053, 1.09684634163227, 1.12989013584246, 1.16260079446053, 1.19498538727392, 1.22704965856374, 1.25879824099588, 1.29023483228572, 1.32136234199757, 1.35218301420277, 1.38269853048589, 1.41291009684966, 1.44281851734761, 1.47242425671487, 1.50172749383124, 1.50172749383124, 1.50172749383124, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BBB_Bpsi&sig_phi1&sig_psi_N]10",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.9860625,
          "fXmax" : 1.0689375,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.65190024321436,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.65190024321436,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 1.50172749383124,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SSB_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1197,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 252,
      "fX" : [0.995, 0.995, 0.99703125, 0.9990625, 1.00109375, 1.002109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.01048828125, 1.0107421875, 1.01099609375, 1.01125, 1.01150390625, 1.0117578125, 1.01201171875, 1.012265625, 1.01251953125, 1.0127734375, 1.01302734375, 1.013154296875, 1.01328125, 1.013408203125, 1.01353515625, 1.013662109375, 1.0137890625, 1.013916015625, 1.01404296875, 1.014169921875, 1.014296875, 1.014423828125, 1.01455078125, 1.014677734375, 1.0148046875, 1.014931640625, 1.01505859375, 1.015185546875, 1.0153125, 1.015439453125, 1.0155029296875, 1.01556640625, 1.0156298828125, 1.015693359375, 1.0157568359375, 1.0158203125, 1.0158837890625, 1.015947265625, 1.0160107421875, 1.01607421875, 1.0161376953125, 1.016201171875, 1.0162646484375, 1.016328125, 1.0163916015625, 1.016455078125, 1.0165185546875, 1.01658203125, 1.0166455078125, 1.016708984375, 1.0167724609375, 1.0168359375, 1.0168994140625, 1.016962890625, 1.0170263671875, 1.01708984375, 1.0171533203125, 1.017216796875, 1.0172802734375, 1.01734375, 1.0174072265625, 1.017470703125, 1.0175341796875, 1.01759765625, 1.0176611328125, 1.017724609375, 1.0177880859375, 1.0178515625, 1.017978515625, 1.01810546875, 1.018232421875, 1.018359375, 1.0184228515625, 1.018486328125, 1.0185498046875, 1.01861328125, 1.0186767578125, 1.018740234375, 1.0188037109375, 1.0188671875, 1.01889892578125, 1.0189306640625, 1.01896240234375, 1.018994140625, 1.01902587890625, 1.0190576171875, 1.01908935546875, 1.01912109375, 1.01915283203125, 1.0191845703125, 1.01921630859375, 1.019248046875, 1.01927978515625, 1.0193115234375, 1.01934326171875, 1.019375, 1.01940673828125, 1.0194384765625, 1.01947021484375, 1.019501953125, 1.01953369140625, 1.0195654296875, 1.01959716796875, 1.01962890625, 1.01966064453125, 1.0196923828125, 1.01972412109375, 1.019755859375, 1.01978759765625, 1.0198193359375, 1.01985107421875, 1.0198828125, 1.01991455078125, 1.0199462890625, 1.01997802734375, 1.020009765625, 1.02004150390625, 1.0200732421875, 1.02010498046875, 1.02013671875, 1.02016845703125, 1.0202001953125, 1.02023193359375, 1.020263671875, 1.02029541015625, 1.0203271484375, 1.020390625, 1.0204541015625, 1.020517578125, 1.0205810546875, 1.02064453125, 1.0207080078125, 1.020771484375, 1.0208349609375, 1.0208984375, 1.021025390625, 1.02115234375, 1.021279296875, 1.02140625, 1.0214697265625, 1.021533203125, 1.0215966796875, 1.02166015625, 1.0217236328125, 1.021787109375, 1.0218505859375, 1.0219140625, 1.0219775390625, 1.022041015625, 1.0221044921875, 1.02216796875, 1.0222314453125, 1.022294921875, 1.0223583984375, 1.022421875, 1.0224853515625, 1.022548828125, 1.0226123046875, 1.02267578125, 1.0227392578125, 1.022802734375, 1.0228662109375, 1.0229296875, 1.0229931640625, 1.023056640625, 1.0231201171875, 1.02318359375, 1.0232470703125, 1.023310546875, 1.0233740234375, 1.0234375, 1.0235009765625, 1.023564453125, 1.0236279296875, 1.02369140625, 1.023818359375, 1.0239453125, 1.024072265625, 1.02419921875, 1.024326171875, 1.024453125, 1.024580078125, 1.02470703125, 1.024833984375, 1.0249609375, 1.025087890625, 1.02521484375, 1.025341796875, 1.02546875, 1.025595703125, 1.02572265625, 1.025849609375, 1.0259765625, 1.026103515625, 1.02623046875, 1.026484375, 1.02673828125, 1.0269921875, 1.02724609375, 1.0275, 1.02775390625, 1.0280078125, 1.02826171875, 1.028515625, 1.02876953125, 1.0290234375, 1.02927734375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06],
      "fY" : [0, 2.69116016600026e-9, 4.44884323486297e-9, 7.03426731290864e-9, 1.08408250581306e-8, 1.34013296002223e-8, 1.65599627341724e-8, 2.04896740517942e-8, 2.54282322983793e-8, 3.17088532078898e-8, 3.54940786401547e-8, 3.98088106603913e-8, 4.47481788652086e-8, 5.04289523770831e-8, 5.69955819617251e-8, 6.46282607915257e-8, 7.3553791803737e-8, 8.40603996243432e-8, 9.00183456479982e-8, 9.65181465245413e-8, 1.03623504315432e-7, 1.1140739177225e-7, 1.19953650391746e-7, 1.29358900783128e-7, 1.39734830956599e-7, 1.51210941695867e-7, 1.63937843875941e-7, 1.7809121998879e-7, 1.93876581141533e-7, 2.02455015690289e-7, 2.11534968430979e-7, 2.21153237676192e-7, 2.31349761973782e-7, 2.42167905161712e-7, 2.53654764835894e-7, 2.65861504930935e-7, 2.78843712684673e-7, 2.92661779647074e-7, 3.07381305553649e-7, 3.23073522792453e-7, 3.39815737428056e-7, 3.57691781375422e-7, 3.76792466981554e-7, 3.97216032543664e-7, 4.19068562922942e-7, 4.42464364228002e-7, 4.67526265068196e-7, 4.94385808928467e-7, 5.08533200666537e-7, 5.23183292584396e-7, 5.3835496099903e-7, 5.54067593962499e-7, 5.70341067642991e-7, 5.8719571931702e-7, 6.04652310521998e-7, 6.22731984001896e-7, 6.41456210112397e-7, 6.60846723605416e-7, 6.80925449144508e-7, 7.01714413203243e-7, 7.2323564391345e-7, 7.45511052797574e-7, 7.68562303582931e-7, 7.92410658157736e-7, 8.17076808067824e-7, 8.42580679731681e-7, 8.68941221705318e-7, 8.96176163895638e-7, 9.24301754856784e-7, 9.53332469927863e-7, 9.83280694044102e-7, 1.01415637512153e-6, 1.04596665000378e-6, 1.07871544186349e-6, 1.11240303036116e-6, 1.14702559562518e-6, 1.18257473877077e-6, 1.2190369804222e-6, 1.25639324460552e-6, 1.29461832724738e-6, 1.33368036457888e-6, 1.37354029708541e-6, 1.41415135267401e-6, 1.45545854299359e-6, 1.49739820237145e-6, 1.53989756462186e-6, 1.62623677790017e-6, 1.71370054847771e-6, 1.80135417665534e-6, 1.88810789576125e-6, 1.93076752753026e-6, 1.97273077217162e-6, 2.01382583520598e-6, 2.05387591185496e-6, 2.09270060281432e-6, 2.13011753506136e-6, 2.16594410017751e-6, 2.19999934808705e-6, 2.21630711790622e-6, 2.23210595552579e-6, 2.24737460121641e-6, 2.26209227639754e-6, 2.27623875105323e-6, 2.28979440669261e-6, 2.30274030384469e-6, 2.31505824007409e-6, 2.32673081034775e-6, 2.33774146561102e-6, 2.3480745706924e-6, 2.35771545753875e-6, 2.36665047356266e-6, 2.37486703020723e-6, 2.38235364664754e-6, 2.38909999202653e-6, 2.39509691798614e-6, 2.40033649201943e-6, 2.40481202436192e-6, 2.40851809231502e-6, 2.41145055604193e-6, 2.41360657244279e-6, 2.41498460340823e-6, 2.41558441904801e-6, 2.41540709538148e-6, 2.41445500777115e-6, 2.4127318194241e-6, 2.41024246450482e-6, 2.40699312609759e-6, 2.40299121150698e-6, 2.39824532163592e-6, 2.39276521721436e-6, 2.38656177711659e-6, 2.37964695990175e-6, 2.3720337568755e-6, 2.36373614454675e-6, 2.3547690288218e-6, 2.34514819479529e-6, 2.33489024963396e-6, 2.32401256497169e-6, 2.31253321400819e-6, 2.30047091202234e-6, 2.28784495599304e-6, 2.27467516160376e-6, 2.26098179965377e-6, 2.24678553103862e-6, 2.21696851737562e-6, 2.18539493919291e-6, 2.15223800323208e-6, 2.11767150615967e-6, 2.08186811459527e-6, 2.04499782722228e-6, 2.00722656052097e-6, 1.96871493549527e-6, 1.92961721485786e-6, 1.85024371634545e-6, 1.7701842252201e-6, 1.69037678491765e-6, 1.61161398100331e-6, 1.5728326468889e-6, 1.53454515470977e-6, 1.4968115859742e-6, 1.45968428066316e-6, 1.42320826142735e-6, 1.38742169159158e-6, 1.35235633899524e-6, 1.31803805109437e-6, 1.28448722437006e-6, 1.25171926869725e-6, 1.21974505777583e-6, 1.18857136390324e-6, 1.15820127325217e-6, 1.12863457968294e-6, 1.09986815553476e-6, 1.07189629897173e-6, 1.0447110562037e-6, 1.01830252110251e-6, 9.92659108830163e-7, 9.67767808871662e-7, 9.43614413015892e-7, 9.20183724775364e-7, 8.9745974598323e-7, 8.75425846777756e-7, 8.54064915752423e-7, 8.33359495186994e-7, 8.13291899859675e-7, 7.93844322284104e-7, 7.74998925120366e-7, 7.56737920976747e-7, 7.3904364297827e-7, 7.21898603326748e-7, 7.05285546059655e-7, 6.89187488297232e-7, 6.73587758330308e-7, 6.58470023380287e-7, 6.29617048906044e-7, 6.02505498127623e-7, 5.77018811425447e-7, 5.53047129626747e-7, 5.30487319681628e-7, 5.09242875796907e-7, 4.89223730488926e-7, 4.70346003100536e-7, 4.52531706708251e-7, 4.35708430408738e-7, 4.19809009358308e-7, 4.04771192066405e-7, 3.90537311894054e-7, 3.77053967736083e-7, 3.64271717325017e-7, 3.52144785404558e-7, 3.4063078811054e-7, 3.29690474210505e-7, 3.19287483343306e-7, 3.0938812102829e-7, 2.90977596854878e-7, 2.74235116024118e-7, 2.58967740358775e-7, 2.45008719578718e-7, 2.32213556789905e-7, 2.20456693582117e-7, 2.09628719813441e-7, 1.99634024964964e-7, 1.90388819683668e-7, 1.81819466978533e-7, 1.73861072231674e-7, 1.66456289398749e-7, 1.5955430806139e-7, 1.47083143708487e-7, 1.36142081788574e-7, 1.26486600345506e-7, 1.17919201083834e-7, 1.10279008397122e-7, 1.03433936155744e-7, 9.72747300001167e-8, 9.17103932537778e-8, 8.20731441350811e-8, 7.40426472002358e-8, 6.72707253870821e-8, 6.14995273844339e-8, 5.65347058610566e-8, 5.22274558646993e-8, 4.51481119274775e-8, 3.95981526813784e-8, 3.51504516294195e-8, 3.15193299912753e-8, 2.85074801719609e-8, 2.59748321958807e-8, 2.38195541608474e-8, 2.19660329409304e-8, 2.03566417097181e-8, 1.89355586644192e-8, 1.89355586644192e-8, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SSB_Bpsi&sig_phi1&sig_psi_N]11",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 254,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 252,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2.65714286095281e-6,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2.65714286095281e-6,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 2.41558441904801e-6,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SBS_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1198,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 45,
      "fX" : [0.995, 0.995, 0.9955078125, 0.996015625, 0.9965234375, 0.99703125, 0.998046875, 0.9990625, 1.000078125, 1.00109375, 1.002109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0071875, 1.008203125, 1.00921875, 1.01125, 1.01328125, 1.0153125, 1.01734375, 1.019375, 1.02140625, 1.0234375, 1.02546875, 1.0275, 1.02953125, 1.0315625, 1.03359375, 1.035625, 1.03765625, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06],
      "fY" : [0, 4.5188976159891, 4.68437931134957, 4.84633900295843, 5.00511514918937, 5.1609980609504, 5.46505590871785, 5.76016343633838, 6.04760206021965, 6.32838711856547, 6.60333704352197, 6.87312117755815, 7.13829375463831, 7.39931862855898, 7.65658764140451, 7.91043451530121, 8.16114552651216, 8.40896782365726, 8.89677729521615, 9.37527630737262, 9.84555875272783, 10.3084834475577, 10.7647325249209, 11.214852911312, 11.6592864620699, 12.0983922904075, 12.532463598519, 12.961740557741, 13.386420298327, 13.8066647507749, 14.22260686722, 14.6343556055571, 15.0419999574538, 15.4456122296318, 15.8452507362439, 16.2409620226581, 16.6327827133106, 17.0207410556773, 17.404858216875, 17.7851493775855, 18.1616246589142, 18.5342899107619, 18.9031473847961, 18.9031473847961, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SBS_Bpsi&sig_phi1&sig_psi_N]12",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 20.7934621232757,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 20.7934621232757,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 18.9031473847961,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BSS_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1199,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 252,
      "fX" : [0.995, 0.995, 0.99703125, 0.9990625, 1.00109375, 1.002109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.01048828125, 1.0107421875, 1.01099609375, 1.01125, 1.01150390625, 1.0117578125, 1.01201171875, 1.012265625, 1.01251953125, 1.0127734375, 1.01302734375, 1.013154296875, 1.01328125, 1.013408203125, 1.01353515625, 1.013662109375, 1.0137890625, 1.013916015625, 1.01404296875, 1.014169921875, 1.014296875, 1.014423828125, 1.01455078125, 1.014677734375, 1.0148046875, 1.014931640625, 1.01505859375, 1.015185546875, 1.0153125, 1.015439453125, 1.0155029296875, 1.01556640625, 1.0156298828125, 1.015693359375, 1.0157568359375, 1.0158203125, 1.0158837890625, 1.015947265625, 1.0160107421875, 1.01607421875, 1.0161376953125, 1.016201171875, 1.0162646484375, 1.016328125, 1.0163916015625, 1.016455078125, 1.0165185546875, 1.01658203125, 1.0166455078125, 1.016708984375, 1.0167724609375, 1.0168359375, 1.0168994140625, 1.016962890625, 1.0170263671875, 1.01708984375, 1.0171533203125, 1.017216796875, 1.0172802734375, 1.01734375, 1.0174072265625, 1.017470703125, 1.0175341796875, 1.01759765625, 1.0176611328125, 1.017724609375, 1.0177880859375, 1.0178515625, 1.017978515625, 1.01810546875, 1.018232421875, 1.018359375, 1.0184228515625, 1.018486328125, 1.0185498046875, 1.01861328125, 1.0186767578125, 1.018740234375, 1.0188037109375, 1.0188671875, 1.01889892578125, 1.0189306640625, 1.01896240234375, 1.018994140625, 1.01902587890625, 1.0190576171875, 1.01908935546875, 1.01912109375, 1.01915283203125, 1.0191845703125, 1.01921630859375, 1.019248046875, 1.01927978515625, 1.0193115234375, 1.01934326171875, 1.019375, 1.01940673828125, 1.0194384765625, 1.01947021484375, 1.019501953125, 1.01953369140625, 1.0195654296875, 1.01959716796875, 1.01962890625, 1.01966064453125, 1.0196923828125, 1.01972412109375, 1.019755859375, 1.01978759765625, 1.0198193359375, 1.01985107421875, 1.0198828125, 1.01991455078125, 1.0199462890625, 1.01997802734375, 1.020009765625, 1.02004150390625, 1.0200732421875, 1.02010498046875, 1.02013671875, 1.02016845703125, 1.0202001953125, 1.02023193359375, 1.020263671875, 1.02029541015625, 1.0203271484375, 1.020390625, 1.0204541015625, 1.020517578125, 1.0205810546875, 1.02064453125, 1.0207080078125, 1.020771484375, 1.0208349609375, 1.0208984375, 1.021025390625, 1.02115234375, 1.021279296875, 1.02140625, 1.0214697265625, 1.021533203125, 1.0215966796875, 1.02166015625, 1.0217236328125, 1.021787109375, 1.0218505859375, 1.0219140625, 1.0219775390625, 1.022041015625, 1.0221044921875, 1.02216796875, 1.0222314453125, 1.022294921875, 1.0223583984375, 1.022421875, 1.0224853515625, 1.022548828125, 1.0226123046875, 1.02267578125, 1.0227392578125, 1.022802734375, 1.0228662109375, 1.0229296875, 1.0229931640625, 1.023056640625, 1.0231201171875, 1.02318359375, 1.0232470703125, 1.023310546875, 1.0233740234375, 1.0234375, 1.0235009765625, 1.023564453125, 1.0236279296875, 1.02369140625, 1.023818359375, 1.0239453125, 1.024072265625, 1.02419921875, 1.024326171875, 1.024453125, 1.024580078125, 1.02470703125, 1.024833984375, 1.0249609375, 1.025087890625, 1.02521484375, 1.025341796875, 1.02546875, 1.025595703125, 1.02572265625, 1.025849609375, 1.0259765625, 1.026103515625, 1.02623046875, 1.026484375, 1.02673828125, 1.0269921875, 1.02724609375, 1.0275, 1.02775390625, 1.0280078125, 1.02826171875, 1.028515625, 1.02876953125, 1.0290234375, 1.02927734375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06],
      "fY" : [0, 8.94753462769814e-11, 1.4791456636451e-10, 2.33874412819802e-10, 3.60434354022882e-10, 4.45565678959197e-10, 5.50583506211814e-10, 6.81238041514095e-10, 8.45434589458321e-10, 1.05425186381183e-9, 1.18010255102369e-9, 1.32355820501282e-9, 1.48778168234393e-9, 1.67665530774822e-9, 1.89498176166262e-9, 2.14875208345376e-9, 2.44550698794184e-9, 2.79482933033605e-9, 2.99291835168122e-9, 3.20902289332375e-9, 3.44526091319108e-9, 3.70405859992075e-9, 3.9882035047885e-9, 4.30090805735379e-9, 4.64588564618191e-9, 5.02744189663545e-9, 5.4505842996712e-9, 5.92115392413458e-9, 6.44598357682226e-9, 6.7311982628382e-9, 7.03308736104798e-9, 7.35287433700479e-9, 7.69188706239916e-9, 8.05156729252559e-9, 8.43348092218147e-9, 8.83932904326905e-9, 9.27095981310608e-9, 9.73038112216063e-9, 1.02197740219824e-8, 1.07415068378269e-8, 1.1298149831763e-8, 1.18924902364927e-8, 1.25275473692224e-8, 1.32065874441936e-8, 1.39331375571957e-8, 1.47109981429924e-8, 1.55442529913534e-8, 1.64372756431086e-8, 1.69076462998508e-8, 1.73947306673666e-8, 1.78991563430099e-8, 1.84215679382361e-8, 1.8962626293323e-8, 1.95230075794183e-8, 2.01034020734415e-8, 2.07045127266186e-8, 2.13270533825676e-8, 2.19717466755182e-8, 2.26393215538581e-8, 2.3330510350941e-8, 2.40460454552542e-8, 2.47866553782713e-8, 2.55530603928056e-8, 2.63459674113753e-8, 2.71660643838291e-8, 2.801401382116e-8, 2.88904457225156e-8, 2.9795949569555e-8, 3.07310655921118e-8, 3.16962750643944e-8, 3.26919897591328e-8, 3.37185404233567e-8, 3.47761643419234e-8, 3.58649919519706e-8, 3.69850325516147e-8, 3.81361591382571e-8, 3.9318092466859e-8, 4.05303843768738e-8, 4.17724006327792e-8, 4.30433032527928e-8, 4.43420328344346e-8, 4.56672907319976e-8, 4.70175218729648e-8, 4.83908980117277e-8, 4.97853024002074e-8, 5.11983157176415e-8, 5.40689107505787e-8, 5.69768949196321e-8, 5.98911914496984e-8, 6.27755679189571e-8, 6.41939098566846e-8, 6.55890984049651e-8, 6.69554217630945e-8, 6.82870015485939e-8, 6.95778398686512e-8, 7.08218732085184e-8, 7.20130302270346e-8, 7.31452947194089e-8, 7.36874933480934e-8, 7.42127710646127e-8, 7.47204210282267e-8, 7.52097523953672e-8, 7.56800925610729e-8, 7.61307892522875e-8, 7.65612127719213e-8, 7.69707579277495e-8, 7.73588460394766e-8, 7.77249268862671e-8, 7.80684806319541e-8, 7.83890195949978e-8, 7.86860898559318e-8, 7.89592728720397e-8, 7.92081869303345e-8, 7.94324885518118e-8, 7.96318735730428e-8, 7.98060782550588e-8, 7.99548801774331e-8, 8.00780990469821e-8, 8.01755972229453e-8, 8.0247280178305e-8, 8.02930967741998e-8, 8.03130393672677e-8, 8.0307143732862e-8, 8.02754888467292e-8, 8.02181965027056e-8, 8.01354307512565e-8, 8.00273971667708e-8, 7.98943420263562e-8, 7.97365512917243e-8, 7.9554349486366e-8, 7.93480983096918e-8, 7.9118195358334e-8, 7.88650725655487e-8, 7.85891946205022e-8, 7.82910571128457e-8, 7.7971184863371e-8, 7.7630130025017e-8, 7.72684701676271e-8, 7.6886806186616e-8, 7.64857603251631e-8, 7.60659741667354e-8, 7.56281065406219e-8, 7.51728314077439e-8, 7.47008356988933e-8, 7.37094834723897e-8, 7.26597292151766e-8, 7.15573316826698e-8, 7.04080692440345e-8, 6.92176826967794e-8, 6.79918241352161e-8, 6.67360099290912e-8, 6.54555803848382e-8, 6.41556644092415e-8, 6.15166645628784e-8, 5.88548569225527e-8, 5.62014294354945e-8, 5.35827338844022e-8, 5.22933370871363e-8, 5.10203594828727e-8, 4.97657986538532e-8, 4.85313947930182e-8, 4.73186448076538e-8, 4.6128817547064e-8, 4.49629692242771e-8, 4.382195921218e-8, 4.27064656503461e-8, 4.16170008843116e-8, 4.0553926441448e-8, 3.95174674862279e-8, 3.85077266273229e-8, 3.75246970110275e-8, 3.65682746492793e-8, 3.56382699681728e-8, 3.4734418521119e-8, 3.38563909504454e-8, 3.30038020849518e-8, 3.21762193527129e-8, 3.1373170360957e-8, 3.05941498588272e-8, 2.98386259413345e-8, 2.91060457009796e-8, 2.83958402199246e-8, 2.77074290661374e-8, 2.70402242436438e-8, 2.63936336914326e-8, 2.5767064355926e-8, 2.51599248442172e-8, 2.45716277703243e-8, 2.40015917021878e-8, 2.34492429157899e-8, 2.29140167665339e-8, 2.23953589555822e-8, 2.18927264528177e-8, 2.09334264769859e-8, 2.00320251317026e-8, 1.91846470577624e-8, 1.83876396715509e-8, 1.76375740187204e-8, 1.69312414870999e-8, 1.62656475246034e-8, 1.56380032779552e-8, 1.50457158479769e-8, 1.44863777262888e-8, 1.39577558248265e-8, 1.34577804140568e-8, 1.2984534201001e-8, 1.25362417125984e-8, 1.21112590987138e-8, 1.17080644295264e-8, 1.13252485317846e-8, 1.09615063855714e-8, 1.06156290862866e-8, 1.02864963641812e-8, 9.67438562979668e-9, 9.11773378543824e-9, 8.61012604746121e-9, 8.14601832404782e-9, 7.7206064010923e-9, 7.32971572875771e-9, 6.96970865274995e-9, 6.63740632686147e-9, 6.33002293348464e-9, 6.04511019943466e-9, 5.78051051682177e-9, 5.53431725175626e-9, 5.30484106599832e-9, 4.89020140127277e-9, 4.52643438499105e-9, 4.20541018267702e-9, 3.9205623964635e-9, 3.66654225492637e-9, 3.43895817545534e-9, 3.23417768318717e-9, 3.04917533235334e-9, 2.72875731600967e-9, 2.46176038914543e-9, 2.23660840568206e-9, 2.04472835846531e-9, 1.87965861247994e-9, 1.73645171985623e-9, 1.50107860524217e-9, 1.31655427568289e-9, 1.16867768446833e-9, 1.0479506203376e-9, 9.47813025807894e-10, 8.63607872387291e-10, 7.91949466119189e-10, 7.30323831540074e-10, 6.76814999354183e-10, 6.29567013458405e-10, 6.29567013458405e-10, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BSS_Bpsi&sig_phi1&sig_psi_N]13",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 254,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 252,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 8.83443433039944e-8,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 8.83443433039944e-8,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 8.03130393672677e-8,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SBB_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 9,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 103,
      "fX" : [0.995, 0.995, 0.99525390625, 0.9955078125, 0.99576171875, 0.996015625, 0.99626953125, 0.9965234375, 0.99677734375, 0.99703125, 0.99728515625, 0.9975390625, 0.99779296875, 0.998046875, 0.99830078125, 0.9985546875, 0.99880859375, 0.9990625, 0.9995703125, 1.000078125, 1.0005859375, 1.00109375, 1.0016015625, 1.002109375, 1.0026171875, 1.003125, 1.0036328125, 1.004140625, 1.0046484375, 1.00515625, 1.0056640625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.0107421875, 1.01125, 1.0117578125, 1.012265625, 1.0127734375, 1.01328125, 1.0137890625, 1.014296875, 1.0148046875, 1.0153125, 1.0158203125, 1.016328125, 1.0168359375, 1.01734375, 1.0178515625, 1.018359375, 1.0188671875, 1.019375, 1.0198828125, 1.020390625, 1.0208984375, 1.02140625, 1.0219140625, 1.022421875, 1.0234375, 1.024453125, 1.02546875, 1.026484375, 1.0275, 1.028515625, 1.02953125, 1.030546875, 1.0315625, 1.032578125, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.040703125, 1.04171875, 1.042734375, 1.04375, 1.044765625, 1.04578125, 1.046796875, 1.0478125, 1.048828125, 1.04984375, 1.050859375, 1.051875, 1.052890625, 1.05390625, 1.054921875, 1.0559375, 1.056953125, 1.05796875, 1.058984375, 1.06, 1.06, 1.06],
      "fY" : [0, 0.405396174505317, 0.410096626559057, 0.414630780832996, 0.419005176170466, 0.42322588932824, 0.427298580969035, 0.431228535872799, 0.435020698234675, 0.438679702767297, 0.442209902204082, 0.4456153917022, 0.448900030564029, 0.452067461630484, 0.455121128645678, 0.45806429184781, 0.460900042004021, 0.46363131307599, 0.46879143745955, 0.47356541015793, 0.477972099420059, 0.482028737879224, 0.485751124792693, 0.489153796732304, 0.492250172579184, 0.495052677429793, 0.497572849071547, 0.499821429956384, 0.501808447034153, 0.50354328136433, 0.505034729074749, 0.506291054958001, 0.50732003977361, 0.508129022144808, 0.508724935793417, 0.509114342737771, 0.509303462981531, 0.509298201141052, 0.509104170392701, 0.508726714066258, 0.508170925164384, 0.507441664049387, 0.50654357450584, 0.505481098359933, 0.504258488812989, 0.502879822626499, 0.501349011278939, 0.499669811199902, 0.497845833174432, 0.495880550999516, 0.493777309465213, 0.491539331724682, 0.489169726110226, 0.486671492446193, 0.484047527904117, 0.481300632440698, 0.478433513854958, 0.475448792497252, 0.472349005659457, 0.469136611672823, 0.465813993737334, 0.462383463504175, 0.458847264430851, 0.455207574926659, 0.447626130554642, 0.439655364505636, 0.431310641572514, 0.422606529244425, 0.413556861831035, 0.404174797744418, 0.394472870828791, 0.384463036493187, 0.374156713290272, 0.363564820491453, 0.352697812130709, 0.341565707924249, 0.330178121418182, 0.318544285669764, 0.306673076728283, 0.294573035147954, 0.282252385736311, 0.269719055716894, 0.256980691463636, 0.244044673946027, 0.230918133008125, 0.217607960590629, 0.204120822993202, 0.190463172263604, 0.176641256791061, 0.16266113117311, 0.148528665418057, 0.134249553538906, 0.119829321589026, 0.10527333518495, 0.0905868065572455, 0.0757748011666158, 0.060842243918836, 0.0457939250090853, 0.0306345054234733, 0.0153685221230232, 3.92933260265691e-7, 3.92933260265691e-7, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SBB_Bpsi&sig_phi1&sig_psi_N]14",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 105,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 103,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.560233809279684,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.560233809279684,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 0.509303462981531,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BSB_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1195,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 252,
      "fX" : [0.995, 0.995, 0.99703125, 0.9990625, 1.00109375, 1.002109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.01048828125, 1.0107421875, 1.01099609375, 1.01125, 1.01150390625, 1.0117578125, 1.01201171875, 1.012265625, 1.01251953125, 1.0127734375, 1.01302734375, 1.013154296875, 1.01328125, 1.013408203125, 1.01353515625, 1.013662109375, 1.0137890625, 1.013916015625, 1.01404296875, 1.014169921875, 1.014296875, 1.014423828125, 1.01455078125, 1.014677734375, 1.0148046875, 1.014931640625, 1.01505859375, 1.015185546875, 1.0153125, 1.015439453125, 1.0155029296875, 1.01556640625, 1.0156298828125, 1.015693359375, 1.0157568359375, 1.0158203125, 1.0158837890625, 1.015947265625, 1.0160107421875, 1.01607421875, 1.0161376953125, 1.016201171875, 1.0162646484375, 1.016328125, 1.0163916015625, 1.016455078125, 1.0165185546875, 1.01658203125, 1.0166455078125, 1.016708984375, 1.0167724609375, 1.0168359375, 1.0168994140625, 1.016962890625, 1.0170263671875, 1.01708984375, 1.0171533203125, 1.017216796875, 1.0172802734375, 1.01734375, 1.0174072265625, 1.017470703125, 1.0175341796875, 1.01759765625, 1.0176611328125, 1.017724609375, 1.0177880859375, 1.0178515625, 1.017978515625, 1.01810546875, 1.018232421875, 1.018359375, 1.0184228515625, 1.018486328125, 1.0185498046875, 1.01861328125, 1.0186767578125, 1.018740234375, 1.0188037109375, 1.0188671875, 1.01889892578125, 1.0189306640625, 1.01896240234375, 1.018994140625, 1.01902587890625, 1.0190576171875, 1.01908935546875, 1.01912109375, 1.01915283203125, 1.0191845703125, 1.01921630859375, 1.019248046875, 1.01927978515625, 1.0193115234375, 1.01934326171875, 1.019375, 1.01940673828125, 1.0194384765625, 1.01947021484375, 1.019501953125, 1.01953369140625, 1.0195654296875, 1.01959716796875, 1.01962890625, 1.01966064453125, 1.0196923828125, 1.01972412109375, 1.019755859375, 1.01978759765625, 1.0198193359375, 1.01985107421875, 1.0198828125, 1.01991455078125, 1.0199462890625, 1.01997802734375, 1.020009765625, 1.02004150390625, 1.0200732421875, 1.02010498046875, 1.02013671875, 1.02016845703125, 1.0202001953125, 1.02023193359375, 1.020263671875, 1.02029541015625, 1.0203271484375, 1.020390625, 1.0204541015625, 1.020517578125, 1.0205810546875, 1.02064453125, 1.0207080078125, 1.020771484375, 1.0208349609375, 1.0208984375, 1.021025390625, 1.02115234375, 1.021279296875, 1.02140625, 1.0214697265625, 1.021533203125, 1.0215966796875, 1.02166015625, 1.0217236328125, 1.021787109375, 1.0218505859375, 1.0219140625, 1.0219775390625, 1.022041015625, 1.0221044921875, 1.02216796875, 1.0222314453125, 1.022294921875, 1.0223583984375, 1.022421875, 1.0224853515625, 1.022548828125, 1.0226123046875, 1.02267578125, 1.0227392578125, 1.022802734375, 1.0228662109375, 1.0229296875, 1.0229931640625, 1.023056640625, 1.0231201171875, 1.02318359375, 1.0232470703125, 1.023310546875, 1.0233740234375, 1.0234375, 1.0235009765625, 1.023564453125, 1.0236279296875, 1.02369140625, 1.023818359375, 1.0239453125, 1.024072265625, 1.02419921875, 1.024326171875, 1.024453125, 1.024580078125, 1.02470703125, 1.024833984375, 1.0249609375, 1.025087890625, 1.02521484375, 1.025341796875, 1.02546875, 1.025595703125, 1.02572265625, 1.025849609375, 1.0259765625, 1.026103515625, 1.02623046875, 1.026484375, 1.02673828125, 1.0269921875, 1.02724609375, 1.0275, 1.02775390625, 1.0280078125, 1.02826171875, 1.028515625, 1.02876953125, 1.0290234375, 1.02927734375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06],
      "fY" : [0, 0.0109994519242927, 0.01818354696938, 0.0287508287720973, 0.0443091925754092, 0.0547746219350186, 0.0676847540565861, 0.0837464776435444, 0.10393161366589, 0.129602099065331, 0.145073272312774, 0.162708672844633, 0.182897119371031, 0.206115876814787, 0.232955351972544, 0.264152039892735, 0.300632941515738, 0.343576103751198, 0.36792773531987, 0.394494064653315, 0.423535458180611, 0.455350173984996, 0.490280893458832, 0.528722529457666, 0.571131579113946, 0.618037344868515, 0.670055411441999, 0.727903837591638, 0.792422599165478, 0.827484829796282, 0.864596892061426, 0.903909189967075, 0.945584962454789, 0.989801448492708, 1.0367511478616, 1.08664318049647, 1.13970474549082, 1.19618267837635, 1.25634510185574, 1.32048316070651, 1.38891282435756, 1.46197673503807, 1.54004606576763, 1.62352234130159, 1.71283915728593, 1.80846371168314, 1.91089803607076, 2.02067978192596, 2.07850374842303, 2.1383823776376, 2.20039282184914, 2.26461432492772, 2.33112812579742, 2.40001734804863, 2.47136684933326, 2.54526304539082, 2.62179369099269, 2.7010476215645, 2.78311444874876, 2.86808420031125, 2.95604691079547, 3.04709213813288, 3.14130842745363, 3.23878268146985, 3.33959947176021, 3.44384024263445, 3.5515824416312, 3.66289853536209, 3.77785493577554, 3.89651080724184, 4.0189167701222, 4.14511348406424, 4.27513011915212, 4.40898271038414, 4.5466724008035, 4.68818357762926, 4.83348191249605, 4.9825123117877, 5.13519680717631, 5.2914323832424, 5.45108880470741, 5.61400642546082, 5.77999407613475, 5.94882700543718, 6.1202449956691, 6.29395063303416, 6.64684082427368, 7.00432736548348, 7.36258990270088, 7.71717428404498, 7.89153498344867, 8.06304937261492, 8.23101528407681, 8.39471007200891, 8.55339639884973, 8.70632885995166, 8.85276108854448, 8.99195349592451, 9.05860747378307, 9.12318131708367, 9.18558813193807, 9.24574299103466, 9.30356320918423, 9.35896860065493, 9.41188175504096, 9.46222827438736, 9.509937019924, 9.55494035148096, 9.59717436415967, 9.6365791059189, 9.67309877518249, 9.70668191933609, 9.73728161334585, 9.7648556323873, 9.78936658480836, 9.81078204844782, 9.82907468054707, 9.84422231716615, 9.85620803774547, 9.86502022181715, 9.87065258273945, 9.87310418089272, 9.87237941424015, 9.86848799148881, 9.86144488509202, 9.85127026222749, 9.8379893947237, 9.82163255810706, 9.8022349064421, 9.77983633429962, 9.7544813063891, 9.72621870036481, 9.69510161497723, 9.6611871757515, 9.6245363068949, 9.58521352607972, 9.54328671099471, 9.49882686389904, 9.45190785452891, 9.40260617696029, 9.35100070282427, 9.29717242382851, 9.24120419185412, 9.18318045320435, 9.06131078061642, 8.93226158477656, 8.79674080542433, 8.65545879347177, 8.50912128104321, 8.3584230957335, 8.20404238014115, 8.04663563291431, 7.8868333647573, 7.56241381070015, 7.23519043141483, 6.90899724756121, 6.58707375671009, 6.42856464025516, 6.27207398063309, 6.11784734615677, 5.96609866356007, 5.81701195179806, 5.67074319402699, 5.52742223343731, 5.38715471511615, 5.25002400463789, 5.11609308605713, 4.98540640293412, 4.85799163536054, 4.73386139730438, 4.61301484622063, 4.49543919856903, 4.38111114950475, 4.2699981898768, 4.16205983083507, 4.05724872221804, 3.95551168676184, 3.85679065191581, 3.76102350579391, 3.6681448598439, 3.57808674361682, 3.49077921846848, 3.40615093028295, 3.32412959508792, 3.24464242918491, 3.16761652685639, 3.09297918653577, 3.02065819923884, 2.95058208791348, 2.88268032307854, 2.81688349141116, 2.75312345142136, 2.69133344691409, 2.57340404619991, 2.46259228436283, 2.35842175277134, 2.26044342921391, 2.16823578284356, 2.08140437008687, 1.99958106236906, 1.92242301823929, 1.84961148542619, 1.78085050226234, 1.71586554905228, 1.65440218821694, 1.59622472162467, 1.54111488545883, 1.48887059667325, 1.43930476022342, 1.39224414254185, 1.34752831391878, 1.30500866036628, 1.26454746402396, 1.18929899754289, 1.12086824588493, 1.05846662194494, 1.00141257517349, 0.949115510235791, 0.901062238168099, 0.856805572061501, 0.815954727554837, 0.778167236380363, 0.74314212554033, 0.71061415432607, 0.680348934957264, 0.652138792409161, 0.601165990985907, 0.556447105016492, 0.516982711450955, 0.481965584828189, 0.450738185875295, 0.422760645189096, 0.397586412582452, 0.374843561634678, 0.335453688187983, 0.302631017103975, 0.274952460710373, 0.251364115513495, 0.231071634839538, 0.213466815230731, 0.184531746899685, 0.161847660430027, 0.14366878185092, 0.128827469767519, 0.11651727815972, 0.106165705627546, 0.0973565394436289, 0.0897807296472784, 0.0832027408308756, 0.0773944151746499, 0.0773944151746499, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BSB_Bpsi&sig_phi1&sig_psi_N]15",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 254,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 252,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 10.860414598982,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 10.860414598982,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 9.87310418089272,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BBS_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1196,
      "fFillStyle" : 3595,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 45,
      "fX" : [0.995, 0.995, 0.9955078125, 0.996015625, 0.9965234375, 0.99703125, 0.998046875, 0.9990625, 1.000078125, 1.00109375, 1.002109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0071875, 1.008203125, 1.00921875, 1.01125, 1.01328125, 1.0153125, 1.01734375, 1.019375, 1.02140625, 1.0234375, 1.02546875, 1.0275, 1.02953125, 1.0315625, 1.03359375, 1.035625, 1.03765625, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06],
      "fY" : [0, 5.92229794070586e-9, 6.13917205181433e-9, 6.3514303567378e-9, 6.55951642634238e-9, 6.76381073122929e-9, 7.1622975567146e-9, 7.54905442788821e-9, 7.92576072109303e-9, 8.29374710054511e-9, 8.65408617275723e-9, 9.00765515289617e-9, 9.35518039923433e-9, 9.69726982118177e-9, 1.00344369522961e-8, 1.03671191562951e-8, 1.06956916161254e-8, 1.10204782355103e-8, 1.16597830559267e-8, 1.22868859370137e-8, 1.2903220493438e-8, 1.35099122576401e-8, 1.41078552076542e-8, 1.46977661248572e-8, 1.5280224088304e-8, 1.58556997383197e-8, 1.64245773347168e-8, 1.69871716370522e-8, 1.75437409968521e-8, 1.80944976341609e-8, 1.86396157910672e-8, 1.91792382637061e-8, 1.97134816812236e-8, 2.02424408061008e-8, 2.0766192062682e-8, 2.12847964515827e-8, 2.17983019714172e-8, 2.23067456422692e-8, 2.28101552049692e-8, 2.33085505547499e-8, 2.38019449559531e-8, 2.42903460752396e-8, 2.47737568635605e-8, 2.47737568635605e-8, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BBS_Bpsi&sig_phi1&sig_psi_N]16",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2.72511325499166e-8,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2.72511325499166e-8,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 2.47737568635605e-8,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SSS_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 252,
      "fX" : [0.995, 0.995, 0.99703125, 0.9990625, 1.00109375, 1.002109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.01048828125, 1.0107421875, 1.01099609375, 1.01125, 1.01150390625, 1.0117578125, 1.01201171875, 1.012265625, 1.01251953125, 1.0127734375, 1.01302734375, 1.013154296875, 1.01328125, 1.013408203125, 1.01353515625, 1.013662109375, 1.0137890625, 1.013916015625, 1.01404296875, 1.014169921875, 1.014296875, 1.014423828125, 1.01455078125, 1.014677734375, 1.0148046875, 1.014931640625, 1.01505859375, 1.015185546875, 1.0153125, 1.015439453125, 1.0155029296875, 1.01556640625, 1.0156298828125, 1.015693359375, 1.0157568359375, 1.0158203125, 1.0158837890625, 1.015947265625, 1.0160107421875, 1.01607421875, 1.0161376953125, 1.016201171875, 1.0162646484375, 1.016328125, 1.0163916015625, 1.016455078125, 1.0165185546875, 1.01658203125, 1.0166455078125, 1.016708984375, 1.0167724609375, 1.0168359375, 1.0168994140625, 1.016962890625, 1.0170263671875, 1.01708984375, 1.0171533203125, 1.017216796875, 1.0172802734375, 1.01734375, 1.0174072265625, 1.017470703125, 1.0175341796875, 1.01759765625, 1.0176611328125, 1.017724609375, 1.0177880859375, 1.0178515625, 1.017978515625, 1.01810546875, 1.018232421875, 1.018359375, 1.0184228515625, 1.018486328125, 1.0185498046875, 1.01861328125, 1.0186767578125, 1.018740234375, 1.0188037109375, 1.0188671875, 1.01889892578125, 1.0189306640625, 1.01896240234375, 1.018994140625, 1.01902587890625, 1.0190576171875, 1.01908935546875, 1.01912109375, 1.01915283203125, 1.0191845703125, 1.01921630859375, 1.019248046875, 1.01927978515625, 1.0193115234375, 1.01934326171875, 1.019375, 1.01940673828125, 1.0194384765625, 1.01947021484375, 1.019501953125, 1.01953369140625, 1.0195654296875, 1.01959716796875, 1.01962890625, 1.01966064453125, 1.0196923828125, 1.01972412109375, 1.019755859375, 1.01978759765625, 1.0198193359375, 1.01985107421875, 1.0198828125, 1.01991455078125, 1.0199462890625, 1.01997802734375, 1.020009765625, 1.02004150390625, 1.0200732421875, 1.02010498046875, 1.02013671875, 1.02016845703125, 1.0202001953125, 1.02023193359375, 1.020263671875, 1.02029541015625, 1.0203271484375, 1.020390625, 1.0204541015625, 1.020517578125, 1.0205810546875, 1.02064453125, 1.0207080078125, 1.020771484375, 1.0208349609375, 1.0208984375, 1.021025390625, 1.02115234375, 1.021279296875, 1.02140625, 1.0214697265625, 1.021533203125, 1.0215966796875, 1.02166015625, 1.0217236328125, 1.021787109375, 1.0218505859375, 1.0219140625, 1.0219775390625, 1.022041015625, 1.0221044921875, 1.02216796875, 1.0222314453125, 1.022294921875, 1.0223583984375, 1.022421875, 1.0224853515625, 1.022548828125, 1.0226123046875, 1.02267578125, 1.0227392578125, 1.022802734375, 1.0228662109375, 1.0229296875, 1.0229931640625, 1.023056640625, 1.0231201171875, 1.02318359375, 1.0232470703125, 1.023310546875, 1.0233740234375, 1.0234375, 1.0235009765625, 1.023564453125, 1.0236279296875, 1.02369140625, 1.023818359375, 1.0239453125, 1.024072265625, 1.02419921875, 1.024326171875, 1.024453125, 1.024580078125, 1.02470703125, 1.024833984375, 1.0249609375, 1.025087890625, 1.02521484375, 1.025341796875, 1.02546875, 1.025595703125, 1.02572265625, 1.025849609375, 1.0259765625, 1.026103515625, 1.02623046875, 1.026484375, 1.02673828125, 1.0269921875, 1.02724609375, 1.0275, 1.02775390625, 1.0280078125, 1.02826171875, 1.028515625, 1.02876953125, 1.0290234375, 1.02927734375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06],
      "fY" : [0, 1.28723412333776, 2.1279680390808, 3.36462653997775, 5.18537696725087, 6.41011597059319, 7.92095148476806, 9.8006086552394, 12.1628168862507, 15.1669597286614, 16.9775064967413, 19.0413265397384, 21.4039221894875, 24.1211463829128, 27.2620927239971, 30.9129511033404, 35.1822057664338, 40.2077201442393, 43.0575213279614, 46.1665022013005, 49.5651326962484, 53.2883170957594, 57.3761584144851, 61.8748721645167, 66.83788088819, 72.3271273230256, 78.4146515728076, 85.1844859821696, 92.7349305011296, 96.8381621911223, 101.181279763155, 105.781884564128, 110.659079976398, 115.833607765041, 121.327995624005, 127.166716255935, 133.376358115233, 139.985807652012, 147.026442492583, 154.532334470257, 162.540460575669, 171.090919240318, 180.227147771785, 189.996135453722, 200.448624733573, 211.639290440945, 223.626883882904, 236.474324860604, 243.241296827396, 250.248720043953, 257.505623418941, 265.021280633844, 272.805198845558, 280.867105768039, 289.216932047462, 297.864790668496, 306.820951318849, 316.095810152076, 325.699854160153, 335.643619032766, 345.937641252772, 356.592401526502, 367.618262035068, 379.025392752142, 390.82369084557, 403.022687507941, 415.63144620125, 428.658447483978, 442.111463354838, 455.997417649386, 470.322234322444, 485.090671655264, 500.306143338635, 515.970525902144, 532.083953112836, 548.644597852007, 565.648442770101, 583.089040420168, 600.957266393752, 619.241065093525, 637.925195460591, 656.990974571242, 676.416030425912, 696.174061029345, 716.234613854998, 736.562883424376, 777.860604354585, 819.696222860535, 861.622653940369, 903.118641050479, 923.523570640269, 943.595404755078, 963.251970762133, 982.408699505441, 1000.97930249753, 1018.87654718312, 1036.01308841249, 1052.30237425348, 1060.10269697377, 1067.65958754829, 1074.96287703601, 1082.00262663869, 1088.76915994719, 1095.25309305666, 1101.44536685066, 1107.33727475116, 1112.92049159316, 1118.18710164271, 1123.12962629391, 1127.74104953235, 1132.01484106057, 1135.94497952756, 1139.525973432, 1142.7528813245, 1145.62132736791, 1148.12751729024, 1150.26825124734, 1152.04093545726, 1153.44358975574, 1154.47485423294, 1155.13399318132, 1155.4208966399, 1155.33607928963, 1154.88067731248, 1154.05644289147, 1152.86573613322, 1151.3115145269, 1149.39732113002, 1147.12726992132, 1144.50602964733, 1141.53880388469, 1138.23131264428, 1134.58976991966, 1130.62086094623, 1126.33171550817, 1121.72988392254, 1116.82330971941, 1111.62030208832, 1106.12950579136, 1100.35987270956, 1094.32063296233, 1088.02126477555, 1081.47146406583, 1074.68111334038, 1060.41905717296, 1045.31680211355, 1029.45719630735, 1012.92337007211, 995.797913202172, 978.162139366268, 960.095409636136, 941.674552154455, 922.973353769818, 885.007469366243, 846.713461385746, 808.540014204326, 770.866236876169, 752.316372304255, 734.002721911886, 715.954023850213, 698.195313347681, 680.748125611678, 663.630714900939, 646.858276389422, 630.44317341687, 614.395162015928, 598.721613028785, 583.427727557069, 568.516744922051, 553.990141300007, 539.847818090327, 526.088279272178, 512.708797546806, 499.705568462067, 487.073853724651, 474.808112081766, 462.902120351649, 451.349082471247, 440.141729665738, 429.272409701511, 418.733168193034, 408.515820422559, 398.61201602377, 389.01329581194, 379.711142120828, 370.697023004658, 361.962430408851, 353.498913924317, 345.298108797872, 337.351761167828, 329.65174779328, 322.190094272254, 314.958988319848, 301.158050801425, 288.190070025143, 275.999293263379, 264.533172742228, 253.742377922857, 243.58074821191, 234.005202584393, 224.975619294477, 216.454695683496, 208.407796211416, 200.802794630315, 193.60991484441, 186.801573781387, 180.352228656513, 174.23823027394, 168.437683440412, 162.930315131336, 157.697350720644, 152.721398342108, 147.986341271866, 139.180230344707, 131.171976912986, 123.869294902998, 117.192424420341, 111.072249796955, 105.448714009053, 100.269484062899, 95.488827592188, 91.0666665236278, 86.967778855652, 83.1611242333912, 79.6192729311651, 76.317921340006, 70.3527214549808, 65.1193992518673, 60.5009951346406, 56.4030418365756, 52.7485894336816, 49.4744585673238, 46.5283907574772, 43.8668605282025, 39.2571772854802, 35.416034787724, 32.1768931905063, 29.4164172086592, 27.0416467427781, 24.9814054969745, 21.5952179329767, 18.9405647410299, 16.8131430301936, 15.0763070968808, 13.6356808900979, 12.4242662227732, 11.3933549202703, 10.5067797573532, 9.73697670482955, 9.05724511132721, 9.05724511132721, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SSS_Bpsi&sig_phi1&sig_psi_N]17",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 254,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 252,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1270.96298630389,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1270.96298630389,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 1155.4208966399,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 254,
      "fX" : [0.99296875, 0.99296875, 0.995, 0.99703125, 0.9990625, 1.00109375, 1.002109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.01048828125, 1.0107421875, 1.01099609375, 1.01125, 1.01150390625, 1.0117578125, 1.01201171875, 1.012265625, 1.01251953125, 1.0127734375, 1.01302734375, 1.013154296875, 1.01328125, 1.013408203125, 1.01353515625, 1.013662109375, 1.0137890625, 1.013916015625, 1.01404296875, 1.014169921875, 1.014296875, 1.014423828125, 1.01455078125, 1.014677734375, 1.0148046875, 1.014931640625, 1.01505859375, 1.015185546875, 1.0153125, 1.015439453125, 1.0155029296875, 1.01556640625, 1.0156298828125, 1.015693359375, 1.0157568359375, 1.0158203125, 1.0158837890625, 1.015947265625, 1.0160107421875, 1.01607421875, 1.0161376953125, 1.016201171875, 1.0162646484375, 1.016328125, 1.0163916015625, 1.016455078125, 1.0165185546875, 1.01658203125, 1.0166455078125, 1.016708984375, 1.0167724609375, 1.0168359375, 1.0168994140625, 1.016962890625, 1.0170263671875, 1.01708984375, 1.0171533203125, 1.017216796875, 1.0172802734375, 1.01734375, 1.0174072265625, 1.017470703125, 1.0175341796875, 1.01759765625, 1.0176611328125, 1.017724609375, 1.0177880859375, 1.0178515625, 1.017978515625, 1.01810546875, 1.018232421875, 1.018359375, 1.0184228515625, 1.018486328125, 1.0185498046875, 1.01861328125, 1.0186767578125, 1.018740234375, 1.0188037109375, 1.0188671875, 1.01889892578125, 1.0189306640625, 1.01896240234375, 1.018994140625, 1.01902587890625, 1.0190576171875, 1.01908935546875, 1.01912109375, 1.01915283203125, 1.0191845703125, 1.01921630859375, 1.019248046875, 1.01927978515625, 1.0193115234375, 1.01934326171875, 1.019375, 1.01940673828125, 1.0194384765625, 1.01947021484375, 1.019501953125, 1.01953369140625, 1.0195654296875, 1.01959716796875, 1.01962890625, 1.01966064453125, 1.0196923828125, 1.01972412109375, 1.019755859375, 1.01978759765625, 1.0198193359375, 1.01985107421875, 1.0198828125, 1.01991455078125, 1.0199462890625, 1.01997802734375, 1.020009765625, 1.02004150390625, 1.0200732421875, 1.02010498046875, 1.02013671875, 1.02016845703125, 1.0202001953125, 1.02023193359375, 1.020263671875, 1.02029541015625, 1.0203271484375, 1.020390625, 1.0204541015625, 1.020517578125, 1.0205810546875, 1.02064453125, 1.0207080078125, 1.020771484375, 1.0208349609375, 1.0208984375, 1.021025390625, 1.02115234375, 1.021279296875, 1.02140625, 1.0214697265625, 1.021533203125, 1.0215966796875, 1.02166015625, 1.0217236328125, 1.021787109375, 1.0218505859375, 1.0219140625, 1.0219775390625, 1.022041015625, 1.0221044921875, 1.02216796875, 1.0222314453125, 1.022294921875, 1.0223583984375, 1.022421875, 1.0224853515625, 1.022548828125, 1.0226123046875, 1.02267578125, 1.0227392578125, 1.022802734375, 1.0228662109375, 1.0229296875, 1.0229931640625, 1.023056640625, 1.0231201171875, 1.02318359375, 1.0232470703125, 1.023310546875, 1.0233740234375, 1.0234375, 1.0235009765625, 1.023564453125, 1.0236279296875, 1.02369140625, 1.023818359375, 1.0239453125, 1.024072265625, 1.02419921875, 1.024326171875, 1.024453125, 1.024580078125, 1.02470703125, 1.024833984375, 1.0249609375, 1.025087890625, 1.02521484375, 1.025341796875, 1.02546875, 1.025595703125, 1.02572265625, 1.025849609375, 1.0259765625, 1.026103515625, 1.02623046875, 1.026484375, 1.02673828125, 1.0269921875, 1.02724609375, 1.0275, 1.02775390625, 1.0280078125, 1.02826171875, 1.028515625, 1.02876953125, 1.0290234375, 1.02927734375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06203125, 1.06203125],
      "fY" : [0, 6.58152329474712, 6.58152329474712, 8.1558358286214, 10.0747782461448, 12.5428496858849, 14.0819720214697, 15.9028332149565, 18.0895596147893, 20.7574363773307, 24.0677047853245, 26.0321997154022, 28.2510294410385, 30.7701291611868, 33.6458701292328, 36.9479746726019, 40.7634049923886, 45.2016058583078, 50.401650166824, 53.3412762012183, 56.5420879029886, 60.0348189782572, 63.8546752729255, 68.0421056890358, 72.6437237624484, 77.7134115520619, 83.3136440292181, 89.5170797290246, 96.4084718198218, 104.086962913752, 108.256953519017, 112.668835450631, 117.340360774403, 122.290796422133, 127.541061704037, 133.113877115765, 139.033924777646, 145.328020636823, 152.025298268557, 159.157403707522, 166.758700213575, 174.866481024728, 183.521187488901, 192.766628357194, 202.650194704887, 213.223062838379, 224.540375045039, 236.661384919868, 249.649550168465, 256.489802598625, 263.572551138764, 270.906901880521, 278.502207779741, 286.368057262536, 294.514261196547, 302.950835115499, 311.687978449503, 320.736048670546, 330.105530796926, 339.807001461391, 349.851086410327, 360.248412189888, 371.0095490929, 382.144947873984, 393.664865437721, 405.57928355155, 417.897814880203, 430.629600360867, 443.783193046111, 457.366431373894, 471.386298371265, 485.848768640353, 500.758641148832, 516.119358784173, 531.93281413739, 548.199142144828, 564.916500101087, 582.080836354162, 599.685648389236, 617.721733855101, 636.176934164425, 655.035878048277, 674.27972296192, 693.885905761331, 713.827899724714, 734.074992132413, 754.592080116558, 796.272890446458, 838.49615973346, 880.810982811349, 922.69164917174, 943.285973981234, 963.544348426585, 983.38389773026, 1002.719330113, 1021.4636197722, 1039.5287887702, 1056.82674561265, 1073.2701988007, 1081.14465980872, 1088.77360643341, 1096.14678284256, 1103.25416531331, 1110.08599475406, 1116.6328070769, 1122.88546575766, 1128.83518982306, 1134.47358297196, 1139.79266183294, 1144.78488389783, 1149.44317320285, 1153.76094365158, 1157.73212244305, 1161.35117115351, 1164.61310611139, 1167.51351409049, 1170.04856839926, 1172.2150418534, 1174.01031850962, 1175.43240128567, 1176.47991865383, 1177.1521286225, 1177.44892029365, 1177.37081274874, 1176.91895188102, 1176.0951048485, 1174.90165192752, 1173.34157588162, 1171.41845004637, 1169.1364235571, 1166.50020505741, 1163.51504259119, 1160.18670504946, 1156.52145952703, 1152.52604838731, 1148.2076623412, 1143.5739162259, 1138.63282145163, 1133.39275821267, 1127.8624451433, 1122.05091062107, 1115.96746363949, 1109.62166341857, 1103.02328872924, 1096.18230652746, 1081.81315925154, 1066.5966256291, 1050.61626176423, 1033.95590834465, 1016.6988609158, 998.927127992809, 980.720748808756, 962.157208023574, 943.310923015054, 905.050027021028, 866.458172646137, 827.987878430901, 790.021493069144, 771.327765643516, 752.872263233541, 734.683969575948, 716.788133843074, 699.206475278314, 681.957404140507, 665.056245463646, 648.515468249303, 632.34491191234, 616.552010295541, 601.142008960538, 586.118174925036, 571.481996995531, 557.233375745019, 543.370802385186, 529.891526328399, 516.791710629234, 504.066576521312, 491.71053541737, 479.717310973982, 468.080049071054, 456.791418837302, 445.843702665899, 435.22887821611, 424.938690846709, 414.96471885234, 405.298430779297, 395.93123619255, 386.854530255432, 378.059732226539, 369.538319502461, 361.281855867541, 353.282016945108, 345.530610095355, 338.019592789158, 330.74108599968, 316.850976209914, 303.800912620811, 291.534666207414, 279.999240283688, 269.14488288884, 258.925039093644, 249.296259851071, 240.218080679224, 231.652880271417, 223.565727229073, 215.924220886596, 208.698330811546, 201.860238333322, 195.38418250215, 189.246312136858, 183.424545045829, 177.898435066555, 172.649047237898, 167.65884117328, 162.911562523625, 154.086603677929, 146.066215727871, 138.7573247194, 132.079489899609, 125.963005682797, 120.347302519896, 115.179600880276, 110.413778249937, 106.009414710963, 101.930987899714, 98.1471928191199, 94.6303659421017, 91.3559965592086, 85.4499189337062, 80.2815903409259, 75.7330559590229, 71.709045328265, 68.1319548604463, 64.9380690521774, 62.0746864541076, 59.497913107229, 55.0627734459065, 51.4013410244527, 48.3456760770581, 45.7714108836421, 43.5848109060306, 41.7141101163466, 38.7093923264271, 36.4373795733888, 34.6921295475855, 33.3359209331132, 32.2736509553178, 31.4378180469993, 30.7793577886264, 30.2618459536794, 29.8575281638845, 29.5395148424013, 29.5395148424013, 29.5395148424013, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mpsi_1|fit1]_Norm[mBs_1,mphi_1,mpsi_1]18",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 256,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 254,
          "fXmin" : 0.9860625,
          "fXmax" : 1.0689375,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1295.19381232301,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1295.19381232301,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 1177.44892029365,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[fit1]_Cut[sample==sample::N]",
      "fTitle" : "Histogram of ds_1000_plot__mphi_1",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 32,
      "fX" : [0.996015625, 0.998046875, 1.000078125, 1.002109375, 1.004140625, 1.006171875, 1.008203125, 1.010234375, 1.012265625, 1.014296875, 1.016328125, 1.018359375, 1.020390625, 1.022421875, 1.024453125, 1.026484375, 1.028515625, 1.030546875, 1.032578125, 1.034609375, 1.036640625, 1.038671875, 1.040703125, 1.042734375, 1.044765625, 1.046796875, 1.048828125, 1.050859375, 1.052890625, 1.054921875, 1.056953125, 1.058984375],
      "fY" : [10, 10, 7, 12, 20, 23, 25, 56, 84, 137, 383, 950, 1024, 535, 299, 166, 129, 79, 63, 76, 49, 49, 51, 39, 38, 26, 24, 29, 35, 42, 26, 22],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[fit1]_Cut[sample==sample::N]3002",
        "fTitle" : "Histogram of ds_1000_plot__mphi_1",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 3.97667658954036,
          "fXmax" : 1161.71244365838,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1161.71244365838,
        "fMinimum" : 3.97667658954036,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625],
      "fEXhigh" : [0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625],
      "fEYlow" : [3.10869443936164, 3.10869443936164, 2.58147045606626, 3.41526599430015, 4.43444798221412, 4.76071662107231, 4.96633466721007, 7.46090009529179, 9.14687261164421, 11.21537451386, 19.0767719504519, 30.3261252835968, 31.5039060116105, 22.6354706025186, 16.7988438920062, 12.3937969582276, 10.8688170009021, 8.86934285748457, 7.9161294251061, 8.69857573269304, 6.97602630329686, 6.97602630329686, 7.11793294252879, 6.21810171113267, 6.13716310988257, 5.06601492135562, 4.86461220384528, 5.35393156485154, 5.88767477058538, 6.45483071102782, 5.06601492135562, 4.65450239544497],
      "fEYhigh" : [4.26694976100939, 4.26694976100939, 3.77028072043409, 4.55981905739127, 5.54651922951146, 5.8652346956897, 6.06658917312032, 8.52787944162286, 10.2015488233739, 12.21537451386, 20.0767719504519, 31.3261252835968, 32.5039060116105, 23.6354706025186, 17.7988438920062, 13.3937969582276, 11.8688170009021, 9.92572487310768, 8.97927446267043, 9.7560610979592, 8.04763434666193, 8.04763434666193, 8.18812173724121, 7.29837245259718, 7.21848358047952, 6.16432406860527, 5.96693206711369, 6.44701964227479, 6.97240965830357, 7.53218018651548, 6.16432406860527, 5.76136640411342],
      "_yAxisLabel" : "Events \/ ( 0.00203125 )",
      "_ymin" : 0,
      "_ymax" : 1056.50390601161,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00203125,
      "_nSigma" : 1,
      "_entries" : 4518,
      "_rawEntries" : 6406
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "fl", "fl", "fl", "fl", "l", "p", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "sss",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 18.8,
  "fWindowTopX" : 60,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 966,
  "fCw" : 1000,
  "fCh" : 940,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3c.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.66566265061214,
  "fY1" : -86.7469877571339,
  "fX2" : 3.70180722897893,
  "fY2" : 636.14457957863,
  "fXtoAbsPixelk" : -101416.666466722,
  "fXtoPixelk" : -101416.666466722,
  "fXtoPixel" : 27666.666625688,
  "fYtoAbsPixelk" : 827.200050420213,
  "fYtoPixelk" : 827.200050420213,
  "fYtoPixel" : -1.30033333140736,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 940.00005,
  "fVtoPixelk" : 940,
  "fVtoPixel" : -940,
  "fAbsPixeltoXk" : 3.66566265061214,
  "fPixeltoXk" : 3.66566265061214,
  "fPixeltoX" : 3.61445783667889e-5,
  "fAbsPixeltoYk" : 636.14457957863,
  "fPixeltoYk" : -86.7469877571339,
  "fPixeltoY" : -0.769033582272089,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.67,
  "fUymin" : 0,
  "fUxmax" : 3.7,
  "fUymax" : 600,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.67,
      "fY1" : 0,
      "fX2" : 3.7,
      "fY2" : 600,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_d10daa0",
      "fTitle" : "A RooPlot of \"mpsi_1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 62,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 60,
        "fXmin" : 3.67,
        "fXmax" : 3.7,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000506,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 600,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 381.206674081043, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BBB_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 66,
      "fX" : [3.6695, 3.6695, 3.67, 3.6705, 3.671, 3.6715, 3.672, 3.6725, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.6775, 3.678, 3.6785, 3.679, 3.6795, 3.68, 3.6805, 3.681, 3.6815, 3.682, 3.6825, 3.683, 3.6835, 3.684, 3.6845, 3.685, 3.6855, 3.686, 3.6865, 3.687, 3.6875, 3.688, 3.6885, 3.689, 3.6895, 3.69, 3.6905, 3.691, 3.6915, 3.692, 3.6925, 3.693, 3.6935, 3.694, 3.6945, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.6995, 3.7, 3.7, 3.7005, 3.7005],
      "fY" : [0, 0.328834237612811, 0.328834237612811, 0.328157084589454, 0.327473716035554, 0.326784138562712, 0.326088358869587, 0.325386383741671, 0.32467822005105, 0.323963874756187, 0.323243354901685, 0.32251666761806, 0.321783820121514, 0.321044819713703, 0.320299673781509, 0.319548389796813, 0.318790975316263, 0.318027437981048, 0.317257785516665, 0.316482025732695, 0.31570016652257, 0.314912215863345, 0.31411818181547, 0.313318072522562, 0.312511896211171, 0.311699661190558, 0.310881375852461, 0.310057048670865, 0.309226688201781, 0.308390303083007, 0.307547902033904, 0.306699493855169, 0.305845087428601, 0.304984691716875, 0.304118315763315, 0.303245968691657, 0.302367659705831, 0.301483398089726, 0.300593193206956, 0.299697054500645, 0.298794991493182, 0.297887013786004, 0.296973131059362, 0.296053353072091, 0.295127689661383, 0.294196150742559, 0.293258746308838, 0.292315486431108, 0.291366381257696, 0.290411441014145, 0.289450676002979, 0.288484096603471, 0.287511713271425, 0.286533536538939, 0.285549577014175, 0.284559845381134, 0.283564352399429, 0.282563108904047, 0.28155612580513, 0.280543414087738, 0.279524984811628, 0.278500849111019, 0.277471018194361, 0.277471018194361, 0.277471018194361, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BBB_Bpsi&sig_phi1&sig_psi_N]19",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.6664,
          "fXmax" : 3.7036,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.361717661374092,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.361717661374092,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 0.328834237612811,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SSB_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1197,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 64,
      "fX" : [3.67, 3.67, 3.6705, 3.671, 3.6715, 3.672, 3.6725, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.6775, 3.678, 3.6785, 3.679, 3.6795, 3.68, 3.6805, 3.681, 3.6815, 3.682, 3.6825, 3.683, 3.6835, 3.684, 3.6845, 3.685, 3.6855, 3.686, 3.6865, 3.687, 3.6875, 3.688, 3.6885, 3.689, 3.6895, 3.69, 3.6905, 3.691, 3.6915, 3.692, 3.6925, 3.693, 3.6935, 3.694, 3.6945, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.6995, 3.7, 3.7, 3.7],
      "fY" : [0, 2.88434493342107e-7, 2.87840533629686e-7, 2.87241122011112e-7, 2.86636264285701e-7, 2.86025966329135e-7, 2.85410234093255e-7, 2.8478907360586e-7, 2.84162490970515e-7, 2.8353049236634e-7, 2.82893084047814e-7, 2.82250272344575e-7, 2.81602063661215e-7, 2.80948464477084e-7, 2.80289481346085e-7, 2.79625120896476e-7, 2.78955389830667e-7, 2.78280294925024e-7, 2.77599843029658e-7, 2.76914041068237e-7, 2.76222896037774e-7, 2.75526415008433e-7, 2.74824605123326e-7, 2.74117473598311e-7, 2.73405027721792e-7, 2.72687274854522e-7, 2.71964222429392e-7, 2.71235877951243e-7, 2.70502248996655e-7, 2.69763343213752e-7, 2.69019168321997e-7, 2.68269732111995e-7, 2.6751504244529e-7, 2.66755107254164e-7, 2.65989934541436e-7, 2.65219532380263e-7, 2.64443908913939e-7, 2.6366307235569e-7, 2.62877030988478e-7, 2.62085793164798e-7, 2.61289367306478e-7, 2.60487761904478e-7, 2.59680985518686e-7, 2.58869046777723e-7, 2.58051954378739e-7, 2.57229717087208e-7, 2.56402343736738e-7, 2.55569843228857e-7, 2.54732224532823e-7, 2.53889496685418e-7, 2.53041668790744e-7, 2.52188750020031e-7, 2.51330749611431e-7, 2.50467676869812e-7, 2.49599541166568e-7, 2.48726351939412e-7, 2.47848118692171e-7, 2.46964850994595e-7, 2.46076558482149e-7, 2.45183250855814e-7, 2.44284937881887e-7, 2.43381629391778e-7, 2.43381629391778e-7, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SSB_Bpsi&sig_phi1&sig_psi_N]20",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 3.17277942676318e-7,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 3.17277942676318e-7,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 2.88434493342107e-7,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SBS_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1198,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 238,
      "fX" : [3.67, 3.67, 3.6705, 3.671, 3.6715, 3.672, 3.6725, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.67725, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.68125, 3.681375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.6831875, 3.68325, 3.6833125, 3.683375, 3.6834375, 3.6835, 3.6835625, 3.683625, 3.6836875, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.68534375, 3.685375, 3.68540625, 3.6854375, 3.68546875, 3.6855, 3.68553125, 3.6855625, 3.68559375, 3.685625, 3.68565625, 3.6856875, 3.68571875, 3.68575, 3.68578125, 3.6858125, 3.68584375, 3.685875, 3.68590625, 3.6859375, 3.68596875, 3.686, 3.68603125, 3.6860625, 3.68609375, 3.686125, 3.68615625, 3.6861875, 3.68621875, 3.68625, 3.68628125, 3.6863125, 3.68634375, 3.686375, 3.68640625, 3.6864375, 3.68646875, 3.6865, 3.68653125, 3.6865625, 3.68659375, 3.686625, 3.68665625, 3.6866875, 3.68671875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.68775, 3.687875, 3.688, 3.688125, 3.68825, 3.688375, 3.6884375, 3.6885, 3.6885625, 3.688625, 3.6886875, 3.68875, 3.6888125, 3.688875, 3.6889375, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.69075, 3.690875, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.693, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.6995, 3.7, 3.7, 3.7],
      "fY" : [0, 0.0131087649349085, 0.0135596290427199, 0.0144360258254585, 0.0157533776369459, 0.0175427443190082, 0.0198642611267855, 0.0228190857099175, 0.0265558521008011, 0.0312820244553468, 0.0372812595652898, 0.0449385122305062, 0.0547755939207875, 0.0675011959333538, 0.084081211492625, 0.105837803419224, 0.11920126809639, 0.134589447568297, 0.152339724533502, 0.172849695824887, 0.196588513468013, 0.224110462486397, 0.256071231567838, 0.29324742689337, 0.336559992628465, 0.387102335982642, 0.415481702553761, 0.446174113340764, 0.479380906663475, 0.515321818867521, 0.554236721924948, 0.596387526091245, 0.642060262455145, 0.691567360351474, 0.745250135876986, 0.80348150822383, 0.866668959591297, 0.935257754485051, 1.00973443254011, 1.09063058442525, 1.17852691557217, 1.27405759301659, 1.32489973653324, 1.37791485366356, 1.4331993392311, 1.49085382901508, 1.550983355423, 1.61369750217015, 1.67911055533554, 1.74734164709239, 1.81851488999737, 1.89275949651958, 1.97020987652899, 2.05100570617191, 2.13529195641047, 2.22321886511189, 2.31494183413476, 2.41062122223573, 2.51042199236666, 2.61451315762848, 2.72306693975279, 2.83625750981349, 2.95425911262562, 3.07724325043469, 3.20537438435192, 3.33880321735894, 3.47765586611912, 3.6220158101027, 3.77189314864578, 3.92717426451954, 4.08755884865955, 4.2525491095108, 4.42156755024858, 4.59409453273267, 4.76969691121471, 4.94799821845654, 5.12864973130473, 5.31131284093176, 5.68131569997897, 6.05522456221306, 6.43011567938306, 6.80291178668968, 7.1703991674352, 7.35111820503316, 7.52925985381073, 7.70439990175311, 7.87611317613377, 8.04397515032173, 8.20756360216433, 8.36646031447377, 8.52025279974719, 8.66853603961098, 8.81091423007602, 8.94700251512633, 9.07642870045171, 9.19883493776597, 9.31387936290226, 9.42123767991619, 9.47193838512535, 9.52060468236151, 9.56720164039867, 9.61169569702684, 9.65405469937568, 9.69424794247176, 9.73224620715766, 9.76802179468178, 9.80154856076851, 9.83280194754398, 9.86175901360337, 9.88839846202422, 9.9127006670741, 9.93464769779163, 9.95422334036496, 9.97141311818105, 9.98620430975144, 9.99858596441955, 10.0085489161861, 10.0160857947846, 10.0211910349601, 10.0238608833764, 10.0240934032664, 10.0218884768381, 10.0172478053469, 10.0101749069572, 10.0006751123373, 9.98875555798525, 9.97442517730964, 9.957694689583, 9.93857658625658, 9.91708511574504, 9.89323626561812, 9.86704774277065, 9.83853895150126, 9.80773096971638, 9.77464652235033, 9.73930995404403, 9.70174719905975, 9.66198574954954, 9.62005462201667, 9.57598432227509, 9.52980680763769, 9.48155544921869, 9.43126499145569, 9.37897151046447, 9.26852618226158, 9.15053303754082, 9.02532406733746, 8.89324813190838, 8.75466934918267, 8.60996543604224, 8.45952601188719, 8.303750872752, 8.14304825270038, 7.97783308215031, 7.80852525169224, 7.63554789884311, 7.45932572756443, 7.28028336970974, 6.91542686466796, 6.54431593436578, 6.17019484367371, 5.79617948885181, 5.42523551131371, 5.06018053506699, 4.88071321316271, 4.70374122028495, 4.52962471454727, 4.3587645745673, 4.19163538729152, 4.02879743185271, 3.87081122384236, 3.7180850128119, 3.57082164863501, 3.4290678925027, 3.29277429536584, 3.1618350945214, 3.03611181578355, 2.91544724943434, 2.79967398398162, 2.68861979115138, 2.58211112016952, 2.47997541308196, 2.38204265600267, 2.28814642198139, 2.19812456764212, 2.11181968630937, 2.02907938905564, 1.94975646307192, 1.8737089392273, 1.80080009402739, 1.73089840450289, 1.66387746714932, 1.59961589143735, 1.53799717597327, 1.47890957118265, 1.42224593349275, 1.36790357495431, 1.31578410934019, 1.26579329731341, 1.21784089276531, 1.12770937447927, 1.04474172002215, 0.968344535874341, 0.897974482677113, 0.833134162326237, 0.773368289207775, 0.718260143294307, 0.667428296384591, 0.62052359957418, 0.57722641666807, 0.537244087480774, 0.500308605353545, 0.466174492587499, 0.434616858263993, 0.405429624176134, 0.378423904788031, 0.353426528212287, 0.308834703951, 0.270534629135789, 0.237583223779892, 0.209185092634554, 0.184668572346144, 0.163465769763417, 0.145095914673988, 0.129151465050126, 0.115286498734445, 0.0926627596110844, 0.0753582525695431, 0.0620139672866913, 0.0516345990137227, 0.0434865676164597, 0.0370251801840195, 0.0318421522233277, 0.0276275073240497, 0.0241506868624087, 0.0212554090227424, 0.0212554090227424, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SBS_Bpsi&sig_phi1&sig_psi_N]21",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 240,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 238,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 11.026502743593,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 11.026502743593,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 10.0240934032664,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BSS_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1199,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 238,
      "fX" : [3.67, 3.67, 3.6705, 3.671, 3.6715, 3.672, 3.6725, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.67725, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.68125, 3.681375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.6831875, 3.68325, 3.6833125, 3.683375, 3.6834375, 3.6835, 3.6835625, 3.683625, 3.6836875, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.68534375, 3.685375, 3.68540625, 3.6854375, 3.68546875, 3.6855, 3.68553125, 3.6855625, 3.68559375, 3.685625, 3.68565625, 3.6856875, 3.68571875, 3.68575, 3.68578125, 3.6858125, 3.68584375, 3.685875, 3.68590625, 3.6859375, 3.68596875, 3.686, 3.68603125, 3.6860625, 3.68609375, 3.686125, 3.68615625, 3.6861875, 3.68621875, 3.68625, 3.68628125, 3.6863125, 3.68634375, 3.686375, 3.68640625, 3.6864375, 3.68646875, 3.6865, 3.68653125, 3.6865625, 3.68659375, 3.686625, 3.68665625, 3.6866875, 3.68671875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.68775, 3.687875, 3.688, 3.688125, 3.68825, 3.688375, 3.6884375, 3.6885, 3.6885625, 3.688625, 3.6886875, 3.68875, 3.6888125, 3.688875, 3.6889375, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.69075, 3.690875, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.693, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.6995, 3.7, 3.7, 3.7],
      "fY" : [0, 3.03705597089902e-11, 3.14151276278537e-11, 3.34455752673601e-11, 3.64976333405034e-11, 4.06432616989869e-11, 4.60217824960352e-11, 5.28675591101712e-11, 6.15249488304386e-11, 7.24746073529187e-11, 8.63737144785334e-11, 1.04114138571156e-10, 1.26904819334781e-10, 1.56387662125431e-10, 1.94800461120545e-10, 2.45206420602762e-10, 2.76167072038053e-10, 3.11818609447168e-10, 3.52942685521437e-10, 4.00460457853742e-10, 4.5545886405229e-10, 5.19222078979178e-10, 5.93269210844993e-10, 6.7939951110543e-10, 7.79746635364582e-10, 8.96843803884451e-10, 9.62593495120142e-10, 1.0337020777401e-9, 1.11063601502246e-9, 1.19390439503451e-9, 1.2840629563287e-9, 1.38171849604362e-9, 1.48753369478282e-9, 1.60223239295501e-9, 1.72660535620041e-9, 1.86151656862796e-9, 2.00791009037799e-9, 2.16681751613717e-9, 2.3393660673569e-9, 2.52678734031852e-9, 2.73042672103469e-9, 2.95175345606827e-9, 3.06954520556356e-9, 3.19237132902222e-9, 3.32045515524436e-9, 3.45402983853224e-9, 3.59333871935459e-9, 3.73863568271003e-9, 3.89018550809567e-9, 4.04826420250362e-9, 4.21315931154414e-9, 4.38517019637195e-9, 4.56460825954872e-9, 4.75179710461477e-9, 4.94707260220954e-9, 5.15078282540778e-9, 5.36328781128762e-9, 5.58495908113408e-9, 5.8161788232925e-9, 6.05733860954696e-9, 6.30883744547951e-9, 6.57107885293419e-9, 6.8444665245995e-9, 7.12939779914257e-9, 7.4262537022377e-9, 7.73538338454281e-9, 8.05707903480902e-9, 8.39153405937542e-9, 8.7387718565172e-9, 9.09852919633828e-9, 9.47011031883248e-9, 9.85236193395153e-9, 1.02439460894258e-8, 1.064365888075e-8, 1.10504967901344e-8, 1.14635876133102e-8, 1.18821234238704e-8, 1.2305319728412e-8, 1.31625472383253e-8, 1.40288242280027e-8, 1.48973769188867e-8, 1.57610758632537e-8, 1.66124754798195e-8, 1.70311677326117e-8, 1.74438886569491e-8, 1.78496554328339e-8, 1.82474830144786e-8, 1.86363878529786e-8, 1.90153917384748e-8, 1.93835257398638e-8, 1.97398342006519e-8, 2.00833787689227e-8, 2.04132424407672e-8, 2.07285335766856e-8, 2.1028389871985e-8, 2.13119822590302e-8, 2.15785187024051e-8, 2.18272478689832e-8, 2.194471193234e-8, 2.20574626524395e-8, 2.21654191001561e-8, 2.22685035181185e-8, 2.23666414141321e-8, 2.2459761650509e-8, 2.25477965319193e-8, 2.26306818855297e-8, 2.27083571399372e-8, 2.27807653991352e-8, 2.28478535121741e-8, 2.29095721380628e-8, 2.29658758076451e-8, 2.3016722978233e-8, 2.3062076085453e-8, 2.3101901589697e-8, 2.31361700176523e-8, 2.31648559986933e-8, 2.31879382969119e-8, 2.3205399836777e-8, 2.32172277246328e-8, 2.32234132647005e-8, 2.32239519698522e-8, 2.3218843567186e-8, 2.32080919981927e-8, 2.31917054138023e-8, 2.31696961641775e-8, 2.31420807832509e-8, 2.31088799680618e-8, 2.30701185531623e-8, 2.30258254789115e-8, 2.29760337562248e-8, 2.29207804253147e-8, 2.28601065097492e-8, 2.27940569656634e-8, 2.27226806266294e-8, 2.26460301420751e-8, 2.2564161913986e-8, 2.24771360272035e-8, 2.23850161759084e-8, 2.22878695859187e-8, 2.21857669335071e-8, 2.2078782257798e-8, 2.19669928734295e-8, 2.18504792767736e-8, 2.17293250494516e-8, 2.14734438545854e-8, 2.12000757787379e-8, 2.09099899831236e-8, 2.06039947117928e-8, 2.02829335579718e-8, 1.99476816211205e-8, 1.95991415766103e-8, 1.92382396771733e-8, 1.88659217248793e-8, 1.84831490359999e-8, 1.80908944186001e-8, 1.76901382032669e-8, 1.72818643497465e-8, 1.6867056650725e-8, 1.60217522817316e-8, 1.51619575777022e-8, 1.42951888943307e-8, 1.34286651812196e-8, 1.25692572755587e-8, 1.17234930858568e-8, 1.13077008245133e-8, 1.08976897744105e-8, 1.04942943546219e-8, 1.00984433260227e-8, 9.71123621791776e-9, 9.33397109240051e-9, 8.96794655939528e-9, 8.61410845685393e-9, 8.27292675004257e-9, 7.94450977590602e-9, 7.62874297023427e-9, 7.32538130060025e-9, 7.03410394818166e-9, 6.75454668742788e-9, 6.48632165718318e-9, 6.22902983670795e-9, 5.98226914127693e-9, 5.7456397863434e-9, 5.51874788149109e-9, 5.30120784656386e-9, 5.09264402564705e-9, 4.89269173687625e-9, 4.7009979235718e-9, 4.51722152115383e-9, 4.34103361366505e-9, 4.17211743830815e-9, 4.01016828093104e-9, 3.85489328822529e-9, 3.70601122100958e-9, 3.56325216731646e-9, 3.42635722425619e-9, 3.29507816018456e-9, 3.16917706630468e-9, 3.04842600010631e-9, 2.932606626649e-9, 2.82150986255648e-9, 2.61269197075962e-9, 2.42047141328401e-9, 2.24347340818736e-9, 2.08043913966829e-9, 1.93021622923054e-9, 1.79174986515145e-9, 1.66407458496851e-9, 1.54630669078813e-9, 1.4376372698178e-9, 1.33732578469998e-9, 1.24469419645221e-9, 1.15912158370834e-9, 1.08003922049394e-9, 1.0069260765589e-9, 9.39304707192135e-10, 8.76737499889752e-10, 8.18823247736215e-10, 7.15512320430333e-10, 6.26778201326818e-10, 5.50435950258495e-10, 4.84642785009459e-10, 4.27842587052364e-10, 3.78719654035093e-10, 3.36160131180785e-10, 2.99219819737792e-10, 2.67097282683812e-10, 2.14682305125025e-10, 1.74590994696516e-10, 1.43674778335246e-10, 1.19627720855686e-10, 1.00750254115679e-10, 8.57804263863503e-11, 7.3772318762544e-11, 6.40077738034039e-11, 5.59526302447219e-11, 4.92448123121916e-11, 4.92448123121916e-11, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BSS_Bpsi&sig_phi1&sig_psi_N]22",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 240,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 238,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2.55463471668374e-8,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2.55463471668374e-8,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 2.32239519698522e-8,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SBB_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 9,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 64,
      "fX" : [3.67, 3.67, 3.6705, 3.671, 3.6715, 3.672, 3.6725, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.6775, 3.678, 3.6785, 3.679, 3.6795, 3.68, 3.6805, 3.681, 3.6815, 3.682, 3.6825, 3.683, 3.6835, 3.684, 3.6845, 3.685, 3.6855, 3.686, 3.6865, 3.687, 3.6875, 3.688, 3.6885, 3.689, 3.6895, 3.69, 3.6905, 3.691, 3.6915, 3.692, 3.6925, 3.693, 3.6935, 3.694, 3.6945, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.6995, 3.7, 3.7, 3.7],
      "fY" : [0, 1.42692337144906e-7, 0.0047956353087251, 0.0096101649555632, 0.0144436909316488, 0.0192961722631378, 0.024167567704382, 0.0290578357387661, 0.0339669345795022, 0.0388948221704888, 0.0438414561871044, 0.0488067940370454, 0.0537907928611632, 0.0587934095342626, 0.0638146006659393, 0.0688543226014172, 0.0739125314223467, 0.078989182947642, 0.084084232734319, 0.0891976360782885, 0.0943293480152163, 0.0994793233213162, 0.104647516514188, 0.109833881853654, 0.115038373342559, 0.120260944727607, 0.125501549500198, 0.130760140897221, 0.136036671901917, 0.141331095244668, 0.146643363403838, 0.151973428606609, 0.157321242829781, 0.162686757800605, 0.168069924997627, 0.173470695651479, 0.178889020745721, 0.184324851017682, 0.189778136959242, 0.195248828817704, 0.200736876596582, 0.206242230056436, 0.211764838715716, 0.217304651851555, 0.222861618500607, 0.228435687459887, 0.234026807287564, 0.239634926303818, 0.245259992591637, 0.250901953997652, 0.256560758132976, 0.262236352374002, 0.267928683863238, 0.27363769951015, 0.279363345991954, 0.285105569754457, 0.290864317012895, 0.296639533752723, 0.30243116573048, 0.308239158474578, 0.31406345728614, 0.319904007239839, 0.319904007239839, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SBB_Bpsi&sig_phi1&sig_psi_N]23",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.351894407963823,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.351894407963823,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 0.319904007239839,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BSB_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1195,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 64,
      "fX" : [3.67, 3.67, 3.6705, 3.671, 3.6715, 3.672, 3.6725, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.6775, 3.678, 3.6785, 3.679, 3.6795, 3.68, 3.6805, 3.681, 3.6815, 3.682, 3.6825, 3.683, 3.6835, 3.684, 3.6845, 3.685, 3.6855, 3.686, 3.6865, 3.687, 3.6875, 3.688, 3.6885, 3.689, 3.6895, 3.69, 3.6905, 3.691, 3.6915, 3.692, 3.6925, 3.693, 3.6935, 3.694, 3.6945, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.6995, 3.7, 3.7, 3.7],
      "fY" : [0, 1.1789046905891, 1.17647702709129, 1.1740270802748, 1.17155487384289, 1.16906043181095, 1.16654377850567, 1.16400493856419, 1.16144393693331, 1.15886079886867, 1.1562555499339, 1.15362821599983, 1.15097882324365, 1.14830739814809, 1.14561396750063, 1.14289855839261, 1.1401611982185, 1.137401914675, 1.13462073576027, 1.13181768977306, 1.12899280531195, 1.12614611127448, 1.12327763685637, 1.12038741155063, 1.11747546514683, 1.11454182773023, 1.11158652968092, 1.10860960167309, 1.10561107467413, 1.10259097994387, 1.0995493490337, 1.0964862137858, 1.09340160633227, 1.09029555909436, 1.08716810478162, 1.08401927639108, 1.08084910720644, 1.07765763079723, 1.07444488101802, 1.07121089200755, 1.06795569818797, 1.06467933426399, 1.06138183522202, 1.05806323632942, 1.05472357313364, 1.0513628814614, 1.04798119741787, 1.04457855738586, 1.04115499802499, 1.03771055627087, 1.03424526933427, 1.03075917470032, 1.02725231012769, 1.02372471364773, 1.02017642356368, 1.01660747844987, 1.01301791715085, 1.0094077787806, 1.00577710272171, 1.00212592862452, 0.998454296406376, 0.994762246250726, 0.994762246250726, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BSB_Bpsi&sig_phi1&sig_psi_N]24",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.29679515964801,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.29679515964801,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 1.1789046905891,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BBS_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1196,
      "fFillStyle" : 3595,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 238,
      "fX" : [3.67, 3.67, 3.6705, 3.671, 3.6715, 3.672, 3.6725, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.67725, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.68125, 3.681375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.6831875, 3.68325, 3.6833125, 3.683375, 3.6834375, 3.6835, 3.6835625, 3.683625, 3.6836875, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.68534375, 3.685375, 3.68540625, 3.6854375, 3.68546875, 3.6855, 3.68553125, 3.6855625, 3.68559375, 3.685625, 3.68565625, 3.6856875, 3.68571875, 3.68575, 3.68578125, 3.6858125, 3.68584375, 3.685875, 3.68590625, 3.6859375, 3.68596875, 3.686, 3.68603125, 3.6860625, 3.68609375, 3.686125, 3.68615625, 3.6861875, 3.68621875, 3.68625, 3.68628125, 3.6863125, 3.68634375, 3.686375, 3.68640625, 3.6864375, 3.68646875, 3.6865, 3.68653125, 3.6865625, 3.68659375, 3.686625, 3.68665625, 3.6866875, 3.68671875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.68775, 3.687875, 3.688, 3.688125, 3.68825, 3.688375, 3.6884375, 3.6885, 3.6885625, 3.688625, 3.6886875, 3.68875, 3.6888125, 3.688875, 3.6889375, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.69075, 3.690875, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.693, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.6995, 3.7, 3.7, 3.7],
      "fY" : [0, 1.71798562783355e-11, 1.77707418889725e-11, 1.89193146832065e-11, 2.06457866202454e-11, 2.2990863565306e-11, 2.60333565311493e-11, 2.99058389440972e-11, 3.48031049992798e-11, 4.09970494479682e-11, 4.88594222558215e-11, 5.88947307634141e-11, 7.17868415363547e-11, 8.84645388416891e-11, 1.10193686157644e-10, 1.38707060549613e-10, 1.56220716769274e-10, 1.76387888354492e-10, 1.99650736431873e-10, 2.26530336516886e-10, 2.57641541680117e-10, 2.93710777110253e-10, 3.35597363839871e-10, 3.843190928387e-10, 4.41082919032071e-10, 5.07321820950493e-10, 5.44514755706968e-10, 5.84739079567729e-10, 6.28258658992742e-10, 6.7536147220541e-10, 7.2636188642686e-10, 7.81603151426957e-10, 8.41460128836064e-10, 9.06342276837016e-10, 9.76696911520751e-10, 1.0530127668112e-9, 1.13582387361476e-9, 1.22571377891324e-9, 1.32332012332685e-9, 1.42933958967308e-9, 1.54453322873787e-9, 1.66973215608278e-9, 1.73636396486383e-9, 1.80584359146485e-9, 1.8782973673307e-9, 1.95385718194389e-9, 2.03266068684325e-9, 2.11485149834107e-9, 2.20057939549147e-9, 2.29000050845803e-9, 2.38327749450838e-9, 2.48057969466428e-9, 2.58208326146642e-9, 2.68797124924e-9, 2.79843365149746e-9, 2.91366736435977e-9, 3.03387605168155e-9, 3.15926987364233e-9, 3.29006502450744e-9, 3.42648300651583e-9, 3.56874952701762e-9, 3.71709284809795e-9, 3.87174132848431e-9, 4.03291973259531e-9, 4.20084359700273e-9, 4.37571042738904e-9, 4.55768550752901e-9, 4.74687824248928e-9, 4.94330186808139e-9, 5.1468074818213e-9, 5.35700150989853e-9, 5.57323156534802e-9, 5.79474080246394e-9, 6.02084820296499e-9, 6.25098610225873e-9, 6.48466111648503e-9, 6.72141622214194e-9, 6.96080765118416e-9, 7.44571953819776e-9, 7.93575048667189e-9, 8.42706874167044e-9, 8.91564135521966e-9, 9.39725655059917e-9, 9.63410015166369e-9, 9.86756592348743e-9, 1.00970979096945e-8, 1.03221388948361e-8, 1.05421325102123e-8, 1.07565254072859e-8, 1.09647694862766e-8, 1.11663241565148e-8, 1.13606586160917e-8, 1.15472541391257e-8, 1.17256063477386e-8, 1.18952274580098e-8, 1.20556484873801e-8, 1.22064214014784e-8, 1.23471211901878e-8, 1.24135676352212e-8, 1.24773478613728e-8, 1.25384160890861e-8, 1.25967283329862e-8, 1.26522424547253e-8, 1.27049182135157e-8, 1.27547173158241e-8, 1.28016034607042e-8, 1.28455423844477e-8, 1.28865019024252e-8, 1.29244519484908e-8, 1.29593646116957e-8, 1.29912141712901e-8, 1.30199771276277e-8, 1.30456322314942e-8, 1.30681605103827e-8, 1.30875452919869e-8, 1.31037722247866e-8, 1.31168292961666e-8, 1.31267068469313e-8, 1.31333975834666e-8, 1.31368965867903e-8, 1.31372013186481e-8, 1.31343116246662e-8, 1.31282297344462e-8, 1.31189602587626e-8, 1.31065101837896e-8, 1.30908888623541e-8, 1.30721080022469e-8, 1.3050181651745e-8, 1.30251261816764e-8, 1.29969602654798e-8, 1.2965704855865e-8, 1.29313831588253e-8, 1.28940206049074e-8, 1.2853644818026e-8, 1.28102855806288e-8, 1.27639747978902e-8, 1.27147464582829e-8, 1.26626365919915e-8, 1.26076832269582e-8, 1.25499263429601e-8, 1.24894078220544e-8, 1.24261713991733e-8, 1.23602626090752e-8, 1.22917287317661e-8, 1.21469832218298e-8, 1.19923458263011e-8, 1.18282516401949e-8, 1.16551578666956e-8, 1.14735417051216e-8, 1.12838981770692e-8, 1.10867379031293e-8, 1.08825848410088e-8, 1.06719740069792e-8, 1.04554491933034e-8, 1.02335606928604e-8, 1.00068630538295e-8, 9.7759128773135e-9, 9.54126666991322e-9, 9.06309940168024e-9, 8.57673531798745e-9, 8.08642623084623e-9, 7.59625571717565e-9, 7.11011043552155e-9, 6.63168305836195e-9, 6.39647990899715e-9, 6.1645470443812e-9, 5.93635647424644e-9, 5.7124335750925e-9, 5.49340032279375e-9, 5.27999099819391e-9, 5.07294019203069e-9, 4.87278294087342e-9, 4.67978509216794e-9, 4.49400792937954e-9, 4.31538664643677e-9, 4.14378263470282e-9, 3.9790144150969e-9, 3.82087595445163e-9, 3.66914784953653e-9, 3.52360438442721e-9, 3.38401810998024e-9, 3.25016287820492e-9, 3.1218158752708e-9, 2.99875898825112e-9, 2.88077971811107e-9, 2.76767177355812e-9, 2.65923543937223e-9, 2.55527778396044e-9, 2.45561274789784e-9, 2.36006114649424e-9, 2.26845061067285e-9, 2.18061548073566e-9, 2.09639666680217e-9, 2.01564148650982e-9, 1.93820348505244e-9, 1.8639422440771e-9, 1.79272318460415e-9, 1.72441736532978e-9, 1.65890127970906e-9, 1.59605665457254e-9, 1.47793366297179e-9, 1.3691993629518e-9, 1.26907607519387e-9, 1.17685171948758e-9, 1.09187442450971e-9, 1.01354750998932e-9, 9.41324838268527e-10, 8.74706523834821e-10, 8.13234985212912e-10, 7.56491319178979e-10, 7.04091976256774e-10, 6.55685716958689e-10, 6.10950827407992e-10, 5.69592573990972e-10, 5.31340878329221e-10, 4.95948194114923e-10, 4.63187568759358e-10, 4.04747194261708e-10, 3.54552550903461e-10, 3.11367673381097e-10, 2.74150146476559e-10, 2.42019713358627e-10, 2.14232114536166e-10, 1.90157270578149e-10, 1.69261072169277e-10, 1.51090166688087e-10, 1.21440341662782e-10, 9.8761702949119e-11, 8.12731825251999e-11, 6.76703712706734e-11, 5.69918665410955e-11, 4.85238142112869e-11, 4.17311319186814e-11, 3.62075761913988e-11, 3.16509855336852e-11, 2.78565428521432e-11, 2.78565428521432e-11, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[BBS_Bpsi&sig_phi1&sig_psi_N]25",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 240,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 238,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.44509214505129e-8,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.44509214505129e-8,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 1.31372013186481e-8,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SSS_Bpsi&sig_phi1&sig_psi_N]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 238,
      "fX" : [3.67, 3.67, 3.6705, 3.671, 3.6715, 3.672, 3.6725, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.67725, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.68125, 3.681375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.6831875, 3.68325, 3.6833125, 3.683375, 3.6834375, 3.6835, 3.6835625, 3.683625, 3.6836875, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.68534375, 3.685375, 3.68540625, 3.6854375, 3.68546875, 3.6855, 3.68553125, 3.6855625, 3.68559375, 3.685625, 3.68565625, 3.6856875, 3.68571875, 3.68575, 3.68578125, 3.6858125, 3.68584375, 3.685875, 3.68590625, 3.6859375, 3.68596875, 3.686, 3.68603125, 3.6860625, 3.68609375, 3.686125, 3.68615625, 3.6861875, 3.68621875, 3.68625, 3.68628125, 3.6863125, 3.68634375, 3.686375, 3.68640625, 3.6864375, 3.68646875, 3.6865, 3.68653125, 3.6865625, 3.68659375, 3.686625, 3.68665625, 3.6866875, 3.68671875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.68775, 3.687875, 3.688, 3.688125, 3.68825, 3.688375, 3.6884375, 3.6885, 3.6885625, 3.688625, 3.6886875, 3.68875, 3.6888125, 3.688875, 3.6889375, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.69075, 3.690875, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.693, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.6995, 3.7, 3.7, 3.7],
      "fY" : [0, 0.436925057336564, 0.451952699310059, 0.481163667425592, 0.525072000409259, 0.584712946298389, 0.662090858663323, 0.760577398533027, 0.885126650708748, 1.04265355253711, 1.24261259958715, 1.49783462671198, 1.82571200516012, 2.24986595227807, 2.80249042032268, 3.52765409685357, 3.97306848938245, 4.48596815853156, 5.07759832500966, 5.76121119219868, 6.55244395221288, 7.46977134442578, 8.53504796909405, 9.7741586980467, 11.2177992973838, 12.9024138570011, 13.8483196252281, 14.8713209079193, 15.9781284636679, 17.1760662711926, 18.4731294448814, 19.8780476517903, 21.4003545246043, 23.0504635695318, 24.8397511104205, 26.7806468262082, 28.8867324070215, 31.172848855856, 33.65521290701, 36.3515428798358, 39.2811941259095, 42.465303912534, 44.159911038486, 45.9269450197107, 47.7696187686383, 49.6912865519619, 51.6954491793229, 53.7857591588954, 55.9660257321969, 58.2402196647321, 60.6124777219558, 63.0871066532645, 65.668586441359, 68.3615725979175, 71.1708971148366, 74.1015675339461, 77.1587635168167, 80.3478299421834, 83.6742651500931, 87.1437024751257, 90.7618821979507, 94.5346095722914, 98.46769230972, 102.566846709889, 106.837554386118, 111.28483838285, 115.912902263934, 120.7245284633, 125.720053599462, 130.895690724189, 136.241430309058, 141.74068058476, 147.374193145019, 153.124648057306, 158.97760824598, 164.920525773043, 170.941777431843, 177.030077133864, 189.362552481971, 201.825217872761, 214.320622564035, 226.746198990845, 238.994831543186, 245.018333853005, 250.955929842609, 256.793480204456, 262.516813609759, 268.11178026458, 273.564307184991, 278.860454875573, 283.986474815642, 288.928867436247, 293.674440290845, 298.210365837126, 302.524238557016, 306.604131096279, 310.438648863477, 314.016982829322, 315.706875709431, 317.328960231951, 318.88207211268, 320.365092697756, 321.776950307675, 323.116621522431, 324.383132445391, 325.575559856199, 326.693032346361, 327.734731383352, 328.699892312785, 329.587805292115, 330.397816180826, 331.129327326402, 331.781798310222, 332.354746615818, 332.847748226347, 333.26043814814, 333.592510871503, 333.84372073987, 334.013882259088, 334.102870327619, 334.110620391548, 334.037128524779, 333.88245143144, 333.646706374618, 333.330071029521, 332.932783261026, 332.455140826408, 331.897501007132, 331.260280152724, 330.543953173628, 329.749052947645, 328.876169658982, 327.9259500676, 326.899096716074, 325.796367043664, 324.618572475681, 323.366577420714, 322.041298213001, 320.643701994558, 319.174805547254, 317.635674032517, 316.027419734841, 314.35120071263, 312.60821941013, 308.92699302479, 304.994192201949, 300.820882454097, 296.418691557649, 291.799755838783, 286.976664887069, 281.962405012015, 276.770301718057, 271.413961755533, 265.907215069335, 260.264056930658, 254.498590833218, 248.624972481509, 242.657355176616, 230.496411702798, 218.12700350106, 205.65726437513, 193.191049505784, 180.827205966041, 168.659647296738, 162.677865618416, 156.779255145268, 150.975820219825, 145.280922429837, 139.710380117447, 134.282867810226, 129.017067917096, 123.92658770461, 119.018188312596, 114.293428326943, 109.750659573417, 105.386356901072, 101.195904860484, 97.1740635327609, 93.3152529661557, 89.6137326619351, 86.0637180414375, 82.6594576174441, 79.3952846984494, 76.2656521482319, 73.2651556053436, 70.3885485861486, 67.6307518523493, 64.9868586895963, 62.4521371592995, 60.0220301639043, 57.6921539432939, 55.4582953729888, 53.316408414766, 51.2626099889927, 49.2931753977695, 47.4045334647197, 45.5932615227701, 43.8560802845014, 42.1898486814817, 40.5915587426018, 37.5874070173625, 34.8220322958873, 32.2756563230263, 29.9301691866983, 27.7689922316074, 25.7769504436343, 23.9401542288488, 22.2458902965994, 20.6825212496293, 19.2393933716256, 17.9067520770908, 16.675664501234, 15.5379486865487, 14.486108848496, 13.5132762444592, 12.613155176559, 11.7799736947144, 10.2936944404254, 9.01712395741466, 7.91882867590375, 6.97229747021512, 6.15514329238858, 5.44843783385343, 4.83615665953476, 4.30471608517872, 3.84258626345036, 3.08851991450558, 2.51174759698754, 2.0669724681881, 1.72102026748097, 1.4494402137454, 1.23407727998231, 1.06132303500598, 0.920845730438068, 0.804960672837712, 0.708458870998793, 0.708458870998793, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]_Comp[SSS_Bpsi&sig_phi1&sig_psi_N]26",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 240,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 238,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 367.521682430703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 367.521682430703,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 334.110620391548,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]",
      "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 240,
      "fX" : [3.6695, 3.6695, 3.67, 3.6705, 3.671, 3.6715, 3.672, 3.6725, 3.673, 3.6735, 3.674, 3.6745, 3.675, 3.6755, 3.676, 3.6765, 3.677, 3.67725, 3.6775, 3.67775, 3.678, 3.67825, 3.6785, 3.67875, 3.679, 3.67925, 3.6795, 3.679625, 3.67975, 3.679875, 3.68, 3.680125, 3.68025, 3.680375, 3.6805, 3.680625, 3.68075, 3.680875, 3.681, 3.681125, 3.68125, 3.681375, 3.6815, 3.6815625, 3.681625, 3.6816875, 3.68175, 3.6818125, 3.681875, 3.6819375, 3.682, 3.6820625, 3.682125, 3.6821875, 3.68225, 3.6823125, 3.682375, 3.6824375, 3.6825, 3.6825625, 3.682625, 3.6826875, 3.68275, 3.6828125, 3.682875, 3.6829375, 3.683, 3.6830625, 3.683125, 3.6831875, 3.68325, 3.6833125, 3.683375, 3.6834375, 3.6835, 3.6835625, 3.683625, 3.6836875, 3.68375, 3.683875, 3.684, 3.684125, 3.68425, 3.684375, 3.6844375, 3.6845, 3.6845625, 3.684625, 3.6846875, 3.68475, 3.6848125, 3.684875, 3.6849375, 3.685, 3.6850625, 3.685125, 3.6851875, 3.68525, 3.6853125, 3.68534375, 3.685375, 3.68540625, 3.6854375, 3.68546875, 3.6855, 3.68553125, 3.6855625, 3.68559375, 3.685625, 3.68565625, 3.6856875, 3.68571875, 3.68575, 3.68578125, 3.6858125, 3.68584375, 3.685875, 3.68590625, 3.6859375, 3.68596875, 3.686, 3.68603125, 3.6860625, 3.68609375, 3.686125, 3.68615625, 3.6861875, 3.68621875, 3.68625, 3.68628125, 3.6863125, 3.68634375, 3.686375, 3.68640625, 3.6864375, 3.68646875, 3.6865, 3.68653125, 3.6865625, 3.68659375, 3.686625, 3.68665625, 3.6866875, 3.68671875, 3.68675, 3.6868125, 3.686875, 3.6869375, 3.687, 3.6870625, 3.687125, 3.6871875, 3.68725, 3.6873125, 3.687375, 3.6874375, 3.6875, 3.6875625, 3.687625, 3.68775, 3.687875, 3.688, 3.688125, 3.68825, 3.688375, 3.6884375, 3.6885, 3.6885625, 3.688625, 3.6886875, 3.68875, 3.6888125, 3.688875, 3.6889375, 3.689, 3.6890625, 3.689125, 3.6891875, 3.68925, 3.6893125, 3.689375, 3.6894375, 3.6895, 3.6895625, 3.689625, 3.6896875, 3.68975, 3.6898125, 3.689875, 3.6899375, 3.69, 3.6900625, 3.690125, 3.6901875, 3.69025, 3.6903125, 3.690375, 3.6904375, 3.6905, 3.6905625, 3.690625, 3.69075, 3.690875, 3.691, 3.691125, 3.69125, 3.691375, 3.6915, 3.691625, 3.69175, 3.691875, 3.692, 3.692125, 3.69225, 3.692375, 3.6925, 3.692625, 3.69275, 3.693, 3.69325, 3.6935, 3.69375, 3.694, 3.69425, 3.6945, 3.69475, 3.695, 3.6955, 3.696, 3.6965, 3.697, 3.6975, 3.698, 3.6985, 3.699, 3.6995, 3.7, 3.7, 3.7005, 3.7005],
      "fY" : [0, 1.95777318164776, 1.95777318164776, 1.97494236323197, 2.00671094181045, 2.05360836807686, 2.11670093965067, 2.19805313522412, 2.3011377634688, 2.43105753333737, 2.59493483657726, 2.80250781591982, 3.06699225151416, 3.40630231670018, 3.8447679108686, 4.41554887037316, 5.16403603659212, 5.62359374809799, 6.15265905316535, 6.76281455411175, 7.46771005007017, 8.28345188410659, 9.22906907955223, 10.3270719242938, 11.6041218952917, 13.0918357017702, 14.8277508398013, 15.8024141894287, 16.856485495766, 17.9968768555994, 19.2311319838671, 20.5674858668034, 22.0149300815948, 23.5832842918904, 25.2832744331096, 27.1266181450734, 29.126118025789, 31.2957632474601, 33.6508400774665, 36.2080517896205, 38.9856482938229, 42.0035656469618, 45.283575283257, 47.0292089124173, 48.8494422194967, 50.7475845117341, 52.7270906915873, 54.7915666010908, 56.9447743321191, 59.1906374122545, 61.5332457391603, 63.9768601908338, 66.525916729126, 69.1850297465934, 71.9589944310465, 74.8527877453296, 77.8715674691255, 81.0206686658497, 84.3055965729795, 87.7320144934999, 91.3057247750775, 95.0326399200996, 98.9187393533496, 102.970005031201, 107.192324755537, 111.591344600776, 116.172238314328, 120.939335576692, 125.895502301253, 131.041085205848, 136.372183725002, 141.878488021212, 147.542908533598, 153.345619359044, 159.268780926865, 165.297523015653, 171.418921220159, 177.621003610562, 183.892145489502, 196.594981376794, 209.431912703924, 222.302564980322, 235.101293376116, 247.717768564483, 253.922167312103, 260.038082199043, 266.050949705731, 271.946173330637, 277.709178753178, 283.325470767258, 288.780691660255, 294.060680423968, 299.151532471056, 304.039659550973, 308.711849265377, 313.15532390187, 317.357798257916, 321.307535877894, 324.993403436558, 326.734084602834, 328.404922965584, 330.004719309377, 331.532321418139, 332.986625459494, 334.366577308462, 335.671173849249, 336.899464162746, 338.050550696183, 339.123590359158, 340.117795555878, 341.032435146875, 341.866835365896, 342.620380629465, 343.292514305146, 343.882739399855, 344.390619175263, 344.815777687037, 345.157900259486, 345.416733865775, 345.592087446495, 345.683832146769, 345.691901475914, 345.616291390039, 345.457060294528, 345.21432897063, 344.888280424218, 344.479159656669, 343.987273358661, 343.412989530933, 342.756737014458, 342.019004968096, 341.200342257215, 340.301356772915, 339.322714679453, 338.265139597311, 337.129411690682, 335.916366729514, 334.626895056659, 333.261940498504, 331.822499213568, 330.309618489532, 328.724395445135, 327.067975735984, 325.341552164921, 323.546363252303, 319.754863166394, 315.704240674304, 311.405893279547, 306.871797618784, 302.114454136112, 297.146830137969, 291.982301553255, 286.634593682429, 281.11772150988, 275.445929910908, 269.63363404729, 263.695360550244, 257.645689828218, 251.499199814138, 238.973738675692, 226.233557774765, 213.39003517987, 200.550141967959, 187.815690853378, 175.283413000888, 169.12233166855, 163.04691671797, 157.069532649782, 151.203941930344, 145.466437488736, 139.876254131651, 134.452634783593, 129.209594960657, 124.154098652532, 119.287751206289, 114.608854998631, 110.113779115898, 105.797769634469, 101.655429425721, 97.6810111264021, 93.8686020094942, 90.2122439455491, 86.7060128893817, 83.344072135589, 80.1207081209869, 77.0303543407398, 74.0676069045244, 71.2272341851037, 68.5041822553079, 65.8935772074039, 63.3907252203314, 60.9911110109926, 58.690395051392, 56.4844099127658, 54.3691560140759, 52.3407969078375, 50.3956542740893, 48.5302027577978, 46.7410646853053, 45.0250047488316, 43.3789247311477, 40.2849656805804, 37.4369468861585, 34.8144966991246, 32.3989618679516, 30.1732663391529, 28.1217798129092, 26.2301959751772, 24.4854201070198, 22.8754656621913, 21.3893592881001, 20.0170537389802, 18.7493481432993, 17.57781506577, 16.4947338308535, 15.4930296176449, 14.5662178426487, 13.7083533838165, 12.1781092660139, 10.8638632171734, 9.73323858690844, 8.75892885367909, 7.91787530556558, 7.1905817402477, 6.56054295184745, 6.01376771350007, 5.5383802551375, 4.7628974563134, 4.17001809047016, 3.71308630023605, 3.3579325160121, 3.07937237243552, 2.85870614560394, 2.68191711596129, 2.53836355495631, 2.4201302068762, 2.32185179516519, 2.32185179516519, 2.32185179516519, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3D_Bpsi&sig_phi1&sig_psi_N_Int[mBs_1,mphi_1|fit2]_Norm[mBs_1,mphi_1,mpsi_1]27",
        "fTitle" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 242,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 240,
          "fXmin" : 3.6664,
          "fXmax" : 3.7036,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 380.261091623505,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 380.261091623505,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3D(Bpsi&sig_phi1&sig_psi_N)",
      "_ymin" : 0,
      "_ymax" : 345.691901475914,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[fit2]_Cut[sample==sample::N]",
      "fTitle" : "Histogram of ds_1000_plot__mpsi_1",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 60,
      "fX" : [3.67025, 3.67075, 3.67125, 3.67175, 3.67225, 3.67275, 3.67325, 3.67375, 3.67425, 3.67475, 3.67525, 3.67575, 3.67625, 3.67675, 3.67725, 3.67775, 3.67825, 3.67875, 3.67925, 3.67975, 3.68025, 3.68075, 3.68125, 3.68175, 3.68225, 3.68275, 3.68325, 3.68375, 3.68425, 3.68475, 3.68525, 3.68575, 3.68625, 3.68675, 3.68725, 3.68775, 3.68825, 3.68875, 3.68925, 3.68975, 3.69025, 3.69075, 3.69125, 3.69175, 3.69225, 3.69275, 3.69325, 3.69375, 3.69425, 3.69475, 3.69525, 3.69575, 3.69625, 3.69675, 3.69725, 3.69775, 3.69825, 3.69875, 3.69925, 3.69975],
      "fY" : [1, 1, 2, 4, 0, 1, 1, 2, 2, 1, 4, 5, 3, 8, 7, 6, 9, 10, 15, 17, 31, 42, 43, 45, 82, 98, 126, 188, 220, 294, 341, 339, 307, 344, 297, 251, 210, 141, 94, 65, 56, 37, 24, 21, 19, 11, 8, 8, 8, 7, 5, 4, 4, 3, 9, 4, 1, 1, 1, 6],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[fit2]_Cut[sample==sample::N]3003",
        "fTitle" : "Histogram of ds_1000_plot__mpsi_1",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 399.359372846807,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 399.359372846807,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4],
      "fEXhigh" : [2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4, 2.50000000000002e-4],
      "fEYlow" : [0.82724622097655, 0.82724622097655, 1.29181456018103, 1.91433918622288, 0, 0.82724622097655, 0.82724622097655, 1.29181456018103, 1.29181456018103, 0.82724622097655, 1.91433918622288, 2.15969114440678, 1.63270468610957, 2.76838605646272, 2.58147045606626, 2.37993137929577, 2.94346103725076, 3.10869443936164, 3.82938009857506, 4.08218389934171, 5.53756532580577, 6.45483071102782, 6.53183400521367, 6.68317934450653, 9.03688356534234, 9.88257890144722, 10.7361025271221, 13.2204227340122, 14.3408220796558, 16.6537167984084, 17.9729532019112, 17.9187404563938, 17.0285481429581, 18.0539753152794, 16.7409396495667, 15.3508674841474, 14, 11.3848643240047, 9.67808568820622, 8.04146283816711, 7.46090009529179, 6.05514266189532, 4.86461220384528, 4.54580699932335, 4.32021937465496, 3.26557940095131, 2.76838605646272, 2.76838605646272, 2.76838605646272, 2.58147045606626, 2.15969114440678, 1.91433918622288, 1.91433918622288, 1.63270468610957, 2.94346103725076, 1.91433918622288, 0.82724622097655, 0.82724622097655, 0.82724622097655, 2.37993137929577],
      "fEYhigh" : [2.29952655911586, 2.29952655911586, 2.63785962345524, 3.16275317226094, 1.14787446444932, 2.29952655911586, 2.29952655911586, 2.63785962345524, 2.63785962345524, 2.29952655911586, 3.16275317226094, 3.38247265214689, 2.9181858328834, 3.94514151986907, 3.77028072043409, 3.58364154598457, 4.11020413766764, 4.26694976100939, 4.95873843272062, 5.20371938988384, 6.62760123878468, 7.53218018651548, 7.60827827535264, 7.75790450041968, 10.092223353418, 10.9331943741007, 11.7361025271221, 14.2204227340122, 15.3408220796558, 17.6537167984084, 18.9729532019112, 18.9187404563938, 18.0285481429581, 19.0539753152794, 17.7409396495667, 16.3508674841473, 15, 12.3848643240047, 10.7297682272058, 9.1036277944182, 8.52787944162286, 7.13755508118677, 5.96693206711369, 5.65518197118255, 5.4351961614818, 4.41652052316603, 3.94514151986907, 3.94514151986907, 3.94514151986907, 3.77028072043409, 3.38247265214689, 3.16275317226094, 3.16275317226094, 2.9181858328834, 4.11020413766764, 3.16275317226094, 2.29952655911586, 2.29952655911586, 2.29952655911586, 3.58364154598457],
      "_yAxisLabel" : "Events \/ ( 0.0005 )",
      "_ymin" : 0,
      "_ymax" : 363.053975315279,
      "_normValue" : 0,
      "_nominalBinWidth" : 5.00000000000004e-4,
      "_nSigma" : 1,
      "_entries" : 3894,
      "_rawEntries" : 6406
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "fl", "fl", "fl", "fl", "l", "p", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "sss",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 18.8,
  "fWindowTopX" : 60,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 966,
  "fCw" : 1000,
  "fCh" : 940,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig4a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.27397590367286,
  "fY1" : -65.0602408178504,
  "fX2" : 5.49084337387359,
  "fY2" : 477.108434683972,
  "fXtoAbsPixelk" : -24318.8888031384,
  "fXtoPixelk" : -24318.8888031384,
  "fXtoPixel" : 4611.11110428138,
  "fYtoAbsPixelk" : 827.200050420213,
  "fYtoPixelk" : 827.200050420213,
  "fYtoPixel" : -1.73377777520981,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 940.00005,
  "fVtoPixelk" : 940,
  "fVtoPixel" : -940,
  "fAbsPixeltoXk" : 5.27397590367286,
  "fPixeltoXk" : 5.27397590367286,
  "fPixeltoX" : 2.1686747020073e-4,
  "fAbsPixeltoYk" : 477.108434683972,
  "fPixeltoYk" : -65.0602408178504,
  "fPixeltoY" : -0.576775186704067,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.3,
  "fUymin" : 0,
  "fUxmax" : 5.48,
  "fUymax" : 450,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.3,
      "fY1" : 0,
      "fX2" : 5.48,
      "fY2" : 450,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_1093da40",
      "fTitle" : "A RooPlot of \"mBs_2\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 38,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 36,
        "fXmin" : 5.3,
        "fXmax" : 5.48,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 509,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 2,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 450,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 364.469298318863, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_psiKK-fit_Int[mpsi_2|aux2_rng2_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[ps2D_BXY_C]",
      "fTitle" : "Projection of Fit2D(psiKK-fit)",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 42,
      "fX" : [5.29499999995, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.335, 5.34, 5.345, 5.35, 5.355, 5.36, 5.365, 5.37, 5.375, 5.38, 5.385, 5.39, 5.395, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 51.4173712056746, 51.4173712056746, 51.4818147094397, 51.5462582132048, 51.6107017169699, 51.6751452207351, 51.7395887245002, 51.8040322282653, 51.8684757320304, 51.9329192357955, 51.9973627395607, 52.0618062433258, 52.1262497470909, 52.190693250856, 52.2551367546211, 52.3195802583863, 52.3840237621514, 52.4484672659165, 52.5129107696816, 52.5773542734467, 52.6417977772119, 52.706241280977, 52.7706847847421, 52.8351282885072, 52.8995717922723, 52.9640152960375, 53.0284587998026, 53.0929023035677, 53.1573458073328, 53.2217893110979, 53.286232814863, 53.3506763186282, 53.4151198223933, 53.4795633261584, 53.5440068299235, 53.6084503336887, 53.6728938374538, 53.7373373412189, 53.7373373412189, 0, 53.7373373412189],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_psiKK-fit_Int[mpsi_2|aux2_rng2_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[ps2D_BXY_C]1",
        "fTitle" : "Projection of Fit2D(psiKK-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.275999999945,
          "fXmax" : 5.504000000005,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 59.1110710753408,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 59.1110710753408,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(psiKK-fit)",
      "_ymin" : 0,
      "_ymax" : 53.7373373412189,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_psiKK-fit_Int[mpsi_2|aux2_rng2_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[SB_psiKK-fit]",
      "fTitle" : "Projection of Fit2D(psiKK-fit)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 252,
      "fX" : [5.29499999995, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.35484375, 5.355, 5.35515625, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.357578125, 5.35765625, 5.357734375, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.360625, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.3621875, 5.36234375, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.364609375, 5.3646875, 5.364765625, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.3684375, 5.36859375, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.3709375, 5.37125, 5.371875, 5.3721875, 5.3725, 5.37265625, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 0.190402815840219, 0.190402815840219, 0.231296306776057, 0.285756670739854, 0.360206007845167, 0.465229267605081, 0.61919354839848, 0.85605893758058, 1.02455455556371, 1.2438788622236, 1.53570496824698, 1.71878538578417, 1.93421667971721, 2.18977520676446, 2.49565798063072, 2.86542850128875, 3.31741691849034, 3.87683905788288, 4.20737440956167, 4.57908375708485, 4.99883564586787, 5.47495716381975, 6.0176154452968, 6.63931931984835, 7.35558591649668, 7.75506630598786, 8.18583658774802, 8.65113400548805, 9.15461596201668, 9.7004261531603, 10.2932730286887, 10.9385232536289, 11.6423135089184, 12.4116848240725, 13.2547447364002, 14.180864002603, 15.2009164603179, 16.3275731024361, 16.9354166354608, 17.5756646985379, 18.2505823321292, 18.9626316736339, 19.7144925915942, 20.5090858568236, 21.3495992102357, 22.2395167451924, 23.1826520907718, 24.1831859636074, 25.2457087524418, 26.3752689146298, 27.5774281011999, 28.8583240918464, 30.2247428194795, 31.6842010029977, 33.2450411965161, 34.9165414151236, 35.7969750058719, 36.7090419263812, 37.6542248042647, 38.6340923222359, 40.673754065082, 42.7816745515852, 44.956498991309, 47.1974318875152, 49.5034464613617, 51.8732770858571, 54.3054124973096, 56.7980898614062, 59.3492897691058, 61.956732234808, 64.6178737658786, 67.3299055685306, 70.0897529503062, 72.8940759739901, 75.7392714116049, 78.6214760406488, 84.4801894526876, 90.4343233482596, 96.4442712735714, 102.467067335814, 108.456829724413, 114.365289221348, 117.273441258706, 120.142395739387, 122.965728933803, 125.736993398861, 128.449741964495, 131.097552270816, 133.674051728268, 136.172942767591, 138.588028241598, 140.913236837069, 143.14264835215, 145.27051869311, 147.29130444347, 149.199686858956, 150.990595143474, 151.840485197194, 152.659228863801, 153.446271847124, 154.201079364571, 154.92313675235, 155.611950049999, 156.267046563315, 156.887975404772, 157.474308010575, 158.025638633504, 158.541584810777, 159.02178780615, 159.465913025566, 159.873650405657, 160.244714774481, 160.5788461839, 160.875810213058, 161.135398242469, 161.357427698251, 161.541742266126, 161.688212074819, 161.796733848563, 161.867231028453, 161.899653862455, 161.893979463928, 161.850211838539, 161.768381879554, 161.648547331497, 161.490792722243, 161.29522926365, 161.061994720905, 160.791253250787, 160.483195209119, 160.138036927724, 159.756020461254, 159.337413304299, 158.882508079245, 158.391622195393, 157.865097479884, 157.303299781046, 156.706618544796, 156.075466364779, 155.410278506998, 154.711512409661, 153.979647159086, 153.215182942476, 152.418640478485, 151.590560426411, 149.84204621178, 147.974340682709, 145.992422225109, 143.901525147387, 141.707116690823, 139.414873270605, 137.030656091651, 134.560486285264, 132.010519713522, 129.387021588026, 126.696341048245, 123.944885842371, 121.13909724996, 118.285425381404, 115.390304983993, 109.501240138907, 103.522197526552, 91.4864038029218, 85.5195064363333, 79.6413371787095, 76.7471037154407, 73.888462367359, 71.0693665952818, 68.2935113476718, 65.5643292846196, 62.8849883570365, 60.2583907015415, 57.6871728045808, 55.1737068831043, 52.7201034232486, 50.3298090544012, 48.0389265678183, 45.8575440113421, 43.7801789462798, 41.8016358132432, 39.9169902756596, 38.121574452769, 36.4109629895959, 34.7809599145939, 33.2275862386808, 31.7470682521986, 30.3358264789799, 28.9904652491764, 27.7077628548243, 26.4846622543322, 25.3182622940243, 24.2058094168818, 23.1446898304159, 22.1324221071888, 21.1666501931791, 20.2451368006212, 19.3657571633482, 18.5264931339641, 17.7254276034041, 16.9607392245775, 16.2306974228739, 15.5336576773401, 14.8680570572317, 13.625304314388, 12.491412687416, 11.4564134476837, 10.5112900227926, 9.64788333184055, 8.85880689906161, 8.13737069821736, 7.47751279637734, 6.87373796860678, 6.32106254619032, 5.81496484181986, 5.35134056678866, 4.92646271875984, 4.53694547510194, 4.17971167687587, 3.5511562141485, 3.02130899470818, 2.5740221051226, 2.19589346387681, 1.87578247655898, 1.60441415435758, 1.37405499377964, 1.01159019864246, 0.748367367121485, 0.556248577238831, 0.415340210138846, 0.23462797828326, 0.134770125265212, 0.078638456519136, 0.027972055981622, 0.0104949624749447, 0.00413171341436321, 0.00169909351289462, 7.27024993415309e-4, 3.22589959431407e-4, 1.47988478071711e-4, 7.00067012352556e-5, 3.40702137152997e-5, 1.70228915808407e-5, 8.71585363333895e-6, 4.56543074945989e-6, 2.44285303321702e-6, 1.33342157033473e-6, 7.41579256717911e-7, 4.19740705283326e-7, 4.19740705283326e-7, 0, 4.19740705283326e-7],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_psiKK-fit_Int[mpsi_2|aux2_rng2_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[SB_psiKK-fit]2",
        "fTitle" : "Projection of Fit2D(psiKK-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 254,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 252,
          "fXmin" : 5.275999999945,
          "fXmax" : 5.504000000005,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 178.089619248701,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 178.089619248701,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(psiKK-fit)",
      "_ymin" : 0,
      "_ymax" : 161.899653862455,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_psiKK-fit_Int[mpsi_2|aux2_rng2_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[BS_psiKK-fit]",
      "fTitle" : "Projection of Fit2D(psiKK-fit)",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 150,
      "fX" : [5.29499999995, 5.295, 5.3, 5.30125, 5.3025, 5.30375, 5.305, 5.30625, 5.3075, 5.30875, 5.31, 5.31125, 5.3125, 5.31375, 5.315, 5.31625, 5.3175, 5.31875, 5.32, 5.32125, 5.3225, 5.32375, 5.325, 5.32625, 5.3275, 5.32875, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.3475, 5.34875, 5.35, 5.35125, 5.3525, 5.35375, 5.355, 5.35625, 5.3575, 5.35875, 5.36, 5.36125, 5.3625, 5.36375, 5.365, 5.36625, 5.3675, 5.36875, 5.37, 5.37125, 5.3725, 5.37375, 5.375, 5.37625, 5.3775, 5.37875, 5.38, 5.38125, 5.3825, 5.38375, 5.385, 5.38625, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.39375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.40375, 5.405, 5.40625, 5.4075, 5.40875, 5.41, 5.41125, 5.4125, 5.41375, 5.415, 5.41625, 5.4175, 5.41875, 5.42, 5.42125, 5.4225, 5.42375, 5.425, 5.42625, 5.4275, 5.42875, 5.43, 5.43125, 5.4325, 5.43375, 5.435, 5.43625, 5.4375, 5.43875, 5.44, 5.44125, 5.4425, 5.44375, 5.445, 5.44625, 5.4475, 5.44875, 5.45, 5.45125, 5.4525, 5.45375, 5.455, 5.45625, 5.4575, 5.45875, 5.46, 5.46125, 5.4625, 5.46375, 5.465, 5.46625, 5.4675, 5.46875, 5.47, 5.47125, 5.4725, 5.47375, 5.475, 5.47625, 5.4775, 5.47875, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 0.122269426435555, 0.122269426435555, 0.117290341318935, 0.112414754267846, 0.107642665282296, 0.102974074362283, 0.0984089815078042, 0.0939473867188615, 0.0895892899954513, 0.0853346913375799, 0.081183590745244, 0.0771359882184409, 0.0731918837571763, 0.0693512773614472, 0.0656141690312512, 0.0619805587665934, 0.0584504465674713, 0.0550238324338823, 0.0517007163658314, 0.0484810983633161, 0.0453649784263342, 0.0423523565548901, 0.0394432327489816, 0.0366376070086068, 0.0339354793337696, 0.031336849724468, 0.0288417181807019, 0.0264500847024715, 0.0241619492897751, 0.0219773119426159, 0.0198961726609923, 0.017918531444903, 0.0160443882943506, 0.0142737432093339, 0.0126065961898528, 0.0110429472359072, 0.00958279634749627, 0.00822614352462197, 0.00697298876728328, 0.00582333207547939, 0.00477717344921195, 0.00383451288848011, 0.0029953503932833, 0.00225968596362271, 0.00162751959949771, 0.00109885130090797, 6.73681067854231e-4, 3.52008900336086e-4, 1.33834798353416e-4, 1.9158761906529e-5, 7.98079099523455e-6, 1.00300885619635e-4, 2.96119045779598e-4, 5.95435271475154e-4, 9.98249562706305e-4, 0.00150456191947305, 0.00211437234177585, 0.00282768082961385, 0.00364448738298744, 0.00456479200189731, 0.00558859468634216, 0.0067158954363226, 0.00794669425183863, 0.00928099113289027, 0.0107187860794785, 0.0122600790916014, 0.0139048701692599, 0.0156531593124553, 0.017504946521185, 0.0194602317954503, 0.0215190151352527, 0.0236812965405893, 0.0259470760114615, 0.028316353547871, 0.0307891291498144, 0.0333654028172934, 0.03604517455031, 0.0388284443488603, 0.0417152122129462, 0.0447054781425698, 0.047799242137727, 0.0509965041984197, 0.054297264324648, 0.0577015225164119, 0.061209278773714, 0.0648205330965491, 0.0685352854849199, 0.072353535938829, 0.0762752844582711, 0.0803005310432487, 0.0844292756937619, 0.0886615184098107, 0.0929972591913982, 0.0974364980385182, 0.101979234951174, 0.106625469929368, 0.111375202973095, 0.116228434082358, 0.121185163257156, 0.12624539049749, 0.131409115803363, 0.136676339174768, 0.142047060611708, 0.147521280114188, 0.153098997682204, 0.158780213315751, 0.164564927014835, 0.170453138779457, 0.176444848609612, 0.182540056505302, 0.188738762466527, 0.195040966493288, 0.201446668585589, 0.207955868743422, 0.21456856696679, 0.221284763255698, 0.228104457610137, 0.235027650030112, 0.242054340515622, 0.249184529066668, 0.256418215683255, 0.263755400365372, 0.271196083113025, 0.278740263926219, 0.286387942804943, 0.294139119749203, 0.301993794758998, 0.309951967834329, 0.318013638975201, 0.326178808181603, 0.334447475453541, 0.34281964079102, 0.351295304194035, 0.35987446566258, 0.36855712519666, 0.377343282796282, 0.386232938461434, 0.395226092192121, 0.404322743988344, 0.413522893850102, 0.422826541777402, 0.432233687770232, 0.441744331828597, 0.451358473952505, 0.461076114141941, 0.470897252396913, 0.470897252396913, 0, 0.470897252396913],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_psiKK-fit_Int[mpsi_2|aux2_rng2_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[BS_psiKK-fit]3",
        "fTitle" : "Projection of Fit2D(psiKK-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 152,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 150,
          "fXmin" : 5.275999999945,
          "fXmax" : 5.504000000005,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.517986977636604,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.517986977636604,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(psiKK-fit)",
      "_ymin" : 0,
      "_ymax" : 0.470897252396913,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_psiKK-fit_Int[mpsi_2|aux2_rng2_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[SS_psiKK-fit]",
      "fTitle" : "Projection of Fit2D(psiKK-fit)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 250,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.35484375, 5.355, 5.35515625, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.357578125, 5.35765625, 5.357734375, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.360625, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.3621875, 5.36234375, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.364609375, 5.3646875, 5.364765625, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.3684375, 5.36859375, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.3709375, 5.37125, 5.371875, 5.3721875, 5.3725, 5.37265625, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.48],
      "fY" : [0.156344268640204, 0, 0.189922884083968, 0.234641580791396, 0.29577369750466, 0.382010787355017, 0.508434510508141, 0.702930300260167, 0.841286049078285, 1.02137843987851, 1.26100377795456, 1.4113354516532, 1.58823119735708, 1.79807636603096, 2.04924396751164, 2.35287131336719, 2.72400972436909, 3.18336451310216, 3.45477493100963, 3.75999429359515, 4.10466252642841, 4.49561719891875, 4.94120678626118, 5.45170258512116, 6.03984607822142, 6.367868902125, 6.7215845987996, 7.10365134584701, 7.51707232347092, 7.96525001860716, 8.45205065105107, 8.9818809167592, 9.55977979001786, 10.1915288271826, 10.8837853194572, 11.6442438174533, 12.4818330871935, 13.4069575815098, 13.9060723251604, 14.4317951971062, 14.9859860757997, 15.5706666806638, 16.1880375153278, 16.8404968939905, 17.5306623463324, 18.2613947440594, 19.0358255484708, 19.8573876451653, 20.7298503112284, 21.6573589547486, 22.6444803793137, 23.6962544614252, 24.8182532915652, 26.0166490259255, 27.2982919335843, 28.6708004128151, 29.3937453189835, 30.1426651025944, 30.9187771843503, 31.7233696468381, 33.3981842867974, 35.1290478003424, 36.9148477369085, 38.7549308952538, 40.6484541629151, 42.5943783035477, 44.5914623826853, 46.6382588952575, 48.7331096565979, 50.8741425164466, 53.0592689526672, 55.2861825980538, 57.5523587496942, 59.8550549059142, 62.1913123707493, 64.5579589605636, 69.3686875179943, 74.2577680979277, 79.1926789016476, 84.1381396153726, 89.0564755960754, 93.9080518438435, 96.2960044661239, 98.6517710448101, 100.97007690316, 103.245627892709, 105.473130089182, 107.64730994053, 109.762934762304, 111.814833470999, 113.797917442058, 115.707201376178, 117.537824055182, 119.285068867452, 120.944383982223, 122.511402052404, 123.981959327039, 124.679824210428, 125.352114056535, 125.998373719623, 126.618164077023, 127.211062526084, 127.776663464155, 128.314578750813, 128.824438151614, 129.305889762661, 129.758600415287, 130.182256060228, 130.576562130646, 130.941243883423, 131.276046718172, 131.580736473448, 131.855099699668, 132.098943908308, 132.312097796956, 132.494411449869, 132.645756513686, 132.766026348021, 132.855136150692, 132.913023057366, 132.939646215469, 132.934986832236, 132.899048196815, 132.8318556764, 132.73345668639, 132.603920634627, 132.443338839807, 132.251824424192, 132.029512180808, 131.776558415335, 131.493140762966, 131.179457980518, 130.835729714143, 130.462196243024, 130.059118199466, 129.626776265845, 129.165470848901, 128.675521731913, 128.157267705313, 127.611066176337, 127.037292758351, 126.436340840495, 125.808621138347, 125.154561226344, 124.474605052662, 123.038858554443, 121.505241240596, 119.877840981883, 118.160955793102, 116.359074955755, 114.476859509004, 112.519122227242, 110.490807204207, 108.396969164278, 106.242752621316, 104.033371004346, 101.77408586741, 99.4701862979437, 97.1269686345926, 94.7497166009964, 89.9140657619231, 85.0045320437784, 75.1216563156988, 70.2220953469509, 65.3953911331974, 63.0188673822646, 60.671569161394, 58.3567427510432, 56.0774221610429, 53.8364260300196, 51.6363556376139, 49.4795939970452, 47.3683059898749, 45.3044394997118, 43.2897274967857, 41.3270000902443, 39.4459021383841, 37.6547171765873, 35.948943444394, 34.3243147447465, 32.7767875880747, 31.3025290667593, 29.8979054168561, 28.5594712265952, 27.2839592536559, 26.0682708155212, 24.9094667194014, 23.8047587002353, 22.7515013371913, 21.7471844209026, 20.7894257452676, 19.8759642993009, 19.0046538359881, 18.1734567963979, 17.3804385686853, 16.6237620627952, 15.9016825828262, 15.212542980079, 14.5547690708245, 13.9268653037623, 13.327410663029, 12.7550547934598, 12.2085143355464, 11.1880605790035, 10.2569952670022, 9.40713283999428, 8.63106957650074, 7.92210586165087, 7.27417648497836, 6.68178810724442, 6.13996313152446, 5.64418929827207, 5.19037439888724, 4.77480556866213, 4.39411267878164, 4.04523539921853, 3.72539355069489, 3.43206040501239, 2.9159386045744, 2.48086848416211, 2.11359060901087, 1.80310021207736, 1.54024948702349, 1.31742252052369, 1.12826914941308, 0.830640708082149, 0.614502197199593, 0.456748901568447, 0.341045698848905, 0.192658598589262, 0.110662946743499, 0.0645719020342441, 0.0229685186929141, 0.00861766263965637, 0.00339264789309428, 0.00139516598771179, 5.9697746788604e-4, 2.64886267860137e-4, 1.21516849786059e-4, 5.74841630163927e-5, 2.79758606627121e-5, 1.3977900077809e-5, 7.15679416749261e-6, 3.74878348517068e-6, 2.00588457260171e-6, 1.09490408155519e-6, 6.08928318726144e-7, 3.44659049796381e-7, 0, 3.44659049796381e-7],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_psiKK-fit_Int[mpsi_2|aux2_rng2_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[SS_psiKK-fit]4",
        "fTitle" : "Projection of Fit2D(psiKK-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 252,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 250,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 146.233610837016,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 146.233610837016,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(psiKK-fit)",
      "_ymin" : 0,
      "_ymax" : 132.939646215469,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_psiKK-fit_Int[mpsi_2|aux2_rng2_psiKK-fit]_Norm[mBs_2,mpsi_2]",
      "fTitle" : "Projection of Fit2D(psiKK-fit)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 251,
      "fX" : [5.29499999995, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.35484375, 5.355, 5.35515625, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.357578125, 5.35765625, 5.357734375, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.360625, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.3621875, 5.36234375, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.364765625, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.3684375, 5.36859375, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.3709375, 5.37125, 5.371875, 5.3721875, 5.3725, 5.37265625, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 51.8863877165906, 51.8863877165906, 52.006007974662, 52.1519911560737, 52.3360326996812, 52.5774091081291, 52.9095691399617, 53.3943583158305, 53.7285446694923, 54.1557103460752, 54.7153247615594, 55.062973585586, 55.4696408560792, 55.9494882807221, 56.5210858830564, 57.2091344746228, 58.0470155259447, 59.0806501752543, 59.6900636172071, 60.3744858741987, 61.1464254172143, 62.0210469035722, 63.0168659428238, 64.1566626611838, 65.4686956703972, 66.2000200464681, 66.988333656208, 67.8395319209297, 68.7602754236456, 69.7581103471179, 70.8416113609118, 72.0205518260107, 73.3061073976386, 74.7111006616663, 76.2502964466065, 77.9407600597724, 79.8022941048237, 81.8579740274834, 82.9668841230072, 84.1348084940359, 85.3658720594838, 86.664558676173, 88.0357487162748, 89.4847612648018, 91.017401592348, 92.6400146639811, 94.3595455700787, 96.1836079128727, 98.1205613581916, 100.179599771478, 102.370851607349, 104.705494522, 107.195886538824, 109.85571653291, 112.700177327452, 115.746165335812, 117.350534094424, 119.012511464529, 120.734797494442, 122.520248949464, 126.236709494263, 130.077479273463, 134.040091046061, 138.123096114079, 142.32462458621, 146.642371599118, 151.073584954646, 155.615054313409, 160.263102081702, 165.013576123662, 169.86184442452, 174.802791823282, 179.83081892458, 184.939843289522, 190.123302994168, 195.374162632379, 206.047626292027, 216.894868926339, 227.843762282807, 238.81606015484, 249.728206088836, 260.492295866863, 265.790429968899, 271.017182087821, 276.1608538173, 281.209703565776, 286.15199023891, 290.976017924762, 295.670181349331, 300.223011859847, 304.623223684568, 308.859760210972, 312.921840019028, 316.799002403386, 320.481152116802, 323.958603067911, 327.222120709663, 330.262962859244, 331.697292961967, 333.072918697415, 334.388902799146, 335.644345704047, 336.83838657749, 337.970204297508, 339.039018396405, 340.044089958298, 340.984722471139, 341.860262631846, 342.670101103245, 343.41367322158, 344.090459653464, 344.699987001176, 345.241828355337, 345.715603794048, 346.120980827685, 346.457674788607, 346.725449165155, 346.924115879381, 347.053535508043, 347.113617446536, 347.104320015453, 347.02565050961, 346.877665189466, 346.660469214945, 346.374216521762, 346.019109640473, 345.595399458527, 345.103384925727, 344.543412703578, 343.915876759096, 343.221217903748, 342.459923278277, 341.632525784253, 340.739603463282, 339.78177882488, 338.759718124116, 337.674130590183, 336.525767607162, 335.31542184829, 334.043926365141, 332.712153633175, 331.321014555169, 329.871457424218, 328.364466847794, 325.182298646475, 321.783069932246, 318.175846961779, 314.37016205828, 310.375971744529, 306.203613474878, 301.863761228636, 297.367380230846, 292.725681067965, 287.950073465454, 283.052119991807, 278.043489949258, 272.9359137048, 267.741137707468, 262.470880428194, 251.750399898973, 240.866065192041, 218.955898393353, 208.093701087471, 197.393095114178, 192.124474074754, 186.920672297736, 181.788889524401, 176.73585471304, 171.767819162371, 166.890552102947, 162.109338684604, 157.428980275352, 152.853796975749, 148.38763224216, 144.036762813122, 139.866936338186, 135.896524400578, 132.115542801145, 128.514529783441, 125.084517521322, 121.81700522641, 118.703933779785, 115.737661798131, 112.910943050045, 110.216905143351, 107.649029409093, 105.201131912361, 102.86734552436, 100.642102994132, 98.5201209618983, 96.496384859656, 94.5661346479015, 92.7248513402657, 90.968244270882, 89.29223906193, 87.6929662513411, 86.1667505430205, 84.7101006441737, 83.31969965641, 81.9923959892554, 80.7251947665922, 79.5152496981672, 77.2564400694463, 75.1958864697677, 73.3154346109512, 71.5986641991194, 70.0307165384995, 68.5981399428592, 67.2887510467212, 66.0915103202305, 64.9964102789059, 63.9943750454321, 63.0771700677931, 62.2373209284671, 61.4680402950899, 60.7631621657522, 60.1170826533166, 58.9813996589844, 58.0255024624814, 57.2199837156105, 56.5404365698136, 55.9665726243406, 55.4815009770545, 55.0711379612975, 54.4294213802415, 53.9685401913157, 53.6372517573451, 53.3993273371343, 53.1079127984332, 52.9641580792457, 52.9004481437288, 52.8864458925132, 52.9345414446651, 53.0045326516183, 53.0833379896204, 53.1664591414387, 53.2522699931107, 53.340155369166, 53.4298726707056, 53.5213225109675, 53.6144627197852, 53.7092748147903, 53.8057504485542, 53.9038857443237, 54.0036788542064, 54.1051288757316, 54.2082353580156, 54.2082353580156, 0, 54.2082353580156],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_psiKK-fit_Int[mpsi_2|aux2_rng2_psiKK-fit]_Norm[mBs_2,mpsi_2]5",
        "fTitle" : "Projection of Fit2D(psiKK-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 253,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 251,
          "fXmin" : 5.275999999945,
          "fXmax" : 5.504000000005,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 381.82497919119,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 381.82497919119,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(psiKK-fit)",
      "_ymin" : 0,
      "_ymax" : 347.113617446536,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng2_psiKK-fit]",
      "fTitle" : "Histogram of ds_1000_plot__mBs_2",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 36,
      "fX" : [5.3025, 5.3075, 5.3125, 5.3175, 5.3225, 5.3275, 5.3325, 5.3375, 5.3425, 5.3475, 5.3525, 5.3575, 5.3625, 5.3675, 5.3725, 5.3775, 5.3825, 5.3875, 5.3925, 5.3975, 5.4025, 5.4075, 5.4125, 5.4175, 5.4225, 5.4275, 5.4325, 5.4375, 5.4425, 5.4475, 5.4525, 5.4575, 5.4625, 5.4675, 5.4725, 5.4775],
      "fY" : [55, 49, 50, 40, 60, 56, 60, 65, 56, 64, 72, 125, 257, 313, 215, 91, 51, 57, 37, 32, 49, 40, 57, 47, 43, 65, 50, 66, 59, 55, 73, 55, 49, 48, 63, 51],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_h_ds_1000_CutRange[aux2_rng2_psiKK-fit]3001",
        "fTitle" : "Histogram of ds_1000_plot__mBs_2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 23.7355782145326,
          "fXmax" : 361.681470554189,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 361.681470554189,
        "fMinimum" : 23.7355782145326,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEXhigh" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEYlow" : [7.39357955269438, 6.97602630329686, 7.04733682585609, 6.29800017766426, 7.72431707825595, 7.46090009529179, 7.72431707825595, 8.04146283816711, 7.46090009529179, 7.97904223084961, 8.46552935793121, 10.6915146427997, 15.5390149323455, 17.1988700204279, 14.1714007511212, 9.52183408565944, 7.11793294252879, 7.52761858827319, 6.05514266189532, 5.62713531718605, 6.97602630329686, 6.29800017766426, 7.52761858827319, 6.83117232107667, 6.53183400521367, 8.04146283816711, 7.04733682585609, 8.10340262167422, 7.65931221775091, 7.39357955269438, 8.52438828533727, 7.39357955269438, 6.97602630329686, 6.90397923687425, 7.9161294251061, 7.11793294252879],
      "fEYhigh" : [8.46116562362432, 8.04763434666193, 8.1182246064733, 7.37726075879658, 8.78902310673288, 8.52787944162286, 8.78902310673288, 9.1036277944182, 8.52787944162286, 9.04169148598145, 9.5245918057301, 11.6915146427997, 16.5390149323454, 18.1988700204279, 15.1714007511212, 10.5743626945331, 8.18812173724121, 8.5940072411441, 7.13755508118677, 6.71575340007623, 8.04763434666193, 7.37726075879658, 8.5940072411441, 7.90428920652069, 7.60827827535264, 9.1036277944182, 8.1182246064733, 9.16509432622888, 8.72456484475691, 8.46116562362432, 9.58304433699421, 8.46116562362432, 8.04763434666193, 7.97632992098288, 8.97927446267043, 8.18812173724121],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 331.198870020428,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00500000000000002,
      "_nSigma" : 1,
      "_entries" : 2675,
      "_rawEntries" : 7701
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "l", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "c",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 18.8,
  "fWindowTopX" : 86,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 965,
  "fCw" : 1000,
  "fCh" : 940,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig4b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.84277108435357,
  "fY1" : -21.6867469392835,
  "fX2" : 3.90301204829822,
  "fY2" : 159.036144894657,
  "fXtoAbsPixelk" : -63789.9998557878,
  "fXtoPixelk" : -63789.9998557878,
  "fXtoPixel" : 16599.9999754132,
  "fYtoAbsPixelk" : 827.200050420213,
  "fYtoPixelk" : 827.200050420213,
  "fYtoPixel" : -5.20133332562943,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 940.00005,
  "fVtoPixelk" : 940,
  "fVtoPixel" : -940,
  "fAbsPixeltoXk" : 3.84277108435357,
  "fPixeltoXk" : 3.84277108435357,
  "fPixeltoX" : 6.02409639446466e-5,
  "fAbsPixeltoYk" : 159.036144894657,
  "fPixeltoYk" : -21.6867469392835,
  "fPixeltoY" : -0.192258395568022,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.85,
  "fUymin" : 0,
  "fUxmax" : 3.9,
  "fUymax" : 150,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.85,
      "fY1" : 0,
      "fX2" : 3.9,
      "fY2" : 150,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_fa9f390",
      "fTitle" : "A RooPlot of \"mpsi_2\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 62,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 60,
        "fXmin" : 3.85,
        "fXmax" : 3.9,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 1005,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 150,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 112.173607784696, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_psiKK-fit_Int[mBs_2|aux2_rng1_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[ps2D_BXY_C]",
      "fTitle" : "Projection of Fit2D(psiKK-fit)",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 66,
      "fX" : [3.84916666665833, 3.84916666666667, 3.85, 3.85083333333333, 3.85166666666667, 3.8525, 3.85333333333333, 3.85416666666667, 3.855, 3.85583333333333, 3.85666666666667, 3.8575, 3.85833333333333, 3.85916666666667, 3.86, 3.86083333333333, 3.86166666666667, 3.8625, 3.86333333333333, 3.86416666666667, 3.865, 3.86583333333333, 3.86666666666667, 3.8675, 3.86833333333333, 3.86916666666667, 3.87, 3.87083333333333, 3.87166666666667, 3.8725, 3.87333333333333, 3.87416666666667, 3.875, 3.87583333333333, 3.87666666666667, 3.8775, 3.87833333333333, 3.87916666666667, 3.88, 3.88083333333333, 3.88166666666667, 3.8825, 3.88333333333333, 3.88416666666667, 3.885, 3.88583333333333, 3.88666666666667, 3.8875, 3.88833333333333, 3.88916666666667, 3.89, 3.89083333333333, 3.89166666666667, 3.8925, 3.89333333333333, 3.89416666666667, 3.895, 3.89583333333333, 3.89666666666667, 3.8975, 3.89833333333333, 3.89916666666667, 3.9, 3.9, 3.90083333333333, 3.90083333333333],
      "fY" : [0, 17.7879590338015, 17.7879590338015, 17.8135289067831, 17.8389166499871, 17.8641215295076, 17.8891428142688, 17.9139797760429, 17.9386316894674, 17.9630978320625, 17.9873774842487, 18.0114699293644, 18.0353744536833, 18.0590903464317, 18.0826168998063, 18.1059534089916, 18.1290991721773, 18.1520534905757, 18.1748156684398, 18.1973850130797, 18.2197608348814, 18.241942447323, 18.2639291669932, 18.2857203136084, 18.30731521003, 18.3287131822823, 18.3499135595696, 18.3709156742941, 18.391718862073, 18.4123224617562, 18.4327258154438, 18.4529282685035, 18.4729291695884, 18.4927278706537, 18.5123237269753, 18.5317160971664, 18.5509043431955, 18.5698878304035, 18.5886659275215, 18.6072380066884, 18.6256034434678, 18.6437616168663, 18.6617119093502, 18.6794537068638, 18.6969863988459, 18.7143093782484, 18.731422041553, 18.7483237887889, 18.7650140235504, 18.7814921530144, 18.7977575879577, 18.8138097427747, 18.8296480354948, 18.8452718877998, 18.8606807250417, 18.8758739762598, 18.8908510741985, 18.9056114553246, 18.9201545598448, 18.9344798317235, 18.9485867186998, 18.9624746723054, 18.976143147882, 18.976143147882, 0, 18.976143147882],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_psiKK-fit_Int[mBs_2|aux2_rng1_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[ps2D_BXY_C]6",
        "fTitle" : "Projection of Fit2D(psiKK-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.84399999999083,
          "fXmax" : 3.90600000000083,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 20.8737574626702,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 20.8737574626702,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(psiKK-fit)",
      "_ymin" : 0,
      "_ymax" : 18.976143147882,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_psiKK-fit_Int[mBs_2|aux2_rng1_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[SB_psiKK-fit]",
      "fTitle" : "Projection of Fit2D(psiKK-fit)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 126,
      "fX" : [3.84916666665833, 3.84916666666667, 3.85, 3.85041666666667, 3.85083333333333, 3.85125, 3.85166666666667, 3.85208333333333, 3.8525, 3.85291666666667, 3.85333333333333, 3.85375, 3.85416666666667, 3.85458333333333, 3.855, 3.85541666666667, 3.85583333333333, 3.85625, 3.85666666666667, 3.85708333333333, 3.8575, 3.85791666666667, 3.85833333333333, 3.85875, 3.85916666666667, 3.85958333333333, 3.86, 3.86041666666667, 3.86083333333333, 3.86125, 3.86166666666667, 3.86208333333333, 3.8625, 3.86291666666667, 3.86333333333333, 3.86375, 3.86416666666667, 3.86458333333333, 3.865, 3.86541666666667, 3.86583333333333, 3.86625, 3.86666666666667, 3.86708333333333, 3.8675, 3.86791666666667, 3.86833333333333, 3.86875, 3.86916666666667, 3.86958333333333, 3.87, 3.87041666666667, 3.87083333333333, 3.87125, 3.87166666666667, 3.87208333333333, 3.8725, 3.87291666666667, 3.87333333333333, 3.87375, 3.87416666666667, 3.87458333333333, 3.875, 3.87541666666667, 3.87583333333333, 3.87625, 3.87666666666667, 3.87708333333333, 3.8775, 3.87791666666667, 3.87833333333333, 3.87875, 3.87916666666667, 3.87958333333333, 3.88, 3.88041666666667, 3.88083333333333, 3.88125, 3.88166666666667, 3.88208333333333, 3.8825, 3.88291666666667, 3.88333333333333, 3.88375, 3.88416666666667, 3.88458333333333, 3.885, 3.88541666666667, 3.88583333333333, 3.88625, 3.88666666666667, 3.88708333333333, 3.8875, 3.88791666666667, 3.88833333333333, 3.88875, 3.88916666666667, 3.88958333333333, 3.89, 3.89041666666667, 3.89083333333333, 3.89125, 3.89166666666667, 3.89208333333333, 3.8925, 3.89291666666667, 3.89333333333333, 3.89375, 3.89416666666667, 3.89458333333333, 3.895, 3.89541666666667, 3.89583333333333, 3.89625, 3.89666666666667, 3.89708333333333, 3.8975, 3.89791666666667, 3.89833333333333, 3.89875, 3.89916666666667, 3.89958333333333, 3.9, 3.9, 3.90083333333333, 3.90083333333333],
      "fY" : [0, 21.9952565856119, 21.9952565856119, 22.0005762256869, 22.0058358639768, 22.0110354734591, 22.0161750273602, 22.0212544991548, 22.0262738625664, 22.0312330915673, 22.0361321603785, 22.04097104347, 22.0457497155607, 22.0504681516186, 22.0551263268609, 22.0597242167538, 22.0642617970128, 22.0687390436028, 22.0731559327383, 22.0775124408828, 22.0818085447497, 22.086044221302, 22.0902194477524, 22.0943342015632, 22.0983884604468, 22.1023822023653, 22.1063154055309, 22.1101880484059, 22.1140001097026, 22.1177515683836, 22.1214424036618, 22.1250725950004, 22.1286421221131, 22.1321509649641, 22.135599103768, 22.1389865189902, 22.1423131913469, 22.1455791018049, 22.148784231582, 22.1519285621469, 22.1550120752192, 22.1580347527698, 22.1609965770206, 22.1638975304448, 22.1667375957669, 22.1695167559627, 22.1722349942595, 22.1748922941361, 22.177488639323, 22.1800240138022, 22.1824984018076, 22.1849117878247, 22.1872641565912, 22.1895554930964, 22.191785782582, 22.1939550105415, 22.1960631627207, 22.1981102251177, 22.2000961839827, 22.2020210258187, 22.2038847373807, 22.2056873056766, 22.2074287179668, 22.2091089617643, 22.2107280248349, 22.2122858951974, 22.2137825611233, 22.2152180111371, 22.2165922340165, 22.2179052187921, 22.2191569547479, 22.2203474314211, 22.2214766386023, 22.2225445663352, 22.2235512049175, 22.2244965449001, 22.2253805770876, 22.2262032925384, 22.2269646825647, 22.2276647387323, 22.2283034528611, 22.2288808170252, 22.2293968235524, 22.2298514650249, 22.2302447342789, 22.2305766244053, 22.2308471287488, 22.231056240909, 22.2312039547397, 22.2312902643495, 22.2313151641016, 22.2312786486138, 22.2311807127589, 22.2310213516644, 22.2308005607128, 22.2305183355417, 22.2301746720437, 22.2297695663666, 22.2293030149134, 22.2287750143425, 22.2281855615675, 22.2275346537577, 22.2268222883377, 22.226048462988, 22.2252131756444, 22.2243164244987, 22.2233582079984, 22.222338524847, 22.221257374004, 22.2201147546847, 22.2189106663607, 22.2176451087598, 22.216318081866, 22.2149295859196, 22.2134796214173, 22.2119681891125, 22.2103952900148, 22.2087609253906, 22.207065096763, 22.2053078059119, 22.203489054874, 22.2016088459429, 22.1996671816691, 22.1996671816691, 0, 22.1996671816691],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_psiKK-fit_Int[mBs_2|aux2_rng1_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[SB_psiKK-fit]7",
        "fTitle" : "Projection of Fit2D(psiKK-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 128,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 126,
          "fXmin" : 3.84399999999083,
          "fXmax" : 3.90600000000083,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 24.4544466805118,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 24.4544466805118,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(psiKK-fit)",
      "_ymin" : 0,
      "_ymax" : 22.2313151641016,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_psiKK-fit_Int[mBs_2|aux2_rng1_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[BS_psiKK-fit]",
      "fTitle" : "Projection of Fit2D(psiKK-fit)",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 249,
      "fX" : [3.84916666665833, 3.84916666666667, 3.85, 3.85083333333333, 3.85166666666667, 3.8525, 3.85333333333333, 3.85416666666667, 3.855, 3.85583333333333, 3.85666666666667, 3.8575, 3.85833333333333, 3.85916666666667, 3.86, 3.86041666666667, 3.86083333333333, 3.86125, 3.86166666666667, 3.86208333333333, 3.8625, 3.86270833333333, 3.86291666666667, 3.863125, 3.86333333333333, 3.86354166666667, 3.86375, 3.86395833333333, 3.86416666666667, 3.864375, 3.86458333333333, 3.86479166666667, 3.865, 3.86520833333333, 3.8653125, 3.86541666666667, 3.86552083333333, 3.865625, 3.86572916666667, 3.86583333333333, 3.8659375, 3.86604166666667, 3.86614583333333, 3.86625, 3.86635416666667, 3.86645833333333, 3.8665625, 3.86666666666667, 3.86677083333333, 3.866875, 3.86697916666667, 3.86708333333333, 3.8671875, 3.86729166666667, 3.86739583333333, 3.8675, 3.86760416666667, 3.86765625, 3.86770833333333, 3.86776041666667, 3.8678125, 3.86786458333333, 3.86791666666667, 3.86796875, 3.86802083333333, 3.86807291666667, 3.868125, 3.86817708333333, 3.86822916666667, 3.86828125, 3.86833333333333, 3.86838541666667, 3.8684375, 3.86848958333333, 3.86854166666667, 3.86859375, 3.86864583333333, 3.86869791666667, 3.86875, 3.86880208333333, 3.86885416666667, 3.86895833333333, 3.8690625, 3.86916666666667, 3.86927083333333, 3.869375, 3.86958333333333, 3.8696875, 3.86979166666667, 3.86989583333333, 3.87, 3.87005208333333, 3.87010416666667, 3.87015625, 3.87020833333333, 3.87026041666667, 3.8703125, 3.87036458333333, 3.87041666666667, 3.87046875, 3.87052083333333, 3.87057291666667, 3.870625, 3.87067708333333, 3.87072916666667, 3.87078125, 3.87083333333333, 3.87088541666667, 3.8709375, 3.87098958333333, 3.87104166666667, 3.87109375, 3.87114583333333, 3.87119791666667, 3.87125, 3.87130208333333, 3.87135416666667, 3.87140625, 3.87145833333333, 3.87151041666667, 3.8715625, 3.87161458333333, 3.87166666666667, 3.87171875, 3.87177083333333, 3.87182291666667, 3.871875, 3.87192708333333, 3.87197916666667, 3.87203125, 3.87208333333333, 3.87213541666667, 3.8721875, 3.87223958333333, 3.87229166666667, 3.87234375, 3.87239583333333, 3.87244791666667, 3.8725, 3.87255208333333, 3.87260416666667, 3.87265625, 3.87270833333333, 3.87276041666667, 3.8728125, 3.87286458333333, 3.87291666666667, 3.87296875, 3.87302083333333, 3.87307291666667, 3.873125, 3.87322916666667, 3.87333333333333, 3.8734375, 3.87354166666667, 3.87375, 3.87395833333333, 3.8740625, 3.87416666666667, 3.87427083333333, 3.874375, 3.87442708333333, 3.87447916666667, 3.87453125, 3.87458333333333, 3.87463541666667, 3.8746875, 3.87473958333333, 3.87479166666667, 3.87484375, 3.87489583333333, 3.87494791666667, 3.875, 3.87505208333333, 3.87510416666667, 3.87515625, 3.87520833333333, 3.87526041666667, 3.8753125, 3.87536458333333, 3.87541666666667, 3.87546875, 3.87552083333333, 3.875625, 3.87572916666667, 3.87583333333333, 3.8759375, 3.87604166666667, 3.87614583333333, 3.87625, 3.87635416666667, 3.87645833333333, 3.8765625, 3.87666666666667, 3.87677083333333, 3.876875, 3.87697916666667, 3.87708333333333, 3.8771875, 3.87729166666667, 3.87739583333333, 3.8775, 3.87760416666667, 3.87770833333333, 3.8778125, 3.87791666666667, 3.87802083333333, 3.878125, 3.87833333333333, 3.87854166666667, 3.87875, 3.87895833333333, 3.87916666666667, 3.879375, 3.87958333333333, 3.87979166666667, 3.88, 3.88020833333333, 3.88041666666667, 3.88083333333333, 3.88125, 3.88166666666667, 3.88208333333333, 3.8825, 3.88291666666667, 3.88333333333333, 3.88416666666667, 3.885, 3.88583333333333, 3.88666666666667, 3.8875, 3.88833333333333, 3.88916666666667, 3.89, 3.89083333333333, 3.89166666666667, 3.8925, 3.89333333333333, 3.89416666666667, 3.895, 3.89583333333333, 3.89666666666667, 3.8975, 3.89833333333333, 3.89916666666667, 3.9, 3.9, 3.90083333333333, 3.90083333333333],
      "fY" : [0, 7.02594034698967e-6, 7.02594034698967e-6, 7.72204244623261e-6, 8.82593399664035e-6, 1.02801530627707e-5, 1.20921157337296e-5, 1.43177044265486e-5, 1.70593192381518e-5, 2.04746968431444e-5, 2.47965979328404e-5, 3.03665655737222e-5, 3.76894947703123e-5, 4.75208676415993e-5, 6.10067025719032e-5, 6.96380814991866e-5, 7.99099234718045e-5, 9.21992971110806e-5, 1.06979984361784e-4, 1.24849185208088e-4, 1.46561983821676e-4, 1.59149577543058e-4, 1.73075895278463e-4, 1.88501698848738e-4, 2.05608495556168e-4, 2.24601336446497e-4, 2.45711997658927e-4, 2.69202595431574e-4, 2.95369690784195e-4, 3.24548944448655e-4, 3.57120387968957e-4, 3.93514380711222e-4, 4.342183230322e-4, 4.79784194563761e-4, 5.04582560121819e-4, 5.30836978578051e-4, 5.58638514083686e-4, 5.88084013790115e-4, 6.19276451083817e-4, 6.52325282217856e-4, 6.87346814105754e-4, 7.24464582775604e-4, 7.63809739271958e-4, 8.05521438198405e-4, 8.49747225608479e-4, 8.96643418975754e-4, 9.46375469138196e-4, 9.9911829467256e-4, 0.00105505657276452, 0.00111438496511182, 0.00117730825509908, 0.00124404136090964, 0.00131480917730094, 0.00138984618844425, 0.0014693957700851, 0.00155370907059563, 0.00164304332728907, 0.00168967478271751, 0.00173765941646657, 0.00178702983453537, 0.0018378183603931, 0.00189005684066262, 0.00194377641635678, 0.00199900725344584, 0.00205577822621376, 0.00211411654458226, 0.00217404731933651, 0.00223559305333484, 0.00229877305086573, 0.0023636027363994, 0.00243009287695626, 0.00249824870765651, 0.00256806897067351, 0.0026395448923323, 0.00271265914778719, 0.0027873848920828, 0.00286368496829327, 0.0029415114291731, 0.00302080549956632, 0.00310149806843916, 0.00318351070108888, 0.00335114444911395, 0.00352294922334743, 0.00369810974478659, 0.00387577968750176, 0.00405509192713232, 0.00441507819009872, 0.00459392012641423, 0.00477074212084217, 0.00494458601282863, 0.00511448445775029, 0.00519765087628395, 0.00527946728941343, 0.00535981318605954, 0.00543856883232671, 0.00551561553798902, 0.00559083592223859, 0.00566411418857162, 0.00573533640126603, 0.00580439076332538, 0.00587116789372299, 0.00593556110700207, 0.00599746668438911, 0.00605678414547488, 0.00611341651369352, 0.00616727057558913, 0.00621825713208086, 0.00626629124411183, 0.00631129246395147, 0.00635318505948372, 0.00639189822595187, 0.00642736628523157, 0.00645952887134695, 0.00648833110366507, 0.00651372374202605, 0.00653566332867508, 0.00655411231330227, 0.00656903916132185, 0.00658041844479767, 0.00658823091636422, 0.00659246356401189, 0.00659310964867713, 0.00659016872317242, 0.0065836466326836, 0.00657355549699888, 0.00655991367373948, 0.00654274570429663, 0.00652208224131125, 0.0064979599586225, 0.0064704214439838, 0.00643951507545686, 0.00640529487974628, 0.0063678203778185, 0.0063271564136605, 0.00628337296936044, 0.00623654496684756, 0.00618675205781174, 0.00613407839921591, 0.00607861242280617, 0.0060204465918816, 0.00595967715042203, 0.00589640386485899, 0.00583072976048434, 0.00576276084925163, 0.00569260585963028, 0.00562037595982346, 0.00554618448088166, 0.0054701466399667, 0.00539237926605541, 0.00531300052461305, 0.00523212965322263, 0.0050663922620896, 0.00489613266714266, 0.00472231776513057, 0.00454590899041364, 0.00418909565069977, 0.0038330970493542, 0.00365763818087525, 0.0034850286688979, 0.00331610677101491, 0.00315166697375686, 0.00307135502403953, 0.00299242167517705, 0.00291493529871241, 0.00283895380874831, 0.0027645242861677, 0.00269168311857259, 0.00262045655088818, 0.00255086151526229, 0.00248290661028176, 0.00241659312660534, 0.00235191604845409, 0.00228886498799387, 0.00222742503149288, 0.00216757749022817, 0.00210930055764858, 0.00205256987887917, 0.00199735904215102, 0.00194363999892563, 0.00189138342399726, 0.00184055902254093, 0.00179113579167888, 0.0017430822427651, 0.00165095691641337, 0.00156392792718025, 0.00148174184920023, 0.00140414983691434, 0.00133090964649357, 0.00126178701554637, 0.0011965565678869, 0.00113500236214532, 0.00107691817641723, 0.00102210759826467, 9.70383968488296e-4, 9.21570218817032e-4, 8.75498634204509e-4, 8.32010559899884e-4, 7.90956071717179e-4, 7.52193623680123e-4, 7.15589681126642e-4, 6.8101834797269e-4, 6.48360994785484e-4, 6.17505890368722e-4, 5.88347840965966e-4, 5.60787840140192e-4, 5.34732729611539e-4, 5.10094872913636e-4, 4.86791843164859e-4, 4.43884825713649e-4, 4.05445450515136e-4, 3.70973178610649e-4, 3.40025579223243e-4, 3.12211560741744e-4, 2.87185350741692e-4, 2.64641158068396e-4, 2.4430845044959e-4, 2.25947784327973e-4, 2.09347126809951e-4, 1.94318614625443e-4, 1.68330640829029e-4, 1.46864137244274e-4, 1.29035640402661e-4, 1.14146062829504e-4, 1.01640504060335e-4, 9.1077087637291e-5, 8.21027597958022e-5, 6.7844436922849e-5, 5.71984230343348e-5, 4.90707444849236e-5, 4.27325290911306e-5, 3.76904811012291e-5, 3.36053279790307e-5, 3.02398699256175e-5, 2.74254857884639e-5, 2.50402664732062e-5, 2.29945484550064e-5, 2.12211996651879e-5, 1.96689747447772e-5, 1.82978451568942e-5, 1.7075560506209e-5, 1.59748867812987e-5, 1.49710279950272e-5, 1.4038668168238e-5, 1.3147869094014e-5, 1.22581639369673e-5, 1.13070469960164e-5, 1.13070469960164e-5, 0, 1.13070469960164e-5],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_psiKK-fit_Int[mBs_2|aux2_rng1_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[BS_psiKK-fit]8",
        "fTitle" : "Projection of Fit2D(psiKK-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 251,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 249,
          "fXmin" : 3.84399999999083,
          "fXmax" : 3.90600000000083,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.00725242061354484,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.00725242061354484,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(psiKK-fit)",
      "_ymin" : 0,
      "_ymax" : 0.00659310964867713,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_psiKK-fit_Int[mBs_2|aux2_rng1_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[SS_psiKK-fit]",
      "fTitle" : "Projection of Fit2D(psiKK-fit)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 247,
      "fX" : [3.85, 3.85, 3.85083333333333, 3.85166666666667, 3.8525, 3.85333333333333, 3.85416666666667, 3.855, 3.85583333333333, 3.85666666666667, 3.8575, 3.85833333333333, 3.85916666666667, 3.86, 3.86041666666667, 3.86083333333333, 3.86125, 3.86166666666667, 3.86208333333333, 3.8625, 3.86270833333333, 3.86291666666667, 3.863125, 3.86333333333333, 3.86354166666667, 3.86375, 3.86395833333333, 3.86416666666667, 3.864375, 3.86458333333333, 3.86479166666667, 3.865, 3.86520833333333, 3.8653125, 3.86541666666667, 3.86552083333333, 3.865625, 3.86572916666667, 3.86583333333333, 3.8659375, 3.86604166666667, 3.86614583333333, 3.86625, 3.86635416666667, 3.86645833333333, 3.8665625, 3.86666666666667, 3.86677083333333, 3.866875, 3.86697916666667, 3.86708333333333, 3.8671875, 3.86729166666667, 3.86739583333333, 3.8675, 3.86760416666667, 3.86765625, 3.86770833333333, 3.86776041666667, 3.8678125, 3.86786458333333, 3.86791666666667, 3.86796875, 3.86802083333333, 3.86807291666667, 3.868125, 3.86817708333333, 3.86822916666667, 3.86828125, 3.86833333333333, 3.86838541666667, 3.8684375, 3.86848958333333, 3.86854166666667, 3.86859375, 3.86864583333333, 3.86869791666667, 3.86875, 3.86880208333333, 3.86885416666667, 3.86895833333333, 3.8690625, 3.86916666666667, 3.86927083333333, 3.869375, 3.86958333333333, 3.8696875, 3.86979166666667, 3.86989583333333, 3.87, 3.87005208333333, 3.87010416666667, 3.87015625, 3.87020833333333, 3.87026041666667, 3.8703125, 3.87036458333333, 3.87041666666667, 3.87046875, 3.87052083333333, 3.87057291666667, 3.870625, 3.87067708333333, 3.87072916666667, 3.87078125, 3.87083333333333, 3.87088541666667, 3.8709375, 3.87098958333333, 3.87104166666667, 3.87109375, 3.87114583333333, 3.87119791666667, 3.87125, 3.87130208333333, 3.87135416666667, 3.87140625, 3.87145833333333, 3.87151041666667, 3.8715625, 3.87161458333333, 3.87166666666667, 3.87171875, 3.87177083333333, 3.87182291666667, 3.871875, 3.87192708333333, 3.87197916666667, 3.87203125, 3.87208333333333, 3.87213541666667, 3.8721875, 3.87223958333333, 3.87229166666667, 3.87234375, 3.87239583333333, 3.87244791666667, 3.8725, 3.87255208333333, 3.87260416666667, 3.87265625, 3.87270833333333, 3.87276041666667, 3.8728125, 3.87286458333333, 3.87291666666667, 3.87296875, 3.87302083333333, 3.87307291666667, 3.873125, 3.87322916666667, 3.87333333333333, 3.8734375, 3.87354166666667, 3.87375, 3.87395833333333, 3.8740625, 3.87416666666667, 3.87427083333333, 3.874375, 3.87442708333333, 3.87447916666667, 3.87453125, 3.87458333333333, 3.87463541666667, 3.8746875, 3.87473958333333, 3.87479166666667, 3.87484375, 3.87489583333333, 3.87494791666667, 3.875, 3.87505208333333, 3.87510416666667, 3.87515625, 3.87520833333333, 3.87526041666667, 3.8753125, 3.87536458333333, 3.87541666666667, 3.87546875, 3.87552083333333, 3.875625, 3.87572916666667, 3.87583333333333, 3.8759375, 3.87604166666667, 3.87614583333333, 3.87625, 3.87635416666667, 3.87645833333333, 3.8765625, 3.87666666666667, 3.87677083333333, 3.876875, 3.87697916666667, 3.87708333333333, 3.8771875, 3.87729166666667, 3.87739583333333, 3.8775, 3.87760416666667, 3.87770833333333, 3.8778125, 3.87791666666667, 3.87802083333333, 3.878125, 3.87833333333333, 3.87854166666667, 3.87875, 3.87895833333333, 3.87916666666667, 3.879375, 3.87958333333333, 3.87979166666667, 3.88, 3.88020833333333, 3.88041666666667, 3.88083333333333, 3.88125, 3.88166666666667, 3.88208333333333, 3.8825, 3.88291666666667, 3.88333333333333, 3.88416666666667, 3.885, 3.88583333333333, 3.88666666666667, 3.8875, 3.88833333333333, 3.88916666666667, 3.89, 3.89083333333333, 3.89166666666667, 3.8925, 3.89333333333333, 3.89416666666667, 3.895, 3.89583333333333, 3.89666666666667, 3.8975, 3.89833333333333, 3.89916666666667, 3.9, 3.9, 3.9],
      "fY" : [0.0500411690657449, 0, 0.0549990481701641, 0.0628613443150309, 0.073218793788401, 0.0861242165332901, 0.101975626387045, 0.121502352138334, 0.145827848757164, 0.176609918122095, 0.216281147686052, 0.268437573713787, 0.338460000279256, 0.434510765360006, 0.495986421405926, 0.56914602074534, 0.656675176078778, 0.761948325734432, 0.889218933860616, 1.0438649702134, 1.13351815177114, 1.23270618722882, 1.34257407769074, 1.46441458073125, 1.59968814058135, 1.75004554680008, 1.91735368158948, 2.10372475475992, 2.31154945774948, 2.54353450621537, 2.80274506791242, 3.09265257619337, 3.4171884202695, 3.59381092802772, 3.78080394644326, 3.97881606579193, 4.18853706487017, 4.41070035563246, 4.64608552324384, 4.8955209456346, 5.15988648898098, 5.4401162562314, 5.73720135444065, 6.05219265746267, 6.38620351222848, 6.74041231663872, 7.11606490109327, 7.51447660016865, 7.93703386157811, 8.38519522317781, 8.86049140635412, 9.36452418909298, 9.89896364849138, 10.4655431905032, 11.066051580408, 11.7023209510232, 12.0344462509307, 12.3762093532923, 12.7278424892733, 13.0895758777635, 13.4616363413888, 13.8442456771773, 14.2376187375678, 14.6419611751639, 15.0574667884075, 15.4843144249667, 15.9226643579555, 16.3726540791707, 16.8343934470062, 17.307959147893, 17.7933884681617, 18.2906724491374, 18.7997486016826, 19.3204935322742, 19.8527160418864, 20.3961514860847, 20.9504583680588, 21.5152180708876, 22.089938361965, 22.6740606023012, 23.8680059408267, 25.0916587658046, 26.3392123791421, 27.604638955831, 28.881762537268, 31.4457087931119, 32.7194827122207, 33.9788699089113, 35.2170460334309, 36.4271213239185, 37.019461225042, 37.602185922316, 38.1744370942933, 38.7353619548959, 39.2841151514212, 39.8198606572929, 40.341773729895, 40.8490428797397, 41.340871850081, 41.8164815915419, 42.2751122535239, 42.7160251151687, 43.1385045203654, 43.5418597685831, 43.9254269614571, 44.2885707923859, 44.6306862961269, 44.9512004962119, 45.2495740024046, 45.5253025188207, 45.7779182632185, 46.0069912883091, 46.2121307153069, 46.3929858388195, 46.5492471377368, 46.680647165808, 46.7869613228427, 46.8680085023145, 46.9236516178514, 46.9537979934357, 46.9583996311336, 46.9374533459215, 46.8910007692279, 46.8191282223622, 46.7219664546309, 46.5996902582818, 46.45251795199, 46.2807107394798, 46.0845719454115, 45.8644461350169, 45.6207181051099, 45.3538117845309, 45.0641890145075, 44.7523482315953, 44.4188230556006, 44.0641807933155, 43.6890208396397, 43.2939730359524, 42.8796959377426, 42.446875027811, 41.9962208770735, 41.5284672671725, 41.0443692517847, 40.5447012325492, 40.0302549877297, 39.5018377001341, 38.9602699861056, 38.4063839418893, 37.8410211826616, 37.2650309595912, 36.0845921285446, 34.8719446030848, 33.6339749551559, 32.3775308516881, 29.8361832489883, 27.3006384937961, 26.0509599499978, 24.8215755054067, 23.6184555195545, 22.4472585993796, 21.875249209131, 21.3130586893886, 20.7611740058501, 20.2200076427184, 19.6898949262712, 19.171095021553, 18.6637948539683, 18.1681150201104, 17.6841167620787, 17.2118092723898, 16.7511568269373, 16.3020854399853, 15.8644888907952, 15.43823407184, 15.0231656693452, 14.6191102194963, 14.2258796085706, 13.8432740652082, 13.4710847251851, 13.109095818315, 12.7570865314153, 12.4148325914949, 11.7586842606627, 11.1388337995495, 10.5534762217826, 10.0008391635113, 9.47919728068161, 8.98688207578806, 8.52228834194564, 8.08387807028119, 7.67018247730471, 7.27980264592761, 6.91140912498879, 6.56374077322442, 6.23560306626113, 5.92586601027348, 5.63346179352851, 5.35738227679087, 5.09667638016645, 4.85044742834703, 4.6178505016195, 4.39808981188891, 4.19041613296054, 3.99412430686134, 3.80855082820953, 3.63307151988241, 3.46709930921565, 3.16150074043435, 2.88772225981936, 2.64219885636606, 2.42177938557058, 2.22367835816478, 2.04543306375035, 1.88486555231417, 1.74004899975791, 1.60927800652777, 1.49104240126565, 1.38400415700361, 1.19890884930154, 1.04601701104456, 0.919036310870872, 0.812987606803083, 0.723918706453294, 0.648682413369207, 0.584764156938269, 0.483211466445367, 0.407386885740001, 0.349498757416029, 0.304355802532873, 0.268444598702574, 0.23934872997164, 0.215378777606946, 0.195333763634746, 0.178345409461652, 0.163775100555822, 0.15114469918302, 0.140089218231831, 0.130323560664343, 0.121618028047971, 0.113778650365515, 0.106628822049157, 0.099988233968665, 0.093643655894365, 0.0873068690752861, 0.0805326863619626, 0, 0.0805326863619626],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_psiKK-fit_Int[mBs_2|aux2_rng1_psiKK-fit]_Norm[mBs_2,mpsi_2]_Comp[SS_psiKK-fit]9",
        "fTitle" : "Projection of Fit2D(psiKK-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 249,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 247,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 51.6542395942469,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 51.6542395942469,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(psiKK-fit)",
      "_ymin" : 0,
      "_ymax" : 46.9583996311336,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_psiKK-fit_Int[mBs_2|aux2_rng1_psiKK-fit]_Norm[mBs_2,mpsi_2]",
      "fTitle" : "Projection of Fit2D(psiKK-fit)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 246,
      "fX" : [3.84916666665833, 3.84916666666667, 3.85, 3.85083333333333, 3.85166666666667, 3.8525, 3.85333333333333, 3.85416666666667, 3.855, 3.85583333333333, 3.85666666666667, 3.8575, 3.85833333333333, 3.85916666666667, 3.86, 3.86041666666667, 3.86083333333333, 3.86125, 3.86166666666667, 3.86208333333333, 3.8625, 3.86291666666667, 3.863125, 3.86333333333333, 3.86354166666667, 3.86375, 3.86395833333333, 3.86416666666667, 3.864375, 3.86458333333333, 3.86479166666667, 3.865, 3.86520833333333, 3.8653125, 3.86541666666667, 3.86552083333333, 3.865625, 3.86572916666667, 3.86583333333333, 3.8659375, 3.86604166666667, 3.86614583333333, 3.86625, 3.86635416666667, 3.86645833333333, 3.8665625, 3.86666666666667, 3.86677083333333, 3.866875, 3.86697916666667, 3.86708333333333, 3.8671875, 3.86729166666667, 3.86739583333333, 3.8675, 3.86760416666667, 3.86765625, 3.86770833333333, 3.86776041666667, 3.8678125, 3.86786458333333, 3.86791666666667, 3.86796875, 3.86802083333333, 3.86807291666667, 3.868125, 3.86817708333333, 3.86822916666667, 3.86828125, 3.86833333333333, 3.86838541666667, 3.8684375, 3.86848958333333, 3.86854166666667, 3.86859375, 3.86864583333333, 3.86869791666667, 3.86875, 3.86885416666667, 3.86895833333333, 3.8690625, 3.86916666666667, 3.86927083333333, 3.869375, 3.86958333333333, 3.8696875, 3.86979166666667, 3.86989583333333, 3.87, 3.87005208333333, 3.87010416666667, 3.87015625, 3.87020833333333, 3.87026041666667, 3.8703125, 3.87036458333333, 3.87041666666667, 3.87046875, 3.87052083333333, 3.87057291666667, 3.870625, 3.87067708333333, 3.87072916666667, 3.87078125, 3.87083333333333, 3.87088541666667, 3.8709375, 3.87098958333333, 3.87104166666667, 3.87109375, 3.87114583333333, 3.87119791666667, 3.87125, 3.87130208333333, 3.87135416666667, 3.87140625, 3.87145833333333, 3.87151041666667, 3.8715625, 3.87161458333333, 3.87166666666667, 3.87171875, 3.87177083333333, 3.87182291666667, 3.871875, 3.87192708333333, 3.87197916666667, 3.87203125, 3.87208333333333, 3.87213541666667, 3.8721875, 3.87223958333333, 3.87229166666667, 3.87234375, 3.87239583333333, 3.87244791666667, 3.8725, 3.87255208333333, 3.87260416666667, 3.87265625, 3.87270833333333, 3.87276041666667, 3.8728125, 3.87286458333333, 3.87291666666667, 3.87296875, 3.87302083333333, 3.87307291666667, 3.873125, 3.87322916666667, 3.87333333333333, 3.8734375, 3.87354166666667, 3.87375, 3.87395833333333, 3.8740625, 3.87416666666667, 3.87427083333333, 3.874375, 3.87442708333333, 3.87447916666667, 3.87453125, 3.87458333333333, 3.87463541666667, 3.8746875, 3.87473958333333, 3.87479166666667, 3.87484375, 3.87489583333333, 3.87494791666667, 3.875, 3.87505208333333, 3.87510416666667, 3.87515625, 3.87520833333333, 3.87526041666667, 3.8753125, 3.87536458333333, 3.87541666666667, 3.87546875, 3.87552083333333, 3.875625, 3.87572916666667, 3.87583333333333, 3.8759375, 3.87604166666667, 3.87614583333333, 3.87625, 3.87635416666667, 3.87645833333333, 3.8765625, 3.87666666666667, 3.87677083333333, 3.876875, 3.87697916666667, 3.87708333333333, 3.8771875, 3.87729166666667, 3.87739583333333, 3.8775, 3.87760416666667, 3.87770833333333, 3.8778125, 3.87791666666667, 3.878125, 3.87833333333333, 3.87854166666667, 3.87875, 3.87895833333333, 3.87916666666667, 3.879375, 3.87958333333333, 3.87979166666667, 3.88, 3.88020833333333, 3.88041666666667, 3.88083333333333, 3.88125, 3.88166666666667, 3.88208333333333, 3.8825, 3.88291666666667, 3.88333333333333, 3.88416666666667, 3.885, 3.88583333333333, 3.88666666666667, 3.8875, 3.88833333333333, 3.88916666666667, 3.89, 3.89083333333333, 3.89166666666667, 3.8925, 3.89333333333333, 3.89416666666667, 3.895, 3.89583333333333, 3.89666666666667, 3.8975, 3.89833333333333, 3.89916666666667, 3.9, 3.9, 3.90083333333333, 3.90083333333333],
      "fY" : [0, 39.8332638144195, 39.8332638144195, 39.8743715409725, 39.9179618475963, 39.9636244660154, 40.0114112832963, 40.0617194356951, 40.1152774277859, 40.1732079525293, 40.237168131707, 40.3095899883657, 40.3940691646442, 40.4959863280254, 40.6235040773998, 40.7005530617497, 40.789179449363, 40.8920691213391, 41.0125968815579, 41.1550166835768, 41.3247071448861, 41.5284888685277, 41.6457883780711, 41.7750349614346, 41.917689254661, 42.0754022658739, 42.2500411262076, 42.4437183288774, 42.6588248878534, 42.8980678857239, 43.16451290753, 43.4616318609798, 43.7933566742467, 43.9735654262547, 44.1641393056272, 44.3657269920849, 44.5790183596537, 44.8047469216458, 45.0436923710682, 45.296683200546, 45.5645993981805, 45.8483751964626, 46.1490018399944, 46.4675303485706, 46.8050742238361, 47.1628120275403, 47.5419897634018, 47.9439229490757, 48.3699982253404, 48.8216743332406, 49.3004822074876, 49.8080238493709, 50.3459695688818, 50.9160530137621, 51.5200631988539, 52.1598325126272, 52.4937071705768, 52.8372192653193, 53.1906010604284, 53.5540828069199, 53.9278913590689, 54.3122485448476, 54.7073692466633, 55.113459145797, 55.5307120677037, 55.9593068849655, 56.3994038930024, 56.8511406027192, 57.3146268877376, 57.7899394450595, 58.277115566054, 58.7761462905926, 59.286969120568, 59.8094606449364, 60.3434296376311, 60.8886114168652, 61.4446644376854, 62.0111700242, 63.1735032709554, 64.3709373599473, 65.5980762114362, 66.8491123104921, 68.1180169842248, 69.3986134053523, 71.9694859972008, 73.2467115774365, 74.5095415094616, 75.7511504838171, 76.9646477697534, 77.5586942944629, 78.1431225375043, 78.7170740567268, 79.2796959461262, 79.8301427341174, 80.3675782765513, 80.891177714823, 81.4001294453174, 81.8936370992994, 82.3709215178195, 82.8312227434019, 83.2738019512782, 83.6979433846657, 84.1029562458656, 84.4881765431087, 84.8529688804032, 85.1967282073767, 85.5188814669223, 85.8188891928809, 86.0962470183729, 86.3504870952879, 86.5811794157807, 86.7879330459948, 86.9703972311075, 87.1282624063609, 87.2612610877638, 87.3691686434015, 87.45180394113, 87.5090298751402, 87.540753756213, 87.5469275794862, 87.5275481592997, 87.4826571327379, 87.4123408330411, 87.3167300276843, 87.1959995332681, 87.0503676989313, 86.8800957648836, 86.6854870981845, 86.4668863122555, 86.2246782577489, 85.959286922838, 85.6711742134062, 85.3608386358033, 85.0288138845697, 84.6756673459616, 84.3019984988479, 83.9084372728521, 83.4956423157391, 83.0642992063665, 82.6151186152291, 82.148834426808, 81.6662018006045, 81.1679952467996, 80.6550066546384, 80.1280433200734, 79.5879259744782, 79.0354868307408, 78.4715676220166, 77.8970177185257, 76.719450313864, 75.5096627351785, 74.2745425198246, 73.0209382946837, 70.4852455657962, 67.9553286398967, 66.7084561002656, 65.4818735399598, 64.2815521552979, 63.1131513462356, 62.5425393044667, 61.9817457682104, 61.4312577713524, 60.891487855827, 60.3627713948097, 59.8453675895499, 59.3394633915143, 58.8451794140458, 58.3625769076599, 57.8916650659816, 57.4324081597063, 56.9847321925284, 56.5485309286134, 56.1236712415637, 55.7099977956165, 55.3073371024208, 54.9155010216604, 54.5342897537456, 54.1634944049458, 53.8028991745986, 53.4522832183375, 53.1114222315016, 52.4580585461788, 51.8409908357992, 51.2584138591204, 50.7085550020041, 50.189688676712, 49.7001461500377, 49.2383219882835, 48.8026779651999, 48.3917450896419, 48.0041242466771, 47.6384857970559, 47.2935684210184, 46.9681774250503, 46.6611826552474, 46.3715161485304, 46.0981696226973, 45.840191862901, 45.5966860665201, 45.3668071937972, 45.149759343493, 44.9447931828075, 44.7512034533518, 44.5683265551779, 44.2322512976853, 43.9320059232035, 43.6635569922628, 43.4233389821519, 43.2082002947978, 43.0153550387312, 42.8423401467013, 42.6869773518526, 42.5473395485326, 42.4217210867511, 42.3086115721537, 42.2066727789749, 42.0316957637184, 41.8888137619898, 41.7717334725438, 41.675474968365, 41.5960854166848, 41.5304170941648, 41.4759549926007, 41.392977752025, 41.3352776117578, 41.2950611611486, 41.2671357407166, 41.2479867907315, 41.2351969195629, 41.227075842535, 41.2224217919916, 41.2203657540703, 41.2202684189368, 41.2216509838269, 41.2241478202467, 41.2274732087733, 41.2313968441677, 41.2357241624428, 41.2402779743393, 41.2448773943751, 41.2493086192263, 41.2532828544187, 41.25635432296, 41.25635432296, 0, 41.25635432296],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_psiKK-fit_Int[mBs_2|aux2_rng1_psiKK-fit]_Norm[mBs_2,mpsi_2]10",
        "fTitle" : "Projection of Fit2D(psiKK-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 248,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 246,
          "fXmin" : 3.84399999999083,
          "fXmax" : 3.90600000000083,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 96.3016203374348,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 96.3016203374348,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(psiKK-fit)",
      "_ymin" : 0,
      "_ymax" : 87.5469275794862,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng1_psiKK-fit]",
      "fTitle" : "Histogram of ds_1000_plot__mpsi_2",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 60,
      "fX" : [3.85041666666667, 3.85125, 3.85208333333333, 3.85291666666667, 3.85375, 3.85458333333333, 3.85541666666667, 3.85625, 3.85708333333333, 3.85791666666667, 3.85875, 3.85958333333333, 3.86041666666667, 3.86125, 3.86208333333333, 3.86291666666667, 3.86375, 3.86458333333333, 3.86541666666667, 3.86625, 3.86708333333333, 3.86791666666667, 3.86875, 3.86958333333333, 3.87041666666667, 3.87125, 3.87208333333333, 3.87291666666667, 3.87375, 3.87458333333333, 3.87541666666667, 3.87625, 3.87708333333333, 3.87791666666667, 3.87875, 3.87958333333333, 3.88041666666667, 3.88125, 3.88208333333333, 3.88291666666667, 3.88375, 3.88458333333333, 3.88541666666667, 3.88625, 3.88708333333333, 3.88791666666667, 3.88875, 3.88958333333333, 3.89041666666667, 3.89125, 3.89208333333333, 3.89291666666667, 3.89375, 3.89458333333333, 3.89541666666667, 3.89625, 3.89708333333333, 3.89791666666667, 3.89875, 3.89958333333333],
      "fY" : [34, 34, 37, 47, 43, 47, 39, 39, 51, 47, 39, 56, 38, 45, 35, 39, 37, 37, 50, 61, 49, 60, 56, 80, 86, 96, 80, 75, 62, 63, 40, 46, 46, 33, 44, 39, 39, 36, 54, 41, 30, 47, 41, 41, 45, 49, 32, 37, 45, 37, 35, 35, 36, 33, 51, 49, 34, 50, 51, 42],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_h_ds_1000_CutRange[aux2_rng1_psiKK-fit]3002",
        "fTitle" : "Histogram of ds_1000_plot__mpsi_2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 16.3256245576207,
          "fXmax" : 115.05986040094,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 115.05986040094,
        "fMinimum" : 16.3256245576207,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4],
      "fEXhigh" : [4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4, 4.16666666666665e-4],
      "fEYlow" : [5.80212840935486, 5.80212840935486, 6.05514266189532, 6.83117232107667, 6.53183400521367, 6.83117232107667, 6.21810171113267, 6.21810171113267, 7.11793294252879, 6.83117232107667, 6.21810171113267, 7.46090009529179, 6.13716310988257, 6.68317934450653, 5.88767477058538, 6.21810171113267, 6.05514266189532, 6.05514266189532, 7.04733682585609, 7.78877941552809, 6.97602630329686, 7.72431707825595, 7.46090009529179, 8.925539206363, 9.2555546645027, 9.78086674710336, 8.925539206363, 8.64090341739966, 7.8527125906456, 7.9161294251061, 6.29800017766426, 6.75758099479102, 6.75758099479102, 5.71530168178358, 6.6079399977078, 6.21810171113267, 6.21810171113267, 5.97199579039322, 7.32564036186805, 6.37689760804177, 5.44652245543606, 6.83117232107667, 6.37689760804177, 6.37689760804177, 6.68317934450653, 6.97602630329686, 5.62713531718605, 6.05514266189532, 6.68317934450653, 6.05514266189532, 5.88767477058538, 5.88767477058538, 5.97199579039322, 5.71530168178358, 7.11793294252879, 6.97602630329686, 5.80212840935486, 7.04733682585609, 7.11793294252879, 6.45483071102782],
      "fEYhigh" : [6.88810053038505, 6.88810053038505, 7.13755508118677, 7.90428920652069, 7.60827827535264, 7.90428920652069, 7.29837245259718, 7.29837245259718, 8.18812173724121, 7.90428920652069, 7.29837245259718, 8.52787944162286, 7.21848358047952, 7.75790450041968, 6.97240965830357, 7.29837245259718, 7.13755508118677, 7.13755508118677, 8.1182246064733, 8.85295233843901, 8.04763434666193, 8.78902310673288, 8.52787944162286, 9.98156730479691, 10.309590587781, 10.8320074139966, 9.98156730479691, 9.69877119773849, 8.91636535507314, 8.97927446267043, 7.37726075879658, 7.83148891411209, 7.83148891411209, 6.80256676451212, 7.683510071295, 7.29837245259718, 7.29837245259718, 7.0555452840609, 8.39384992662381, 7.45518517410131, 6.53804637266794, 7.90428920652069, 7.45518517410131, 7.45518517410131, 7.75790450041968, 8.04763434666193, 6.71575340007623, 7.13755508118677, 7.75790450041968, 7.13755508118677, 6.97240965830357, 6.97240965830357, 7.0555452840609, 6.80256676451212, 8.18812173724121, 8.04763434666193, 6.88810053038505, 8.1182246064733, 8.18812173724121, 7.53218018651548],
      "_yAxisLabel" : "Events \/ ( 0.000833333 )",
      "_ymin" : 0,
      "_ymax" : 106.832007413997,
      "_normValue" : 0,
      "_nominalBinWidth" : 8.3333333333333e-4,
      "_nSigma" : 1,
      "_entries" : 2800,
      "_rawEntries" : 7652
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "l", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "c",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 18.8,
  "fWindowTopX" : 190,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 965,
  "fCw" : 1000,
  "fCh" : 940,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig5.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.916265060406436,
  "fY1" : -18.6746987757134,
  "fX2" : 1.53072289264184,
  "fY2" : 53.614457957863,
  "fXtoAbsPixelk" : -1491.17641864889,
  "fXtoPixelk" : -1491.17641864889,
  "fXtoPixel" : 1627.45097798168,
  "fYtoAbsPixelk" : 623.000050547618,
  "fYtoPixelk" : 623.000050547618,
  "fYtoPixel" : -11.6199999827892,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 840.00005,
  "fVtoPixelk" : 840,
  "fVtoPixel" : -840,
  "fAbsPixeltoXk" : 0.916265060406436,
  "fPixeltoXk" : 0.916265060406436,
  "fPixeltoX" : 6.14457832235399e-4,
  "fAbsPixeltoYk" : 53.614457957863,
  "fPixeltoYk" : -18.6746987757134,
  "fPixeltoY" : -0.0860585199209242,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.99,
  "fUymin" : -10,
  "fUxmax" : 1.5,
  "fUymax" : 50,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.99,
      "fY1" : -10,
      "fX2" : 1.5,
      "fY2" : 50,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1000",
      "fTitle" : "",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 4,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 8,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 36,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 34,
        "fXmin" : 0.99,
        "fXmax" : 1.5,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 506,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 2239638,
      "fTsumw" : 0,
      "fTsumw2" : 2238378,
      "fTsumwx" : 2792516.93933928,
      "fTsumwx2" : 3519661.51853248,
      "fMaximum" : 50,
      "fMinimum" : -10,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [1226, 7.82962667651682e-4, 0.00124708438574099, 0.00156351215876931, 0.00181934657726277, 0.00202827487687548, 0.00220485152857848, 0.00236442282689304, 0.00252934836064255, 0.00264506771662728, 0.00273970948382236, 0.00285806825164122, 0.00295418054828673, 0.00300003090243383, 0.00304708784484795, 0.00309915966974692, 0.00314418049446043, 0.00319191614277476, 0.0032008147312441, 0.00320164426067768, 0.00318166014250501, 0.00317019755396824, 0.00312035037618661, 0.00309071355187771, 0.00302985625615945, 0.00295097554820244, 0.00286119783995882, 0.00275580989601052, 0.00260004689191377, 0.00245174965271925, 0.00223954094125556, 0.00198608199341281, 0.00168303980897185, 0.00124904509167492, 4.0809077543916e-4, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [1226, 4.032148, 6.42231, 8.051869, 9.369381, 10.44533, 11.35468, 12.17645, 13.02579, 13.62173, 14.10912, 14.71865, 15.21362, 15.44974, 15.69208, 15.96024, 16.19209, 16.43792, 16.48375, 16.48802, 16.38511, 16.32607, 16.06937, 15.91674, 15.60334, 15.19711, 14.73477, 14.19204, 13.38988, 12.62617, 11.53332, 10.22804, 8.667419, 6.432407, 2.10161, 0]
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_f691450",
      "fTitle" : "A RooPlot of \"mphi_2\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 36,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 34,
        "fXmin" : 0.99,
        "fXmax" : 1.5,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 506,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 3,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 50,
      "fMinimum" : -10,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 358.435493100868, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit1D_phipsi-fit_Norm[mphi_2]_Comp[pspol_nr_phi3]",
      "fTitle" : "Projection of Fit1D(phipsi-fit)",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 224,
      "fX" : [0.97499999985, 0.975, 0.99, 0.99046875, 0.9909375, 0.99140625, 0.991875, 0.99234375, 0.9928125, 0.99375, 0.9946875, 0.995625, 0.9965625, 0.9975, 0.9984375, 0.999375, 1.0003125, 1.00125, 1.0021875, 1.003125, 1.005, 1.006875, 1.00875, 1.010625, 1.0125, 1.014375, 1.01625, 1.018125, 1.02, 1.02375, 1.0275, 1.03125, 1.035, 1.0425, 1.05, 1.05375, 1.0575, 1.06125, 1.065, 1.06875, 1.0725, 1.07625, 1.08, 1.08375, 1.0875, 1.09125, 1.095, 1.09875, 1.1025, 1.10625, 1.11, 1.11375, 1.1175, 1.12125, 1.125, 1.12875, 1.1325, 1.13625, 1.14, 1.14375, 1.1475, 1.15125, 1.155, 1.15875, 1.1625, 1.16625, 1.17, 1.17375, 1.1775, 1.18125, 1.185, 1.18875, 1.1925, 1.2, 1.2075, 1.215, 1.23, 1.2375, 1.245, 1.24875, 1.2525, 1.25625, 1.26, 1.26375, 1.2675, 1.27125, 1.275, 1.27875, 1.2825, 1.28625, 1.29, 1.29375, 1.2975, 1.30125, 1.305, 1.30875, 1.3125, 1.31625, 1.318125, 1.32, 1.321875, 1.32375, 1.325625, 1.3275, 1.329375, 1.33125, 1.333125, 1.335, 1.336875, 1.33875, 1.340625, 1.3425, 1.344375, 1.34625, 1.348125, 1.35, 1.351875, 1.35375, 1.355625, 1.3575, 1.359375, 1.36125, 1.363125, 1.365, 1.366875, 1.36875, 1.370625, 1.3725, 1.374375, 1.37625, 1.378125, 1.38, 1.381875, 1.38375, 1.385625, 1.3875, 1.389375, 1.39125, 1.393125, 1.395, 1.396875, 1.39875, 1.400625, 1.4025, 1.404375, 1.40625, 1.408125, 1.41, 1.411875, 1.41375, 1.415625, 1.4175, 1.419375, 1.42125, 1.423125, 1.425, 1.426875, 1.42875, 1.430625, 1.4325, 1.434375, 1.43625, 1.438125, 1.44, 1.441875, 1.44375, 1.445625, 1.4475, 1.449375, 1.45125, 1.453125, 1.455, 1.456875, 1.45875, 1.460625, 1.4625, 1.464375, 1.46625, 1.468125, 1.47, 1.471875, 1.47375, 1.475625, 1.4775, 1.479375, 1.48125, 1.483125, 1.485, 1.486875, 1.4878125, 1.48875, 1.4896875, 1.490625, 1.4915625, 1.4925, 1.4934375, 1.494375, 1.49484375, 1.4953125, 1.49578125, 1.49625, 1.49671875, 1.4971875, 1.49765625, 1.497890625, 1.498125, 1.498359375, 1.49859375, 1.498828125, 1.4990625, 1.4991796875, 1.499296875, 1.4994140625, 1.49953125, 1.4996484375, 1.49970703125, 1.499765625, 1.49982421875, 1.4998828125, 1.49994140625, 1.5, 1.5, 1.515, 1.515],
      "fY" : [0, 0.982045598160398, 0.982045598160398, 1.05749657455173, 1.12577007338291, 1.18814869349503, 1.24556029712057, 1.29870328534845, 1.34811998468887, 1.43742118626486, 1.5160642675107, 1.58587175272132, 1.64818619706063, 1.70403490528525, 1.75422789808076, 1.7994195728566, 1.84014931687606, 1.87686927346856, 1.90996392649048, 1.93976428475791, 1.99059927190496, 2.03129365197713, 2.063372553128, 2.08807914334953, 2.1064479092107, 2.11935443312927, 2.1275503622549, 2.13168868207656, 2.1323424327617, 2.12517034618485, 2.10948299814544, 2.08808567192704, 2.0633029834283, 2.01110187986287, 1.9652969007712, 1.94775884237352, 1.93506466863039, 1.92800711506288, 1.92727189473005, 1.93345033565323, 1.94704982398798, 1.96850253630731, 1.99817282007804, 2.03636349311969, 2.08332126906139, 2.13924146904541, 2.20427214515423, 2.27851771485343, 2.36204218579238, 2.45487203493924, 2.55699879407287, 2.66838138426675, 2.78894823456413, 2.91859921410542, 3.05720740218951, 3.20462071687792, 3.36066341959037, 3.525137510545, 3.6978240277533, 3.87848426049919, 4.06686088674425, 4.26267904265359, 4.46564733138424, 4.67545877738613, 4.89179173170765, 5.11431073314973, 5.34266732955741, 5.57650086305929, 5.8154392226533, 6.05909956717977, 6.30708902141195, 6.55900534772424, 6.81443759556221, 7.33416624634006, 7.86283657834328, 8.39690929781901, 9.46670700049193, 9.99500667076365, 10.5138908660998, 10.768618814053, 11.0195720889582, 11.2662771129887, 11.5082611659246, 11.7450528636052, 11.9761826358415, 12.2011832044101, 12.4195900617464, 12.6309419509434, 12.8347813476616, 13.0306549445482, 13.2181141387686, 13.3967155232499, 13.5660213822412, 13.7256001917989, 13.8750271258099, 14.0138845681725, 14.1417626317577, 14.2582596847844, 14.3121172110709, 14.3629828852409, 14.4108090645464, 14.4555487239933, 14.4971554738334, 14.5355835772176, 14.5707879680133, 14.6027242687932, 14.6313488089983, 14.6566186432812, 14.6784915700329, 14.6969261500985, 14.7118817256855, 14.7233184394684, 14.7311972538938, 14.7354799706888, 14.7361292505763, 14.7331086331987, 14.7263825572535, 14.7159163808403, 14.7016764020221, 14.6836298795989, 14.6617450540932, 14.6359911689466, 14.6063384919213, 14.572758336705, 14.53522308471, 14.4937062070605, 14.4481822867553, 14.3986270409948, 14.3450173436558, 14.2873312478941, 14.2255480088533, 14.1596481064506, 14.0896132682094, 14.0154264920979, 13.9370720693303, 13.8545356070777, 13.767804051026, 13.6768657077097, 13.5817102665369, 13.482328821408, 13.3787138918134, 13.2708594432781, 13.1587609069984, 13.0424151984895, 12.9218207350372, 12.7969774517051, 12.6678868156165, 12.5345518381744, 12.3969770848321, 12.255168681958, 12.1091343202588, 11.9588832541343, 11.8044262962215, 11.6457758062583, 11.4829456732308, 11.315951289584, 11.1448095160385, 10.9695386352805, 10.7901582924502, 10.606689419939, 10.4191541434994, 10.2275756660417, 10.0319781247191, 9.8323864159362, 9.628825981709, 9.42132254928367, 9.20990181399663, 8.99458905290137, 8.77540865353235, 8.55238353809139, 8.3255344580094, 8.09487912681306, 7.86043114988789, 7.62219869718242, 7.38018284785205, 7.13437551239889, 6.88475680519413, 6.63129169407807, 6.37392568737504, 6.11257922164473, 5.84714026886882, 5.57745446145624, 5.30331168956196, 5.02442757348298, 4.74041730054724, 4.4507577484645, 4.15473101198469, 3.8513371752637, 3.53915364951334, 3.37915003533094, 3.21609582362542, 3.04955626758147, 2.87898074215488, 2.70365914350614, 2.52265524068635, 2.33470025072493, 2.13801342614768, 2.03562448947948, 1.92997787448583, 1.82051218871009, 1.70649821114675, 1.58696139373, 1.46055168639598, 1.32530915712067, 1.25349130246097, 1.17820119483752, 1.09872582597218, 1.01408221420839, 0.92284991675319, 0.822840838825579, 0.768486844364196, 0.710358194728023, 0.64743905669025, 0.578167628085974, 0.499910245878605, 0.455989020602427, 0.407522680515906, 0.352642176898334, 0.28770002111079, 0.20327108056017, 8.95218353274872e-7, 8.95218353274872e-7, 0, 8.95218353274872e-7],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_Graph_Fit1D_phipsi-fit_Norm[mphi_2]_Comp[pspol_nr_phi3]111417",
        "fTitle" : "Projection of Fit1D(phipsi-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 226,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 224,
          "fXmin" : 0.920999999835,
          "fXmax" : 1.569000000015,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 16.209742175634,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 16.209742175634,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(phipsi-fit)",
      "_ymin" : 0,
      "_ymax" : 14.7361292505763,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit1D_phipsi-fit_Norm[mphi_2]_Comp[FFTsig_phi]",
      "fTitle" : "Projection of Fit1D(phipsi-fit)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 266,
      "fX" : [0.99, 0.99, 0.99375, 0.995625, 0.9975, 0.999375, 1.00125, 1.0021875, 1.003125, 1.0040625, 1.005, 1.0059375, 1.006875, 1.00734375, 1.0078125, 1.00828125, 1.00875, 1.00921875, 1.0096875, 1.01015625, 1.010390625, 1.010625, 1.010859375, 1.01109375, 1.011328125, 1.0115625, 1.011796875, 1.01203125, 1.012265625, 1.0125, 1.012734375, 1.01296875, 1.0130859375, 1.013203125, 1.0133203125, 1.0134375, 1.0135546875, 1.013671875, 1.0137890625, 1.01390625, 1.0140234375, 1.014140625, 1.0142578125, 1.014375, 1.0144921875, 1.014609375, 1.0147265625, 1.01484375, 1.0149609375, 1.015078125, 1.0151953125, 1.0153125, 1.01537109375, 1.0154296875, 1.01548828125, 1.015546875, 1.01560546875, 1.0156640625, 1.01572265625, 1.01578125, 1.01583984375, 1.0158984375, 1.01595703125, 1.016015625, 1.01607421875, 1.0161328125, 1.01619140625, 1.01625, 1.01630859375, 1.0163671875, 1.01642578125, 1.016484375, 1.01654296875, 1.0166015625, 1.01666015625, 1.01671875, 1.01677734375, 1.0168359375, 1.01689453125, 1.016953125, 1.01701171875, 1.0170703125, 1.01712890625, 1.0171875, 1.01724609375, 1.0173046875, 1.01736328125, 1.017421875, 1.01748046875, 1.0175390625, 1.01765625, 1.0177734375, 1.017890625, 1.0180078125, 1.018125, 1.01818359375, 1.0182421875, 1.01830078125, 1.018359375, 1.01841796875, 1.0184765625, 1.01853515625, 1.01859375, 1.01865234375, 1.0187109375, 1.01876953125, 1.018828125, 1.01888671875, 1.0189453125, 1.01900390625, 1.0190625, 1.01912109375, 1.0191796875, 1.01923828125, 1.019296875, 1.01935546875, 1.0194140625, 1.01947265625, 1.01953125, 1.01958984375, 1.0196484375, 1.01970703125, 1.019765625, 1.01982421875, 1.0198828125, 1.01994140625, 1.02, 1.02005859375, 1.0201171875, 1.02017578125, 1.020234375, 1.02029296875, 1.0203515625, 1.02041015625, 1.02046875, 1.02052734375, 1.0205859375, 1.020703125, 1.0209375, 1.0210546875, 1.021171875, 1.0212890625, 1.02134765625, 1.02140625, 1.02146484375, 1.0215234375, 1.02158203125, 1.021640625, 1.02169921875, 1.0217578125, 1.02181640625, 1.021875, 1.02193359375, 1.0219921875, 1.02205078125, 1.022109375, 1.02216796875, 1.0222265625, 1.02228515625, 1.02234375, 1.02240234375, 1.0224609375, 1.02251953125, 1.022578125, 1.02263671875, 1.0226953125, 1.02275390625, 1.0228125, 1.02287109375, 1.0229296875, 1.02298828125, 1.023046875, 1.02310546875, 1.0231640625, 1.02328125, 1.0233984375, 1.023515625, 1.0236328125, 1.02375, 1.0238671875, 1.023984375, 1.0241015625, 1.02421875, 1.0243359375, 1.024453125, 1.0245703125, 1.0246875, 1.0248046875, 1.024921875, 1.0250390625, 1.02515625, 1.0252734375, 1.025390625, 1.0255078125, 1.025625, 1.025859375, 1.02609375, 1.026328125, 1.0265625, 1.026796875, 1.02703125, 1.027265625, 1.0275, 1.027734375, 1.02796875, 1.028203125, 1.0284375, 1.028671875, 1.02890625, 1.029375, 1.02984375, 1.0303125, 1.03078125, 1.03125, 1.03171875, 1.0321875, 1.03265625, 1.033125, 1.0340625, 1.035, 1.0359375, 1.036875, 1.0378125, 1.03875, 1.040625, 1.0425, 1.044375, 1.04625, 1.048125, 1.05, 1.05375, 1.0575, 1.06125, 1.065, 1.0725, 1.08, 1.095, 1.11, 1.125, 1.14, 1.155, 1.17, 1.185, 1.2, 1.215, 1.23, 1.245, 1.26, 1.275, 1.29, 1.305, 1.32, 1.335, 1.35, 1.365, 1.38, 1.395, 1.41, 1.425, 1.44, 1.455, 1.47, 1.485, 1.5, 1.5, 1.5],
      "fY" : [0.0590057167722535, 0, 0.271840379474532, 0.457321500046323, 0.721086183648961, 1.09621127485805, 1.63531891912316, 1.9914987224172, 2.42513385555165, 2.95707143488897, 3.61539736678107, 4.43858923204037, 5.48036556895247, 6.10597568029154, 6.81733962483772, 7.62963940764974, 8.56145563859381, 9.63570083257212, 10.8808548187497, 12.3326174824725, 13.1496433251392, 14.0361478756994, 14.9997526784855, 16.0491112675026, 17.1940736879206, 18.4458817417939, 19.8173981238706, 21.3233767330153, 22.9807867705581, 24.8091933232389, 26.8312094712813, 29.0730314341783, 30.2856855186032, 31.5650594980207, 32.9157280916416, 34.3426413690573, 35.851120317386, 37.4469277302, 39.1362738451602, 40.9258599727284, 42.8229382392382, 44.8353006347475, 46.9713814829963, 49.2402518869179, 51.6516819725371, 54.2162039639642, 56.9450906420032, 59.8504750139891, 62.9453112506958, 66.243438596436, 69.7596102313556, 73.5094226996079, 75.4770821059066, 77.5094018317434, 79.6085722464919, 81.7768580611235, 84.0165203913279, 86.3298779643897, 88.719313322361, 91.1872072438362, 93.7359624370327, 96.3680182144877, 99.0858257495787, 101.891801730623, 104.78836606511, 107.777946249221, 110.86287421642, 114.045446437968, 117.327908546773, 120.712388969125, 124.200894740509, 127.795310120171, 131.497359128796, 135.308546076872, 139.230163915987, 143.263260466957, 147.40856423778, 151.666483069728, 156.037049998024, 160.519876148339, 165.114117409244, 169.818416104649, 174.63083446157, 179.548862156873, 184.569322852277, 189.688266402543, 194.901057639825, 200.202241179959, 205.585445774294, 211.043409434466, 222.150053840686, 233.444614170945, 244.833476947817, 256.206263285693, 267.436816678577, 272.955387248385, 278.384819674391, 283.705524526442, 288.897825084256, 293.941526646111, 298.815983956197, 303.500777036516, 307.975647514607, 312.220498770231, 316.215730168841, 319.942734726797, 323.383700584778, 326.521719492928, 329.341596840797, 331.829484865684, 333.9730893826, 335.762069063647, 337.188044533279, 338.244611359849, 338.927497693636, 339.234658376017, 339.166186646587, 338.724415274207, 337.913763359355, 336.740715106354, 335.213819919699, 333.343454376, 331.141628615533, 328.622000299287, 325.79975245483, 322.690998995868, 319.312967674046, 315.683971838297, 311.82259878355, 307.747943751277, 303.479525216678, 299.0368696582, 294.439228761918, 289.705749143838, 284.855375092752, 279.906165301628, 274.875709517318, 264.638354540229, 243.877956000087, 233.562684599461, 223.404114689442, 213.469051443662, 208.602405986589, 203.810554955997, 199.09823861476, 194.469447489317, 189.927565319063, 185.475411761486, 181.115188254853, 176.848616489929, 172.676961702909, 168.601048876559, 164.621319115733, 160.737870574426, 156.95048410596, 153.258667825386, 149.661684557858, 146.158563088694, 142.748164329833, 139.42918012251, 136.200147202061, 133.059489674148, 130.005543572562, 127.03655008558, 124.150668188204, 121.346038465149, 118.620749580684, 115.97283548775, 113.400349806224, 110.901330857856, 108.473799674108, 106.115790319981, 103.825369373045, 101.600608315307, 97.3404346524795, 93.3204165355598, 89.5261979115227, 85.9440524507681, 82.5609164219869, 79.3643698379134, 76.3427253167628, 73.4849363786098, 70.7806427170976, 68.2201318954272, 65.7942894842192, 63.4946301570196, 61.3132002141625, 59.242595311426, 57.2759096556575, 55.4066940957879, 53.6289629595533, 51.9371194781136, 50.3259638879626, 48.7906490948119, 47.3266530274624, 44.5960898451303, 42.103923682286, 39.8237531588229, 37.7325779110207, 35.8103188982064, 34.039408846467, 32.4044438240334, 30.8918843598703, 29.4898022348902, 28.1876639962266, 26.9761437780662, 25.8469656543302, 24.7927678628415, 23.8069864276807, 22.017825772732, 20.4394750786892, 19.039577880756, 17.7917557277198, 16.6743361495538, 15.6693850231103, 14.7619616099645, 13.9395385196946, 13.1915498092196, 11.8843467658281, 10.7831781159348, 9.84571405615447, 9.04006268803162, 8.34181732194573, 7.73203466699919, 6.72134201770393, 5.92129482850357, 5.27502468256962, 4.74390248728573, 4.30089827608076, 3.92660872650923, 3.33078913072532, 2.87959671997521, 2.52741425467837, 2.24564787236012, 1.82441706910726, 1.52572119594055, 1.13210921877489, 0.885398382804075, 0.716775273616434, 0.594474908102836, 0.501873384755694, 0.429442923908879, 0.371333402500667, 0.323753618077599, 0.284137688378717, 0.250686001554878, 0.222098160476974, 0.197410333902854, 0.175892261176672, 0.156979796317456, 0.140229391474766, 0.125286534952348, 0.111863279056655, 0.0997217805521523, 0.0886618152897034, 0.0785108132995641, 0.0691152210314682, 0.0603319278644358, 0.0520178722861606, 0.0440139404357108, 0.0361127189301986, 0.0279732836427826, 0.018784634062897, 0.00152369693378534, 0, 0.00152369693378534],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_Graph_Fit1D_phipsi-fit_Norm[mphi_2]_Comp[FFTsig_phi]121518",
        "fTitle" : "Projection of Fit1D(phipsi-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 268,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 266,
          "fXmin" : 0.939,
          "fXmax" : 1.551,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 373.158124213619,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 373.158124213619,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(phipsi-fit)",
      "_ymin" : 0,
      "_ymax" : 339.234658376017,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit1D_phipsi-fit_Norm[mphi_2]",
      "fTitle" : "Projection of Fit1D(phipsi-fit)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 281,
      "fX" : [0.97499999985, 0.975, 0.99, 0.9975, 0.999375, 1.00125, 1.0021875, 1.003125, 1.0040625, 1.005, 1.0059375, 1.006875, 1.00734375, 1.0078125, 1.00828125, 1.00875, 1.00921875, 1.0096875, 1.01015625, 1.010390625, 1.010625, 1.010859375, 1.01109375, 1.011328125, 1.0115625, 1.011796875, 1.01203125, 1.012265625, 1.0125, 1.012734375, 1.01296875, 1.0130859375, 1.013203125, 1.0133203125, 1.0134375, 1.0135546875, 1.013671875, 1.0137890625, 1.01390625, 1.0140234375, 1.014140625, 1.0142578125, 1.014375, 1.0144921875, 1.014609375, 1.0147265625, 1.01484375, 1.0149609375, 1.015078125, 1.0151953125, 1.0153125, 1.01537109375, 1.0154296875, 1.01548828125, 1.015546875, 1.01560546875, 1.0156640625, 1.01572265625, 1.01578125, 1.01583984375, 1.0158984375, 1.01595703125, 1.016015625, 1.01607421875, 1.0161328125, 1.01619140625, 1.01625, 1.01630859375, 1.0163671875, 1.01642578125, 1.016484375, 1.01654296875, 1.0166015625, 1.01666015625, 1.01671875, 1.01677734375, 1.0168359375, 1.01689453125, 1.016953125, 1.01701171875, 1.0170703125, 1.01712890625, 1.0171875, 1.01724609375, 1.0173046875, 1.01736328125, 1.017421875, 1.01748046875, 1.0175390625, 1.01765625, 1.0177734375, 1.017890625, 1.0180078125, 1.018125, 1.01818359375, 1.0182421875, 1.01830078125, 1.018359375, 1.01841796875, 1.0184765625, 1.01853515625, 1.01859375, 1.01865234375, 1.0187109375, 1.01876953125, 1.018828125, 1.01888671875, 1.0189453125, 1.01900390625, 1.0190625, 1.01912109375, 1.0191796875, 1.01923828125, 1.019296875, 1.01935546875, 1.0194140625, 1.01947265625, 1.01953125, 1.01958984375, 1.0196484375, 1.01970703125, 1.019765625, 1.01982421875, 1.0198828125, 1.01994140625, 1.02, 1.02005859375, 1.0201171875, 1.02017578125, 1.020234375, 1.02029296875, 1.0203515625, 1.02041015625, 1.02046875, 1.02052734375, 1.0205859375, 1.020703125, 1.0209375, 1.0210546875, 1.021171875, 1.0212890625, 1.02134765625, 1.02140625, 1.02146484375, 1.0215234375, 1.02158203125, 1.021640625, 1.02169921875, 1.0217578125, 1.02181640625, 1.021875, 1.02193359375, 1.0219921875, 1.02205078125, 1.022109375, 1.02216796875, 1.0222265625, 1.02228515625, 1.02234375, 1.02240234375, 1.0224609375, 1.02251953125, 1.022578125, 1.02263671875, 1.0226953125, 1.02275390625, 1.0228125, 1.02287109375, 1.0229296875, 1.02298828125, 1.023046875, 1.02310546875, 1.0231640625, 1.02328125, 1.0233984375, 1.023515625, 1.0236328125, 1.02375, 1.0238671875, 1.023984375, 1.0241015625, 1.02421875, 1.0243359375, 1.024453125, 1.0245703125, 1.0246875, 1.0248046875, 1.024921875, 1.0250390625, 1.02515625, 1.0252734375, 1.025390625, 1.0255078125, 1.025625, 1.025859375, 1.02609375, 1.026328125, 1.0265625, 1.026796875, 1.02703125, 1.027265625, 1.0275, 1.027734375, 1.02796875, 1.028203125, 1.0284375, 1.028671875, 1.02890625, 1.029375, 1.02984375, 1.0303125, 1.03078125, 1.03125, 1.03171875, 1.0321875, 1.03265625, 1.033125, 1.0340625, 1.035, 1.0359375, 1.036875, 1.0378125, 1.03875, 1.040625, 1.0425, 1.044375, 1.04625, 1.048125, 1.05, 1.05375, 1.0575, 1.06125, 1.065, 1.0725, 1.08, 1.0875, 1.095, 1.11, 1.125, 1.14, 1.155, 1.17, 1.185, 1.2, 1.215, 1.23, 1.245, 1.26, 1.275, 1.29, 1.305, 1.32, 1.335, 1.35, 1.365, 1.3725, 1.38, 1.3875, 1.395, 1.4025, 1.41, 1.4175, 1.425, 1.4325, 1.44, 1.455, 1.47, 1.4775, 1.485, 1.4925, 1.49625, 1.498125, 1.4990625, 1.49953125, 1.499765625, 1.4998828125, 1.49994140625, 1.5, 1.5, 1.515, 1.515],
      "fY" : [0, 1.04105131493265, 1.04105131493265, 2.42512108893421, 2.89563084771465, 3.51218819259173, 3.90146264890768, 4.36489814030955, 4.9236298271569, 5.60599663868603, 6.45070026684926, 7.51165922092961, 8.14604404736042, 8.86566635745267, 9.68572792237944, 10.6248281917218, 11.705897659197, 12.9574333313182, 14.4151515233605, 15.2350002632697, 16.1242270190489, 17.0904551997917, 18.1423401660397, 19.289733752477, 20.5438795148032, 21.9176418666462, 23.425776392044, 25.0852539448096, 26.9156412324496, 28.9395529251736, 31.1831868025784, 32.3967159625168, 33.6769446818397, 35.0284478667458, 36.456175772102, 37.9654495686149, 39.5620322317811, 41.2521341795455, 43.042456901036, 44.9402526996574, 46.9533137409653, 49.0900745226456, 51.3596063200472, 53.7716794301007, 56.336826246333, 59.0663197174952, 61.9722930174199, 65.0677004819483, 68.3663815190487, 71.8830894711302, 75.6334210432346, 77.6013335963744, 79.6339022254444, 81.7333173195505, 83.9018436093141, 86.1417422299924, 88.4553319283565, 90.8449952658637, 93.3131130404329, 95.8620879795265, 98.4943594148468, 101.212378538858, 104.018562058884, 106.915329901346, 109.905109581276, 112.990233050916, 116.172996800223, 119.455646480729, 122.840310537273, 126.32899602381, 129.923587217984, 133.625808158806, 137.437163175011, 141.358945236367, 145.39220218179, 149.537662537313, 153.795734162167, 158.166450109463, 162.649421522689, 167.243804308163, 171.948240807472, 176.760793265239, 181.678951375869, 186.699538818547, 191.818605465435, 197.031516166023, 202.332815553407, 207.716132396137, 213.174204722977, 224.28105578555, 235.575808649175, 246.964849971109, 258.337800999391, 269.568505360653, 275.087146310063, 280.516645734443, 285.83741421994, 291.029775062507, 296.073533576596, 300.948044522512, 305.63288793831, 310.107805467522, 314.352700505841, 318.347972434597, 322.075014285962, 325.516014216374, 328.654063991673, 331.47396901705, 333.961881545384, 336.105507407212, 337.894505290103, 339.320495833922, 340.377074622377, 341.059969821043, 341.367136286541, 341.298667273651, 340.856895566366, 340.046240280243, 338.873185634623, 337.346281048971, 335.475903114809, 333.274061987276, 330.754415342165, 327.932146221798, 324.823368554581, 321.445310106808, 317.816284242007, 313.954878269651, 309.880187445705, 305.611730259808, 301.169033204798, 296.571347981088, 291.837821218973, 286.987397221481, 282.03813469577, 277.007623402827, 266.770149142647, 246.009479364399, 235.694056230664, 225.535323991492, 215.600087929562, 210.733352165664, 205.941408247052, 201.228996450023, 196.600107314392, 192.058124592886, 187.605867956276, 183.245538856071, 178.978858996232, 174.807093626104, 170.731067741561, 166.751222460517, 162.867655949987, 159.080149076269, 155.388209967344, 151.791101461254, 148.287852356162, 144.87732357681, 141.558206977193, 138.329039305363, 135.188244679657, 132.134159146501, 129.165023906761, 126.27899794799, 123.474221867411, 120.748784341761, 118.100719336407, 115.52808048361, 113.028906117467, 110.601217281744, 108.243048053707, 105.952465023151, 103.727539684265, 99.4670309151077, 95.4466690469868, 91.6520981229445, 88.06959190883, 84.6860867681717, 81.4891628079353, 78.4671327399669, 75.6089501773779, 72.9042549062589, 70.343334581675, 67.917074865533, 65.6169905220922, 63.4351279418332, 61.3640828701181, 59.3969496028219, 57.527279077351, 55.7490857093707, 54.0567728174282, 52.445140724868, 50.9093424237202, 49.4448559285774, 46.7132914718293, 44.2200973719123, 41.9388729165521, 39.8466184018663, 37.9232554391661, 36.151217398804, 34.5151009856909, 33.0013673580157, 31.5980889185853, 30.294732829221, 29.0819738317117, 27.9515366006122, 26.896059967525, 25.9089805435691, 24.117168784538, 22.5360972782913, 21.1334140244795, 19.8827449383732, 18.7624218214808, 17.7545147301258, 16.844087016049, 16.0186152923292, 15.2675375352489, 13.9540504303856, 12.8464810993631, 11.9025282994156, 11.0903275559758, 10.3854985260368, 9.76912324302414, 8.74531493271731, 7.93239670836643, 7.27367069681991, 6.73066607991284, 6.27649992859974, 5.89190562728043, 5.27854797309884, 4.81466138860559, 4.45542136974125, 4.17291976709017, 3.77146689309524, 3.52389401601859, 3.38685558616563, 3.33638136392912, 3.44239717687695, 3.77398267580594, 4.29229893585614, 4.96752071613994, 5.77211025346629, 6.67842242391261, 7.65791986441766, 8.68104698619773, 9.71739300204681, 10.7359890265768, 11.7056714998274, 12.595482322923, 13.375093935086, 14.0152565172847, 14.4882694201933, 14.7684819223379, 14.8328304137509, 14.6614201519947, 14.4821096804083, 14.2381589197502, 13.9282632804619, 13.5514440424395, 13.1070710315428, 12.5948837660388, 12.015008810871, 11.3679691618701, 10.6546778150273, 9.87640035637191, 8.13099184574326, 6.14055250528752, 5.04803387161701, 3.8701218093266, 2.53559164380169, 1.71548975821729, 1.18440218128855, 0.827011933916524, 0.581009420871742, 0.409664979600384, 0.289509540949218, 0.20492226491602, 0.00152459215213861, 0.00152459215213861, 0, 0.00152459215213861],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_Graph_Fit1D_phipsi-fit_Norm[mphi_2]131619",
        "fTitle" : "Projection of Fit1D(phipsi-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 283,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 281,
          "fXmin" : 0.920999999835,
          "fXmax" : 1.569000000015,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 375.503849915195,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 375.503849915195,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(phipsi-fit)",
      "_ymin" : 0,
      "_ymax" : 341.367136286541,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1010",
      "fTitle" : "Histogram of ds_1010_plot__mphi_2",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 34,
      "fX" : [0.9975, 1.0125, 1.0275, 1.0425, 1.0575, 1.0725, 1.0875, 1.1025, 1.1175, 1.1325, 1.1475, 1.1625, 1.1775, 1.1925, 1.2075, 1.2225, 1.2375, 1.2525, 1.2675, 1.2825, 1.2975, 1.3125, 1.3275, 1.3425, 1.3575, 1.3725, 1.3875, 1.4025, 1.4175, 1.4325, 1.4475, 1.4625, 1.4775, 1.4925],
      "fY" : [5.2550950050354, 73.8570938110352, 82.6816329956055, 6.49211740493774, -0.190763860940933, 7.00641393661499, 3.35708522796631, 7.01166486740112, 0.542913436889648, -2.26570582389832, 7.7686619758606, 10.7350606918335, -4.88650941848755, 7.33509063720703, 7.44736385345459, 11.359302520752, 14.150276184082, 16.90016746521, 27.4696998596191, 10.0224304199219, 20.0901260375977, 10.0151615142822, 15.560396194458, 3.83266186714172, 12.4827175140381, 13.5150375366211, 5.84027290344238, 12.9344730377197, 4.04317426681519, 15.9873676300049, 10.7549638748169, 8.66443729400635, 5.13901615142822, 3.7394061088562],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_Graph_h_ds_1010300330043005",
        "fTitle" : "Histogram of ds_1010_plot__mphi_2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.939,
          "fXmax" : 1.551,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : -20.5575479593012,
          "fXmax" : 104.690723917569,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 104.690723917569,
        "fMinimum" : -20.5575479593012,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075],
      "fEXhigh" : [0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075, 0.0075],
      "fEYlow" : [3.88932318339199, 11.5790109665152, 11.5717349322239, 5.83081138091665, 4.45330966914579, 5.87207750107846, 5.53657273142782, 6.66136519579022, 5.54944620718946, 5.31894257528828, 6.70342596333076, 6.54155842478826, 5.23368255107449, 6.00196392091977, 6.35079683744931, 7.02449052405271, 8.35389462991975, 7.43685681092775, 8.37704233003721, 7.77420472919857, 7.87858779473905, 7.07833534410125, 7.57853451576129, 5.81473911897765, 6.75110489462131, 6.52928620926089, 6.21622903241595, 5.97707528818893, 4.49698851676078, 6.23678065903344, 5.31784103854953, 5.34578215259395, 4.07833220369545, 3.03393677551672],
      "fEYhigh" : [3.88932318339199, 11.5790109665152, 11.5717349322239, 5.83081138091665, 4.45330966914579, 5.87207750107846, 5.53657273142782, 6.66136519579022, 5.54944620718946, 5.31894257528828, 6.70342596333076, 6.54155842478826, 5.23368255107449, 6.00196392091977, 6.35079683744931, 7.02449052405271, 8.35389462991975, 7.43685681092775, 8.37704233003721, 7.77420472919857, 7.87858779473905, 7.07833534410125, 7.57853451576129, 5.81473911897765, 6.75110489462131, 6.52928620926089, 6.21622903241595, 5.97707528818893, 4.49698851676078, 6.23678065903344, 5.31784103854953, 5.34578215259395, 4.07833220369545, 3.03393677551672],
      "_yAxisLabel" : "Events \/ ( 0.015 )",
      "_ymin" : -10.120191969562,
      "_ymax" : 94.2533679278294,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.015,
      "_nSigma" : 1,
      "_entries" : 434.648303121328,
      "_rawEntries" : -1
    }, {"$ref":8}],
    "opt" : ["", "histo C", "FUNCSAME", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "c",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16.8,
  "fWindowTopX" : 34,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 865,
  "fCw" : 1000,
  "fCh" : 840,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig5i.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.916265060406436,
  "fY1" : -23.132530068569,
  "fX2" : 1.53072289264184,
  "fY2" : 169.638554554301,
  "fXtoAbsPixelk" : -1491.17641864889,
  "fXtoPixelk" : -1491.17641864889,
  "fXtoPixel" : 1627.45097798167,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -4.14999999385327,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 0.916265060406436,
  "fPixeltoXk" : 0.916265060406436,
  "fPixeltoX" : 6.14457832235399e-4,
  "fAbsPixeltoYk" : 169.638554554301,
  "fPixeltoYk" : -23.132530068569,
  "fPixeltoY" : -0.240963855778588,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.99,
  "fUymin" : 0,
  "fUxmax" : 1.5,
  "fUymax" : 160,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.99,
      "fY1" : 0,
      "fX2" : 1.5,
      "fY2" : 160,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1030",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 19,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 17,
        "fXmin" : 0.99,
        "fXmax" : 1.5,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 508,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 7701,
      "fTsumw" : 434.648291976829,
      "fTsumw2" : 1509.86942494749,
      "fTsumwx" : 519.227032801075,
      "fTsumwx2" : 631.328520981991,
      "fMaximum" : 160,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 149.200329787549, 167.903410701478, 54.3132611879794, 75.0274238820754, 59.0875033257037, 87.7279062707753, 63.4150039534442, 89.6760875930625, 125.094394714045, 130.613097370729, 112.174976882964, 91.2453764283543, 88.2089957006243, 74.3669323841297, 59.1203387087718, 56.8568201342736, 25.8375659215322, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 79.11217, 89.17373, 6.81565, 10.36875, -1.722791, 18.50371, 2.448586, 18.80665, 31.05043, 37.49213, 30.10529, 19.39305, 25.99776, 18.77475, 20.03055, 19.41941, 8.878424, 0]
    }],
    "opt" : ["", ""]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "c",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 190,
  "fWindowTopY" : 92,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig6a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.27397590367286,
  "fY1" : -361.445782321391,
  "fX2" : 5.49084337387359,
  "fY2" : 2650.60241491096,
  "fXtoAbsPixelk" : -24318.8888031384,
  "fXtoPixelk" : -24318.8888031384,
  "fXtoPixel" : 4611.11110428138,
  "fYtoAbsPixelk" : 745.360050378638,
  "fYtoPixelk" : 745.360050378638,
  "fYtoPixel" : -0.281203999583498,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 847.00005,
  "fVtoPixelk" : 847,
  "fVtoPixel" : -847,
  "fAbsPixeltoXk" : 5.27397590367286,
  "fPixeltoXk" : 5.27397590367286,
  "fPixeltoX" : 2.1686747020073e-4,
  "fAbsPixeltoYk" : 2650.60241491096,
  "fPixeltoYk" : -361.445782321391,
  "fPixeltoY" : -3.55613718681505,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.3,
  "fUymin" : 0,
  "fUxmax" : 5.48,
  "fUymax" : 2500,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.3,
      "fY1" : 0,
      "fX2" : 5.48,
      "fY2" : 2500,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_107d8520",
      "fTitle" : "A RooPlot of \"mfit\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 38,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 36,
        "fXmin" : 5.3,
        "fXmax" : 5.48,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 2500,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 2079.52798285825, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,m34c|fit3]_Norm[m25c,m34c,mfit]_Comp[BBB_Bkst&Kst1&Kst2]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 150,
      "fX" : [5.295, 5.295, 5.3, 5.30125, 5.3025, 5.30375, 5.305, 5.30625, 5.3075, 5.30875, 5.31, 5.31125, 5.3125, 5.31375, 5.315, 5.31625, 5.3175, 5.31875, 5.32, 5.32125, 5.3225, 5.32375, 5.325, 5.32625, 5.3275, 5.32875, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.3475, 5.34875, 5.35, 5.35125, 5.3525, 5.35375, 5.355, 5.35625, 5.3575, 5.35875, 5.36, 5.36125, 5.3625, 5.36375, 5.365, 5.36625, 5.3675, 5.36875, 5.37, 5.37125, 5.3725, 5.37375, 5.375, 5.37625, 5.3775, 5.37875, 5.38, 5.38125, 5.3825, 5.38375, 5.385, 5.38625, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.39375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.40375, 5.405, 5.40625, 5.4075, 5.40875, 5.41, 5.41125, 5.4125, 5.41375, 5.415, 5.41625, 5.4175, 5.41875, 5.42, 5.42125, 5.4225, 5.42375, 5.425, 5.42625, 5.4275, 5.42875, 5.43, 5.43125, 5.4325, 5.43375, 5.435, 5.43625, 5.4375, 5.43875, 5.44, 5.44125, 5.4425, 5.44375, 5.445, 5.44625, 5.4475, 5.44875, 5.45, 5.45125, 5.4525, 5.45375, 5.455, 5.45625, 5.4575, 5.45875, 5.46, 5.46125, 5.4625, 5.46375, 5.465, 5.46625, 5.4675, 5.46875, 5.47, 5.47125, 5.4725, 5.47375, 5.475, 5.47625, 5.4775, 5.47875, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 94.4091173023598, 94.4091173023598, 94.0133425323152, 93.622069164507, 93.2352971989359, 92.8530266356014, 92.4752574745037, 92.1019897156428, 91.7332233590183, 91.3689584046308, 91.00919485248, 90.6539327025657, 90.3031719548884, 89.9569126094478, 89.6151546662437, 89.2778981252766, 88.9451429865462, 88.6168892500523, 88.2931369157954, 87.9738859837752, 87.6591364539915, 87.3488883264448, 87.0431416011348, 86.7418962780613, 86.4451523572247, 86.152909838625, 85.8651687222619, 85.5819290081355, 85.3031906962457, 85.0289537865928, 84.7592182791766, 84.493984173997, 84.2332514710543, 83.9770201703484, 83.7252902718791, 83.4780617756466, 83.2353346816507, 82.9971089898916, 82.7633847003693, 82.5341618130835, 82.3094403280347, 82.0892202452226, 81.873501564647, 81.6622842863083, 81.4555684102064, 81.2533539363411, 81.0556408647126, 80.8624291953209, 80.6737189281657, 80.4895100632474, 80.3098026005659, 80.1345965401209, 79.9638918819129, 79.7976886259415, 79.6359867722068, 79.478786320709, 79.3260872714477, 79.1778896244233, 79.0341933796356, 78.8949985370845, 78.7603050967702, 78.6301130586927, 78.5044224228519, 78.3832331892479, 78.2665453578805, 78.1543589287499, 78.046673901856, 77.9434902771988, 77.8448080547784, 77.7506272345947, 77.6609478166477, 77.5757698009375, 77.495093187464, 77.4189179762272, 77.3472441672272, 77.2800717604639, 77.2174007559373, 77.1592311536475, 77.1055629535944, 77.056396155778, 77.0117307601984, 76.9715667668555, 76.9359041757493, 76.9047429868799, 76.8780832002471, 76.8559248158511, 76.8382678336919, 76.8251122537693, 76.8164580760835, 76.8123053006345, 76.8126539274222, 76.8175039564465, 76.8268553877077, 76.8407082212055, 76.8590624569402, 76.8819180949115, 76.9092751351195, 76.9411335775643, 76.9774934222458, 77.0183546691641, 77.0637173183191, 77.1135813697108, 77.1679468233392, 77.2268136792044, 77.2901819373064, 77.358051597645, 77.4304226602203, 77.5072951250325, 77.5886689920813, 77.6745442613668, 77.7649209328891, 77.8597990066481, 77.9591784826439, 78.0630593608764, 78.1714416413456, 78.2843253240516, 78.4017104089943, 78.5235968961737, 78.6499847855898, 78.7808740772427, 78.9162647711323, 79.0561568672587, 79.2005503656217, 79.3494452662216, 79.5028415690581, 79.6607392741313, 79.8231383814413, 79.990038890988, 80.1614408027715, 80.3373441167917, 80.5177488330486, 80.7026549515423, 80.8920624722728, 81.0859713952399, 81.2843817204437, 81.4872934478844, 81.6947065775617, 81.9066211094757, 82.1230370436264, 82.3439543800139, 82.5693731186382, 82.7992932594991, 83.0337148025968, 83.2726377479314, 83.5160620955025, 83.7639878453103, 83.7639878453103, 83.7639878453103, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,m34c|fit3]_Norm[m25c,m34c,mfit]_Comp[BBB_Bkst&Kst1&Kst2]29",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 152,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 150,
          "fXmin" : 5.276,
          "fXmax" : 5.504,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 103.850029032596,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 103.850029032596,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 94.4091173023598,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,m34c|fit3]_Norm[m25c,m34c,mfit]_Comp[SSB_pdf]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1197,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 250,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358046875, 5.358125, 5.358203125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.3621875, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37125, 5.3715625, 5.371875, 5.3721875, 5.3725, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37859375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.48],
      "fY" : [0, 0.464362844775471, 0.563440247832365, 0.695151452315909, 0.874821733055761, 1.12762252125154, 1.4970464872124, 2.06308518796065, 2.46428952581254, 2.9849484160209, 3.67527325473309, 4.61400611697175, 5.21385176359805, 5.92981797714976, 6.79264069769912, 7.84365171373036, 9.13939337988386, 9.90254069826688, 10.758722256601, 11.723114453521, 12.8140424194857, 14.0537839635125, 15.4696204140173, 17.0952240540689, 18.9725099340346, 20.0214841524029, 21.1541366459559, 22.3792882377894, 23.7069267411931, 25.1483942871654, 26.7166102784559, 28.4263378576652, 30.2945037825947, 32.3405841873895, 34.5870720616225, 37.0600466590312, 39.7898708074511, 42.8120497227395, 44.4455305050548, 46.1682951200888, 47.9867447510654, 49.9078521378197, 51.9392230019085, 54.0891652276654, 56.3667669292623, 58.7819847214244, 61.3457437336917, 64.0700511727727, 66.9681255536522, 70.0545440981692, 73.3454112541497, 76.8585518355824, 80.6137329462207, 84.6329196521251, 88.9405703467382, 91.210977825514, 93.5639789477963, 96.0034937083948, 98.5336725327034, 103.824283864196, 109.300835861651, 114.954643192143, 120.78362176599, 126.785058089204, 132.955588150275, 139.29117848004, 145.78710960546, 152.437962112329, 159.237605524167, 166.179190194793, 173.255142400023, 180.457162800675, 187.776228432703, 195.202598362536, 202.725823126717, 210.334758053004, 225.761811327147, 241.381453472659, 257.081779792457, 272.742414193944, 288.235882679559, 295.878543039888, 303.429214753725, 310.870713900299, 318.18574833868, 325.35698295627, 332.367106695257, 339.198901004374, 345.835309345436, 352.259507368532, 358.454973357529, 364.405558537201, 370.095556826452, 375.509773618919, 380.6335931712, 385.453044181957, 387.744457311567, 389.954863151173, 392.08272432319, 394.126555118205, 396.084923222508, 397.956451389912, 399.73981905511, 401.433763885944, 403.037083272017, 404.548635747202, 405.967342343692, 407.292187875337, 408.522222148136, 409.656561095863, 410.694387838929, 411.6349536647, 412.477578927627, 413.221653867683, 413.866639345685, 414.412067494332, 414.857542283817, 415.20274000102, 415.447409641536, 415.591373213841, 415.634525955081, 415.576836458125, 415.418346709658, 415.159172039252, 414.79950097951, 414.33959503751, 413.779788377935, 413.120487418439, 412.362170337925, 411.505386498571, 410.550755782579, 409.498967844774, 408.350781282307, 407.107022722871, 405.768585832949, 404.336430247782, 402.811580424821, 401.195124422595, 399.488212607093, 397.692056287678, 395.807926284855, 393.837151432384, 391.781117016029, 389.641263151604, 387.41908310496, 385.116121556638, 380.274278973959, 375.129051987456, 369.694460498266, 363.98516419196, 358.016396815205, 351.803898673185, 345.363847764879, 338.712789975779, 331.867568747151, 324.845254636444, 317.66307517692, 310.338345434553, 302.888399646781, 295.330524312641, 279.959503799569, 264.360202827627, 248.662857684293, 232.991322709089, 217.461588492214, 202.180538026808, 194.663930167112, 187.244953781037, 179.934007659118, 172.740781252809, 165.674245511181, 158.74264749384, 151.953508640076, 145.313626554271, 138.829080150532, 132.505237983865, 126.381279491444, 120.548965848038, 114.999282035759, 109.717882094658, 104.691181078297, 99.9063129509894, 95.351090909777, 91.0139699860352, 86.8840117906022, 82.9508512747648, 79.2046653873125, 75.6361435152513, 72.2364596027841, 68.9972458493671, 65.9105678940041, 62.9689013985839, 60.1651099481364, 57.4924241911315, 54.9444221474885, 52.5150106163681, 50.1984076199116, 47.9891258229431, 45.8819568722462, 43.8719566024063, 41.9544310584348, 40.1249232882148, 38.3792008607615, 36.7132440688894, 33.6055458787279, 30.7735167023642, 28.1915947220683, 25.836690259196, 23.6879369218366, 21.726468777086, 19.935220725344, 18.2987495710134, 16.8030735641053, 15.4355284351307, 14.1846381649104, 13.0399989250166, 11.9921747965897, 11.0326040276761, 9.3478489909146, 7.9317236940621, 6.73961410016646, 5.73460689138096, 4.88611079103537, 4.16873343319831, 3.56136482104534, 2.60926604060469, 1.92130605468698, 1.42161509759146, 1.05683944512778, 0.592024123090046, 0.337379706723918, 0.195397654487292, 0.0685559234997675, 0.0254062867710486, 0.00989114329267059, 0.00402656492818576, 0.00170708187331066, 7.51071214567271e-4, 3.41885127112772e-4, 1.60574347558252e-4, 7.76298025853828e-5, 3.85488739031483e-5, 1.96245198004692e-5, 1.02246600601188e-5, 5.44369038914453e-6, 2.95753032139497e-6, 1.63760491691171e-6, 9.23072098664434e-7, 9.23072098664434e-7, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,m34c|fit3]_Norm[m25c,m34c,mfit]_Comp[SSB_pdf]30",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 252,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 250,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 457.197978550589,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 457.197978550589,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 415.634525955081,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,m34c|fit3]_Norm[m25c,m34c,mfit]_Comp[BSS_pdf]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1198,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 148,
      "fX" : [5.3, 5.3, 5.30125, 5.3025, 5.30375, 5.305, 5.30625, 5.3075, 5.30875, 5.31, 5.31125, 5.3125, 5.31375, 5.315, 5.31625, 5.3175, 5.31875, 5.32, 5.32125, 5.3225, 5.32375, 5.325, 5.32625, 5.3275, 5.32875, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.3475, 5.34875, 5.35, 5.35125, 5.3525, 5.35375, 5.355, 5.35625, 5.3575, 5.35875, 5.36, 5.36125, 5.3625, 5.36375, 5.365, 5.36625, 5.3675, 5.36875, 5.37, 5.37125, 5.3725, 5.37375, 5.375, 5.37625, 5.3775, 5.37875, 5.38, 5.38125, 5.3825, 5.38375, 5.385, 5.38625, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.39375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.40375, 5.405, 5.40625, 5.4075, 5.40875, 5.41, 5.41125, 5.4125, 5.41375, 5.415, 5.41625, 5.4175, 5.41875, 5.42, 5.42125, 5.4225, 5.42375, 5.425, 5.42625, 5.4275, 5.42875, 5.43, 5.43125, 5.4325, 5.43375, 5.435, 5.43625, 5.4375, 5.43875, 5.44, 5.44125, 5.4425, 5.44375, 5.445, 5.44625, 5.4475, 5.44875, 5.45, 5.45125, 5.4525, 5.45375, 5.455, 5.45625, 5.4575, 5.45875, 5.46, 5.46125, 5.4625, 5.46375, 5.465, 5.46625, 5.4675, 5.46875, 5.47, 5.47125, 5.4725, 5.47375, 5.475, 5.47625, 5.4775, 5.47875, 5.48, 5.48, 5.48],
      "fY" : [0, 7.73831294582867, 7.70587297483667, 7.6738019645997, 7.64209991511779, 7.61076682639092, 7.5798026984191, 7.54920753120232, 7.51898132474056, 7.48912407903387, 7.45963579408222, 7.4305164698856, 7.40176610644403, 7.37338470375751, 7.34537226182602, 7.31772878064959, 7.2904542602282, 7.26354870056184, 7.23701210165054, 7.21084446349428, 7.18504578609305, 7.15961606944688, 7.13455531355576, 7.10986351841965, 7.08554068403862, 7.06158681041262, 7.03800189754167, 7.01478594542576, 6.99193895406488, 6.96946092345906, 6.94735185360828, 6.92561174451253, 6.90424059617184, 6.88323840858619, 6.86260518175559, 6.84234091568003, 6.8224456103595, 6.80291926579403, 6.7837618819836, 6.7649734589282, 6.74655399662785, 6.72850349508256, 6.71082195429229, 6.69350937425708, 6.67656575497691, 6.65999109645177, 6.64378539868169, 6.62794866166666, 6.61248088540665, 6.5973820699017, 6.58265221515179, 6.56829132115692, 6.5542993879171, 6.54067641543232, 6.52742240370259, 6.5145373527279, 6.50202126250825, 6.48987413304365, 6.47809596433409, 6.46668675637957, 6.45564650918009, 6.44497522273567, 6.43467289704628, 6.42473953211194, 6.41517512793264, 6.40597968450839, 6.39715320183918, 6.388695679925, 6.38060711876588, 6.3728875183618, 6.36553687871276, 6.35855519981877, 6.35194248167982, 6.34569872429591, 6.33982392766705, 6.33431809179323, 6.32918121667445, 6.32441330231072, 6.32001434870203, 6.31598435584839, 6.31232332374979, 6.30903125240623, 6.30610814181772, 6.30355399198425, 6.30136880290582, 6.29955257458244, 6.2981053070141, 6.2970270002008, 6.29631765414255, 6.29597726883934, 6.29600584429118, 6.29640338049806, 6.29716987745998, 6.29830533517694, 6.29980975364895, 6.30168313287601, 6.3039254728581, 6.30653677359524, 6.30951703508743, 6.31286625733466, 6.31658444033693, 6.32067158409424, 6.3251276886066, 6.32995275387401, 6.33514677989645, 6.34070976667394, 6.34664171420647, 6.35294262249405, 6.35961249153667, 6.36665132133434, 6.37405911188704, 6.38183586319479, 6.38998157525759, 6.39849624807543, 6.40737988164831, 6.41663247597624, 6.42625403105921, 6.43624454689722, 6.44660402349027, 6.45733246083837, 6.46842985894152, 6.47989621779971, 6.49173153741294, 6.50393581778122, 6.51650905890453, 6.52945126078289, 6.54276242341629, 6.55644254680474, 6.57049163094824, 6.58490967584677, 6.59969668150035, 6.61485264790898, 6.63037757507266, 6.64627146299137, 6.66253431166512, 6.67916612109393, 6.69616689127776, 6.71353662221665, 6.73127531391057, 6.74938296635954, 6.76785957956357, 6.78670515352262, 6.80591968823672, 6.82550318370588, 6.84545563993007, 6.8657770569093, 6.8657770569093, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,m34c|fit3]_Norm[m25c,m34c,mfit]_Comp[BSS_pdf]31",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 150,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 148,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 8.51214424041154,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 8.51214424041154,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 7.73831294582867,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,m34c|fit3]_Norm[m25c,m34c,mfit]_Comp[SBB_raw_Bkst&Kst1&Kst2]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1194,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 250,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358046875, 5.358125, 5.358203125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.3621875, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37125, 5.3715625, 5.371875, 5.3721875, 5.3725, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37859375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.48],
      "fY" : [0, 0.0649672510757782, 0.0788287961859293, 0.097256013150958, 0.122393003267653, 0.157761406368059, 0.209446117623529, 0.288638453538991, 0.344769436547587, 0.417612854632334, 0.51419359451075, 0.645528162382198, 0.729450300360155, 0.829618428109649, 0.950332694874295, 1.09737567501394, 1.27865799572814, 1.38542705358669, 1.50521218043861, 1.64013664887474, 1.79276425865839, 1.96621181387527, 2.16429614210498, 2.39172820524517, 2.65437217962196, 2.80113019909637, 2.95959532988401, 3.13100166001583, 3.3167465467115, 3.51841682466419, 3.73781999869824, 3.97702152431423, 4.23838956024051, 4.52464893881721, 4.83894656922852, 5.18493110132767, 5.56685048363499, 5.98967211674907, 6.21820624110057, 6.45923172913999, 6.71364414622611, 6.98241902204363, 7.26662044435831, 7.56741073787695, 7.88606138631506, 8.223965382019, 8.58265121858349, 8.96379877893141, 9.36925741554974, 9.80106657246782, 10.2614793621323, 10.7529895869196, 11.2783627876282, 11.8406720136585, 12.443339146424, 12.7609832783297, 13.0901827748287, 13.4314860675835, 13.7854738269292, 14.525663268407, 15.2918669659063, 16.0828697873137, 16.8983801555162, 17.7380184358228, 18.6013139820935, 19.4877024868976, 20.3965236665941, 21.3270193114183, 22.278331729569, 23.2495026129293, 24.2394723503652, 25.2470798126898, 26.2710626310955, 27.3100579883713, 28.3626039395669, 29.4271412756975, 31.5854820100973, 33.7707671258173, 35.9673404595068, 38.1583606468763, 40.3259932825715, 41.3952490167517, 42.4516349669688, 43.4927469957949, 44.5161658251287, 45.5194661648653, 46.5002260903139, 47.4560366190246, 48.3845114351861, 49.2832967075711, 50.1500809453007, 50.982604834249, 51.7786709959533, 52.5361536104483, 53.2530078442985, 53.9272790255225, 54.2478619786691, 54.5571115079472, 54.8548125246677, 55.1407571688398, 55.4147450508647, 55.6765834854317, 55.9260877172386, 56.1630811381626, 56.3873954955268, 56.5988710911185, 56.7973569706286, 56.9827111031984, 57.1548005507755, 57.3135016269946, 57.4587000453188, 57.5902910561924, 57.7081795729747, 57.8122802864441, 57.9025177676746, 57.9788265591199, 58.0411512537462, 58.0894465620738, 58.1236773670249, 58.1438187664777, 58.1498561034574, 58.1417849839109, 58.1196112820364, 58.0833511331589, 58.0330309141624, 57.9686872115141, 57.8903667769322, 57.798126470775, 57.6920331932463, 57.5721638035326, 57.4386050270106, 57.291453350681, 57.1308149070052, 56.9568053463401, 56.7695496981871, 56.5691822214865, 56.3558462442099, 56.1296939925146, 55.89088640976, 55.639592965662, 55.3759914559159, 55.1002677926322, 54.8126157859081, 54.5132369169059, 54.2023401028083, 53.8801414540339, 53.2027375525862, 52.4828882854992, 51.722555124169, 50.9237890498136, 50.0887213583705, 49.2195542164654, 48.3185510268088, 47.3880266617234, 46.4303376234358, 45.4478721891398, 44.4430405979219, 43.4182653352398, 42.3759715687582, 41.3185777872426, 39.1680763847315, 36.9856371257489, 34.7894808771947, 32.5969356317428, 30.4242291946125, 28.2863151615298, 27.2346949564397, 26.1967340019356, 25.1738871535106, 24.1675100257076, 23.1788577101154, 22.2090840216827, 21.2592412565621, 20.3302804418986, 19.4230520555967, 18.5383071919027, 17.681527297837, 16.8655503326535, 16.0891150392617, 15.3502143286094, 14.6469475821696, 13.977514761502, 13.340210857051, 12.7334206558776, 12.1556138092836, 11.6053401824664, 11.0812254694464, 10.5819670575386, 10.1063301266245, 9.65314396934673, 9.22129851923733, 8.80974107458093, 8.41747320652311, 8.04354784066842, 7.68706650204842, 7.34717671395608, 7.02306954171568, 6.71397727299594, 6.41917122677749, 6.13795968355807, 5.86968592983075, 5.61372641026487, 5.36948898143308, 5.13641126129102, 4.70162494955329, 4.30540644795524, 3.94417949916035, 3.614713713471, 3.31408975283598, 3.03966815586526, 2.7890614089521, 2.56010891295067, 2.35085453404834, 2.15952646215123, 1.98451913077667, 1.82437697959891, 1.67777986486273, 1.54352994420181, 1.30782223264407, 1.10969749301323, 0.942913943967849, 0.802307182680336, 0.683597299217062, 0.583231743602435, 0.498257095942225, 0.365052552956582, 0.268802670697342, 0.198892796909707, 0.147858413632557, 0.0828278581726444, 0.0472015200208434, 0.0273373475537907, 0.00959140022689537, 0.00355449758766988, 0.00138383248563338, 5.63341485231992e-4, 2.38831374900178e-4, 1.05079535801739e-4, 4.78318563642822e-5, 2.24653502568457e-5, 1.08608923652499e-5, 5.39322729570511e-6, 2.74559241649734e-6, 1.4304935564158e-6, 7.61606154043948e-7, 4.13776892609052e-7, 2.29111116440364e-7, 1.29143529612009e-7, 1.29143529612009e-7, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,m34c|fit3]_Norm[m25c,m34c,mfit]_Comp[SBB_raw_Bkst&Kst1&Kst2]32",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 252,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 250,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 63.9648417138032,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 63.9648417138032,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 58.1498561034574,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,m34c|fit3]_Norm[m25c,m34c,mfit]_Comp[BBS_pdf]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 9,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1195,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 148,
      "fX" : [5.3, 5.3, 5.30125, 5.3025, 5.30375, 5.305, 5.30625, 5.3075, 5.30875, 5.31, 5.31125, 5.3125, 5.31375, 5.315, 5.31625, 5.3175, 5.31875, 5.32, 5.32125, 5.3225, 5.32375, 5.325, 5.32625, 5.3275, 5.32875, 5.33, 5.33125, 5.3325, 5.33375, 5.335, 5.33625, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.3475, 5.34875, 5.35, 5.35125, 5.3525, 5.35375, 5.355, 5.35625, 5.3575, 5.35875, 5.36, 5.36125, 5.3625, 5.36375, 5.365, 5.36625, 5.3675, 5.36875, 5.37, 5.37125, 5.3725, 5.37375, 5.375, 5.37625, 5.3775, 5.37875, 5.38, 5.38125, 5.3825, 5.38375, 5.385, 5.38625, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.39375, 5.395, 5.39625, 5.3975, 5.39875, 5.4, 5.40125, 5.4025, 5.40375, 5.405, 5.40625, 5.4075, 5.40875, 5.41, 5.41125, 5.4125, 5.41375, 5.415, 5.41625, 5.4175, 5.41875, 5.42, 5.42125, 5.4225, 5.42375, 5.425, 5.42625, 5.4275, 5.42875, 5.43, 5.43125, 5.4325, 5.43375, 5.435, 5.43625, 5.4375, 5.43875, 5.44, 5.44125, 5.4425, 5.44375, 5.445, 5.44625, 5.4475, 5.44875, 5.45, 5.45125, 5.4525, 5.45375, 5.455, 5.45625, 5.4575, 5.45875, 5.46, 5.46125, 5.4625, 5.46375, 5.465, 5.46625, 5.4675, 5.46875, 5.47, 5.47125, 5.4725, 5.47375, 5.475, 5.47625, 5.4775, 5.47875, 5.48, 5.48, 5.48],
      "fY" : [0, 52.8606237310922, 52.6390254172918, 52.4199474843262, 52.2033899321958, 51.9893527609004, 51.77783597044, 51.5688395608146, 51.362363532024, 51.1584078840686, 50.9569726169482, 50.7580577306626, 50.5616632252122, 50.3677891005968, 50.1764353568162, 49.9876019938708, 49.8012890117604, 49.6174964104849, 49.4362241900445, 49.2574723504391, 49.0812408916685, 48.9075298137331, 48.7363391166327, 48.5676688003672, 48.4015188649367, 48.2378893103413, 48.0767801365809, 47.9181913436555, 47.762122931565, 47.6085749003096, 47.4575472498891, 47.3090399803036, 47.1630530915532, 47.0195865836378, 46.8786404565574, 46.7402147103119, 46.6043093449014, 46.470924360326, 46.3400597565856, 46.2117155336801, 46.0858916916097, 45.9625882303743, 45.8418051499737, 45.7235424504083, 45.6078001316779, 45.4945781937824, 45.383876636722, 45.2756954604966, 45.1700346651061, 45.0668942505506, 44.9662742168302, 44.8681745639447, 44.7725952918943, 44.6795364006789, 44.5889978902985, 44.500979760753, 44.4154820120426, 44.3325046441671, 44.2520476571267, 44.1741110509212, 44.0986948255508, 44.0257989810154, 43.955423517315, 43.8875684344495, 43.8222337324191, 43.7594194112236, 43.6991254708632, 43.6413519113377, 43.5860987326473, 43.5333659347919, 43.4831535177714, 43.435461481586, 43.3902898262355, 43.3476385517201, 43.3075076580397, 43.2698971451942, 43.2348070131838, 43.2022372620083, 43.1721878916679, 43.1446589021625, 43.1196502934921, 43.0971620656566, 43.0771942186562, 43.0597467524908, 43.0448196671603, 43.0324129626649, 43.0225266390044, 43.015160696179, 43.0103151341886, 43.0079899530331, 43.0081851527127, 43.0109007332273, 43.0161366945768, 43.0238930367614, 43.034169759781, 43.0469668636355, 43.0622843483251, 43.0801222138497, 43.1004804602092, 43.1233590874038, 43.1487580954334, 43.1766774842979, 43.2071172539975, 43.2400774045321, 43.2755579359017, 43.3135588481062, 43.3540801411458, 43.3971218150204, 43.44268386973, 43.4907663052745, 43.5413691216541, 43.5944923188686, 43.6501358969182, 43.7082998558028, 43.7689841955223, 43.832188916077, 43.8979140174665, 43.9661594996911, 44.0369253627506, 44.1102116066452, 44.1860182313748, 44.2643452369394, 44.3451926233389, 44.4285603905735, 44.5144485386431, 44.6028570675476, 44.6937859772872, 44.7872352678618, 44.8832049392714, 44.9816949915159, 45.0827054245955, 45.1862362385101, 45.2922874332597, 45.4008590088443, 45.5119509652638, 45.6255633025185, 45.741696020608, 45.8603491195326, 45.9815225992921, 46.1052164598867, 46.2314307013163, 46.3601653235809, 46.4914203266804, 46.6251957106151, 46.7614914753846, 46.9003076209892, 46.9003076209892, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,m34c|fit3]_Norm[m25c,m34c,mfit]_Comp[BBS_pdf]33",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 150,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 148,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 58.1466861042014,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 58.1466861042014,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 52.8606237310922,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,m34c|fit3]_Norm[m25c,m34c,mfit]_Comp[SSS_raw_pdf]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 250,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358046875, 5.358125, 5.358203125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.3621875, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37125, 5.3715625, 5.371875, 5.3721875, 5.3725, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37859375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.48],
      "fY" : [0, 1.50868788918886, 1.83058461233538, 2.25850665930897, 2.84224495717051, 3.66358002266823, 4.86381701340067, 6.70284384821126, 8.00633341981955, 9.6979238881217, 11.940749160404, 14.9906376611256, 16.9395012978908, 19.2656339064894, 22.0688947695312, 25.4835684651778, 29.6933578168396, 32.17277909239, 34.9544632054463, 38.0877173929663, 41.6320789385679, 45.6599271487361, 50.2598974736264, 55.5413892035537, 61.6405819006328, 65.0486381590718, 68.7285602693546, 72.7090065729631, 77.0224268946825, 81.7056711588069, 86.8007137538626, 92.3555192719752, 98.4250817652862, 105.072678061482, 112.371386576165, 120.405937288736, 129.274977261836, 139.093860877863, 144.400944985106, 149.998107074768, 155.906144219042, 162.147710444326, 168.747516297837, 175.732553612835, 183.132349143971, 190.979251353708, 199.308755352842, 208.159871857987, 217.575547055936, 227.603141493067, 238.294977584212, 249.708967113861, 261.909332253045, 274.96743622456, 288.962742926932, 296.339164846324, 303.983928712287, 311.909770360087, 320.130174280565, 337.319062952498, 355.112062039384, 373.480953399426, 392.418965946394, 411.917283696061, 431.964977170579, 452.548941863103, 473.653844480073, 495.262077659768, 517.353723840469, 539.906528919901, 562.895886308457, 586.294831935575, 610.074050715573, 634.201894921528, 658.644414854091, 683.365402120989, 733.487001431598, 784.234310790061, 835.243758340599, 886.124249155841, 936.461627627795, 961.292186869432, 985.823880345932, 1010.00087849761, 1033.76700016378, 1057.06592457132, 1079.84140909967, 1102.03751167669, 1123.59881660132, 1144.4706625387, 1164.59937139352, 1183.9324767338, 1202.41895041506, 1220.0094260445, 1236.65641792141, 1252.3145340999, 1259.75920215779, 1266.94068223942, 1273.85397949439, 1280.49426693918, 1286.85689106981, 1292.93737729347, 1298.73143517026, 1304.23496345635, 1309.44405494049, 1314.35500106557, 1318.96429632793, 1323.26864244676, 1327.26495229699, 1330.95035359886, 1334.32219235804, 1337.37803605073, 1340.11567654804, 1342.53313277509, 1344.6286531, 1346.40071744913, 1347.84803914465, 1348.96956646144, 1349.76448390079, 1350.23221317858, 1350.3724139264, 1350.18498410429, 1349.67006012455, 1348.82801668627, 1347.65946632091, 1346.16525864975, 1344.34647935444, 1342.20444886231, 1339.74072074882, 1336.95707985974, 1333.85554015632, 1330.43834228699, 1326.7079508898, 1322.66705163008, 1318.31854797827, 1313.6655577335, 1308.71140929846, 1303.45963771208, 1297.91398044657, 1292.07837297565, 1285.95694412125, 1279.55401118703, 1272.87407488591, 1265.92181407044, 1258.70208027457, 1251.2198920756, 1235.48902698156, 1218.77248359528, 1201.11581176058, 1182.5666399437, 1163.17446170203, 1142.99041637212, 1122.06706533223, 1100.4581652025, 1078.21843934449, 1055.40334900705, 1032.0688654443, 1008.27124429907, 984.066803501137, 959.511705881022, 909.572153753941, 858.890931685967, 807.891169804467, 756.97526365887, 706.520059934184, 656.872815261994, 632.451793267463, 608.347970255394, 584.595131291747, 561.224756841054, 538.265992995364, 515.745633971926, 493.688116489778, 472.115525570407, 451.047611252382, 430.501815658841, 410.605430503655, 391.656582509555, 373.625982407471, 356.46702100746, 340.135561608238, 324.589803207768, 309.790151591657, 295.699097827955, 282.281103726125, 269.502493845421, 257.331353663475, 245.737433539897, 234.692058132462, 224.168040943626, 214.139603695736, 204.582300251661, 195.472944814004, 186.789544153147, 178.511233629118, 170.61821678659, 163.091708315606, 155.913880183161, 149.067810752416, 142.537436717344, 136.307507691048, 130.363543295183, 124.691792607512, 119.279195833055, 109.182465064215, 99.9813668965195, 91.5928524700768, 83.941904761179, 76.9607300754745, 70.5880340936376, 64.7683732990645, 59.4515736469748, 54.5922092444167, 50.149134615996, 46.0850648425023, 42.3661984901499, 38.9618788070755, 35.844289158878, 30.3706179795204, 25.7697092096372, 21.8966144365922, 18.6314044364783, 15.8746899296699, 13.5439725953182, 11.570667280868, 8.4773536888712, 6.24221168584889, 4.61874481336102, 3.43360992297371, 1.92345196146233, 1.09612705520955, 0.634835620932215, 0.222734210283915, 0.0825435488476119, 0.0321357495841407, 0.0130820753868104, 0.00554620977344324, 0.00244018671623889, 0.00111076490415212, 5.21696721004182e-4, 2.52214715967033e-4, 1.25243050459106e-4, 6.37589240552409e-5, 3.32193261741968e-5, 1.76862336317351e-5, 9.6088440925003e-6, 5.32048318080966e-6, 2.99900759023159e-6, 2.99900759023159e-6, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,m34c|fit3]_Norm[m25c,m34c,mfit]_Comp[SSS_raw_pdf]34",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 252,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 250,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1485.40965531904,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1485.40965531904,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 1350.3724139264,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,m34c|fit3]_Norm[m25c,m34c,mfit]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 252,
      "fX" : [5.295, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358046875, 5.358125, 5.358203125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36125, 5.3615625, 5.361875, 5.3621875, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37125, 5.3715625, 5.371875, 5.3721875, 5.3725, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37859375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.38875, 5.39, 5.39125, 5.3925, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 157.046071964321, 157.046071964321, 154.925999879246, 153.067404492509, 151.537546107296, 150.446898311387, 149.986343827861, 150.50695344909, 151.330298679396, 152.707474769136, 154.858851908461, 158.130017103052, 160.349339272041, 163.085687713387, 166.473957799016, 170.695548469934, 175.99861553139, 179.15885157358, 182.729248448178, 186.776413063366, 191.380771632984, 196.640098076621, 202.674126000428, 209.630637939686, 217.693592683202, 222.209990157766, 227.09410079216, 232.384637838993, 238.125436293561, 244.366275045848, 251.163855391956, 258.58297052211, 266.697909404983, 275.594149834745, 285.370410125756, 296.141148161007, 308.039621779498, 321.221657980079, 328.350006232622, 335.870323144364, 343.81070253608, 352.201746703687, 361.076836003725, 370.472432478493, 380.428422480532, 390.988504079375, 402.200626008954, 414.117486075513, 426.797098333317, 440.303439994612, 454.707191034504, 470.086581853847, 486.528367268224, 504.128948615893, 522.995670070235, 532.940735367743, 543.248320490015, 553.935629698789, 565.020878580636, 588.202011391247, 612.199325019168, 636.974700857562, 662.518992153402, 688.820289793787, 715.863829643216, 743.631909418251, 772.103816068652, 801.255764608726, 831.060849308474, 861.489008111323, 892.507001092347, 924.078403712618, 956.163615553597, 988.71988513758, 1021.70135135681, 1055.05910193779, 1122.69302380139, 1191.17265088702, 1260.00685047847, 1328.66731019148, 1396.59456601515, 1430.10160268705, 1463.20503064374, 1495.82943226732, 1527.89891497809, 1559.3373976002, 1590.06890453061, 1620.01786616345, 1649.10942394367, 1677.26973835526, 1704.42629809592, 1730.50822864431, 1755.44659839638, 1779.174720533, 1801.62844877664, 1822.74646520808, 1832.78626168436, 1842.47055834059, 1851.79260786011, 1860.74588969, 1869.32411762295, 1877.52124713467, 1885.33148246465, 1892.74928342878, 1899.76937195272, 1906.38673831505, 1912.59664708996, 1918.39464277965, 1923.77655512701, 1928.73850409965, 1933.27690453716, 1937.38847045351, 1941.07021898764, 1944.31947399542, 1947.13386927687, 1949.51135143348, 1951.4501823506, 1952.94894130051, 1954.006526663, 1954.62215726031, 1954.79537330421, 1954.52603695355, 1953.81433248151, 1952.66076605208, 1951.06616510621, 1949.03167735874, 1946.55876940769, 1943.64922495841, 1940.30514266548, 1936.52893359603, 1932.32331831889, 1927.69132362431, 1922.63627887995, 1917.1618120292, 1911.27184523848, 1904.97059020109, 1898.26254310517, 1891.1524792743, 1883.64544749007, 1875.74676400527, 1867.46200625802, 1858.79700629786, 1849.75784393356, 1840.35083961467, 1830.58254705815, 1820.45974563227, 1799.17881460476, 1776.56649099591, 1752.68430602209, 1727.59659881632, 1701.37022797858, 1674.07427531726, 1645.77974361229, 1616.55925024163, 1586.48671851034, 1555.6370685019, 1524.08590924278, 1491.90923392725, 1459.18311989018, 1425.9834349499, 1358.46407093934, 1289.94328059403, 1220.99265119572, 1152.15576062603, 1083.9416739654, 1016.81948443426, 983.802417415276, 951.213955583332, 919.099737650416, 887.502289147059, 856.46098220597, 826.01201191895, 796.188388740482, 767.019946323579, 738.533364098823, 710.752203838603, 683.848418140984, 658.224732862721, 633.841582459764, 610.636004693171, 588.548377296692, 567.522233194162, 547.504086358675, 528.443267676718, 510.291770219894, 493.00410336394, 476.537155229298, 460.8500629499, 445.904090307605, 431.662512296968, 418.090506212872, 405.155048878358, 392.824819652207, 381.070108878873, 369.862731463337, 359.175945272723, 348.984374084543, 339.263934818281, 329.991768802865, 321.146176847351, 312.706557896345, 304.653351064055, 296.967980853833, 289.632805381468, 275.946848180057, 263.471222325218, 252.093740881991, 241.713066758328, 232.237620529914, 223.584602483131, 215.679116488166, 208.453384705497, 201.846043358371, 195.80151089181, 190.269420800941, 185.204112263227, 180.564172464188, 176.312025175104, 168.837803109271, 162.544403850704, 157.236023168475, 152.750654118001, 148.954036233054, 145.734726276878, 143.000075680198, 138.688997777812, 135.544575663476, 133.233828460796, 131.522594779185, 129.284185660692, 127.997747695743, 127.235330707892, 126.488771887109, 126.227776855713, 126.206317318506, 126.345464546809, 126.618422561125, 127.015616549892, 127.533462369863, 128.170560201173, 128.926341648173, 129.800567507149, 130.793133731498, 131.903993658634, 133.133125758606, 134.480519831376, 135.946170923802, 137.530076574432, 137.530076574432, 137.530076574432, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,m34c|fit3]_Norm[m25c,m34c,mfit]35",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 254,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 252,
          "fXmin" : 5.276,
          "fXmax" : 5.504,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2150.27491063463,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2150.27491063463,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 1954.79537330421,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[fit3]",
      "fTitle" : "Histogram of ds_1000_plot__mfit",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 36,
      "fX" : [5.3025, 5.3075, 5.3125, 5.3175, 5.3225, 5.3275, 5.3325, 5.3375, 5.3425, 5.3475, 5.3525, 5.3575, 5.3625, 5.3675, 5.3725, 5.3775, 5.3825, 5.3875, 5.3925, 5.3975, 5.4025, 5.4075, 5.4125, 5.4175, 5.4225, 5.4275, 5.4325, 5.4375, 5.4425, 5.4475, 5.4525, 5.4575, 5.4625, 5.4675, 5.4725, 5.4775],
      "fY" : [136, 142, 138, 138, 192, 134, 139, 147, 163, 170, 248, 533, 1372, 1936, 1098, 369, 158, 128, 106, 105, 123, 126, 128, 123, 113, 119, 118, 107, 92, 117, 92, 106, 131, 104, 117, 107],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[fit3]3005",
        "fTitle" : "Histogram of ds_1000_plot__mfit",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 74.1832188306462,
          "fXmax" : 2170.31054502905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2170.31054502905,
        "fMinimum" : 74.1832188306462,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEXhigh" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEYlow" : [11.1726175299288, 11.4268604418766, 11.2579760163049, 11.2579760163049, 13.3654246238621, 11.0866302262565, 11.3004237212059, 11.6346610995116, 12.2769323391806, 12.5479883506999, 15.2559512565887, 22.592206477511, 36.5438928839828, 43.5028408173837, 32.639855159611, 18.7158788505756, 12.0797456254091, 10.8247516529061, 9.80776406404415, 9.75914226434159, 10.6018016555873, 10.7361025271221, 10.8247516529061, 10.6018016555873, 10.1418983268964, 10.4201648339208, 10.3742815854658, 9.85615758860399, 9.57420129928205, 10.3282039138539, 9.57420129928205, 9.80776406404415, 10.9564392373896, 9.71028892833107, 10.3282039138539, 9.85615758860399],
      "fEYhigh" : [12.1726175299287, 12.4268604418766, 12.2579760163048, 12.2579760163048, 14.3654246238621, 12.0866302262565, 12.300423721206, 12.6346610995116, 13.2769323391806, 13.5479883506999, 16.2559512565887, 23.592206477511, 37.5438928839828, 44.5028408173837, 33.639855159611, 19.7158788505756, 13.0797456254091, 11.8247516529061, 10.8077640640442, 10.7591422643416, 11.6018016555873, 11.7361025271221, 11.8247516529061, 11.6018016555873, 11.1418983268964, 11.4201648339208, 11.3742815854658, 10.856157588604, 10.626443289669, 11.3282039138539, 10.626443289669, 10.8077640640442, 11.9564392373896, 10.7102889283311, 11.3282039138539, 10.856157588604],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 1980.50284081738,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00500000000000002,
      "_nSigma" : 1,
      "_entries" : 9375,
      "_rawEntries" : 59449
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "sus",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16.94,
  "fWindowTopX" : 60,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 873,
  "fCw" : 1000,
  "fCh" : 847,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig6b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.551306807412802,
  "fY1" : -173.493975514268,
  "fX2" : 1.23414174818321,
  "fY2" : 1272.28915915726,
  "fXtoAbsPixelk" : -807.379265989291,
  "fXtoPixelk" : -807.379265989291,
  "fXtoPixel" : 1464.48276192743,
  "fYtoAbsPixelk" : 827.200050420213,
  "fYtoPixelk" : 827.200050420213,
  "fYtoPixel" : -0.650166665703679,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 940.00005,
  "fVtoPixelk" : 940,
  "fVtoPixel" : -940,
  "fAbsPixeltoXk" : 0.551306807412802,
  "fPixeltoXk" : 0.551306807412802,
  "fPixeltoX" : 6.8283494077041e-4,
  "fAbsPixeltoYk" : 1272.28915915726,
  "fPixeltoYk" : -173.493975514268,
  "fPixeltoY" : -1.53806716454418,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.633247,
  "fUymin" : 0,
  "fUxmax" : 1.2,
  "fUymax" : 1200,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.633247,
      "fY1" : 0,
      "fX2" : 1.2,
      "fY2" : 1200,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_fc82dd0",
      "fTitle" : "A RooPlot of \"m25c\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 59,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 57,
        "fXmin" : 0.633247,
        "fXmax" : 1.2,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000506,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 2,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 1200,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 919.436836847, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m34c,mfit|fit1]_Norm[m25c,m34c,mfit]_Comp[BBB_Bkst&Kst1&Kst2]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 175,
      "fX" : [0.623303964912281, 0.623303964912281, 0.633247, 0.633324679961623, 0.633402359923246, 0.633480039884868, 0.633557719846491, 0.633635399808114, 0.633713079769737, 0.63379075973136, 0.633868439692983, 0.633946119654605, 0.634023799616228, 0.634101479577851, 0.634179159539474, 0.634334519462719, 0.634489879385965, 0.634645239309211, 0.634800599232456, 0.634955959155702, 0.635111319078947, 0.635266679002193, 0.635422038925439, 0.63573275877193, 0.636043478618421, 0.636354198464912, 0.636664918311404, 0.636975638157895, 0.637286358004386, 0.637597077850877, 0.637907797697368, 0.63821851754386, 0.638529237390351, 0.638839957236842, 0.639461396929825, 0.640082836622807, 0.64070427631579, 0.641325716008772, 0.641947155701754, 0.642568595394737, 0.643190035087719, 0.643811474780702, 0.644432914473684, 0.645054354166667, 0.645675793859649, 0.646297233552632, 0.646918673245614, 0.647540112938596, 0.648161552631579, 0.649404432017544, 0.650647311403509, 0.651890190789474, 0.653133070175439, 0.654375949561404, 0.655618828947368, 0.656861708333333, 0.658104587719298, 0.659347467105263, 0.660590346491228, 0.661833225877193, 0.663076105263158, 0.664318984649123, 0.665561864035088, 0.666804743421053, 0.668047622807018, 0.669290502192982, 0.670533381578947, 0.671776260964912, 0.673019140350877, 0.675504899122807, 0.677990657894737, 0.680476416666667, 0.682962175438596, 0.685447934210526, 0.687933692982456, 0.690419451754386, 0.692905210526316, 0.695390969298246, 0.697876728070175, 0.700362486842105, 0.702848245614035, 0.705334004385965, 0.707819763157895, 0.710305521929825, 0.712791280701754, 0.715277039473684, 0.717762798245614, 0.720248557017544, 0.722734315789474, 0.725220074561403, 0.727705833333333, 0.730191592105263, 0.732677350877193, 0.735163109649123, 0.737648868421053, 0.740134627192983, 0.742620385964912, 0.745106144736842, 0.747591903508772, 0.750077662280702, 0.752563421052632, 0.755049179824561, 0.757534938596491, 0.760020697368421, 0.762506456140351, 0.767477973684211, 0.77244949122807, 0.77742100877193, 0.782392526315789, 0.787364043859649, 0.792335561403509, 0.797307078947368, 0.802278596491228, 0.807250114035088, 0.812221631578947, 0.817193149122807, 0.822164666666667, 0.827136184210526, 0.832107701754386, 0.837079219298246, 0.842050736842105, 0.847022254385965, 0.851993771929825, 0.856965289473684, 0.861936807017544, 0.866908324561404, 0.871879842105263, 0.876851359649123, 0.881822877192982, 0.886794394736842, 0.891765912280702, 0.896737429824561, 0.901708947368421, 0.906680464912281, 0.91165198245614, 0.9166235, 0.92159501754386, 0.926566535087719, 0.931538052631579, 0.936509570175439, 0.941481087719298, 0.946452605263158, 0.951424122807017, 0.956395640350877, 0.961367157894737, 0.966338675438597, 0.971310192982456, 0.976281710526316, 0.981253228070175, 0.991196263157895, 1.00113929824561, 1.01108233333333, 1.02102536842105, 1.03096840350877, 1.04091143859649, 1.05085447368421, 1.06079750877193, 1.07074054385965, 1.08068357894737, 1.09062661403509, 1.10056964912281, 1.11051268421053, 1.12045571929825, 1.13039875438596, 1.14034178947368, 1.1502848245614, 1.16022785964912, 1.17017089473684, 1.18011392982456, 1.19005696491228, 1.19502848245614, 1.2, 1.2, 1.20994303508772, 1.20994303508772],
      "fY" : [0, 2.70795969213642e-5, 2.70795969213642e-5, 1.46657592834426, 2.07376453746761, 2.53948857722812, 2.93195453945851, 3.27758546700657, 3.58993458535218, 3.877054229868, 4.1441916514013, 4.39499209263933, 4.63210998799211, 4.85754948867797, 5.07286782840429, 5.47786102412302, 5.8545166049756, 6.20799478653576, 6.54205369363265, 6.85953116234469, 7.16263249470734, 7.45311191668457, 7.73239212448474, 8.26185375701823, 8.75832932372015, 9.22714542442671, 9.67232533938927, 10.0969964060704, 10.5036469404132, 10.8942955185949, 11.2706066083722, 11.6339719778568, 11.9855695045681, 12.32640661159, 12.9791655770536, 13.5979666825527, 14.1872567202221, 14.7505756574031, 15.290796651948, 15.8102900368504, 16.3110387977121, 16.7947220116058, 17.2627764886146, 17.7164431988936, 18.1568028396856, 18.5848034959898, 19.0012824434428, 19.4069835425911, 19.8025712680614, 20.5657340974957, 21.2948856968069, 21.9934240094842, 22.6641944474675, 23.3096086524629, 23.931732271181, 24.5323510948375, 25.1130217497767, 25.6751111370904, 26.2198275335283, 26.7482454144861, 27.2613254833964, 27.7599309938681, 28.2448411712525, 28.7167623405957, 29.1763372232142, 29.6241527578322, 30.0607467231838, 30.4866133795356, 30.9022083014041, 31.7042362195714, 32.4698461856578, 33.2016502365637, 33.9019295190075, 34.5726909635493, 35.2157120130529, 35.832576351807, 36.42470275856, 36.9933686382778, 37.5397293877968, 38.0648344650184, 38.569640824289, 39.0550242285038, 39.5217888353173, 39.9706753696994, 40.4023681303344, 40.8175010276403, 41.2166628126627, 41.6004016259857, 41.9692289720864, 42.3236232057303, 42.6640326019649, 42.9908780691605, 43.3045555547511, 43.6054381853494, 43.8938781763751, 44.1702085409615, 44.434744623453, 44.6877854791118, 44.9296151185637, 45.1605036329242, 45.3807082133663, 45.5904740770517, 45.7900353097799, 45.9796156343832, 46.1594291127558, 46.4905672757897, 46.7849922010889, 47.044127736241, 47.2692933453764, 47.4617162094207, 47.6225416161198, 47.752841928346, 47.8536243632161, 47.9258377707686, 47.9703785664285, 47.9880959440667, 47.9797964745332, 47.9462481768784, 47.8881841351778, 47.8063057222096, 47.7012854816861, 47.5737697128671, 47.4243807948692, 47.253719282565, 47.062365801438, 46.8508827649593, 46.6198159348514, 46.369695841895, 46.1010390826381, 45.8143495054039, 45.5101192973254, 45.188829982692, 44.8509533416632, 44.4969522573346, 44.1272814982203, 43.7423884424161, 43.3427137490088, 42.9286919816923, 42.5007521890184, 42.0593184452452, 41.6048103553379, 41.1376435273172, 40.6582300148333, 40.1669787325635, 39.6642958467847, 39.1505851432514, 38.6262483743168, 38.0916855870596, 37.5472954340277, 36.4306224226149, 35.2794015193554, 34.0968000516564, 32.885988145786, 31.6501457849951, 30.3924693815487, 29.1161779569335, 27.8245190151503, 26.5207741870979, 25.2082647193284, 23.8903568777028, 22.5704673355883, 21.2520686171853, 19.9386946694153, 18.6339466406458, 17.3414989516173, 16.0651057535719, 14.8086078812069, 13.5759404242846, 12.3711410622818, 11.1983593323909, 10.625304929296, 10.0618670338073, 10.0618670338073, 10.0618670338073, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m34c,mfit|fit1]_Norm[m25c,m34c,mfit]_Comp[BBB_Bkst&Kst1&Kst2]8",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 177,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 175,
          "fXmin" : 0.564640057894737,
          "fXmax" : 1.26860694210526,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 52.7869055384734,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 52.7869055384734,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 47.9880959440667,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m34c,mfit|fit1]_Norm[m25c,m34c,mfit]_Comp[SSB_pdf]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1197,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 231,
      "fX" : [0.633247, 0.633247, 0.633324679961623, 0.633402359923246, 0.633480039884868, 0.633557719846491, 0.633713079769737, 0.633868439692983, 0.634179159539474, 0.634489879385965, 0.634800599232456, 0.635111319078947, 0.63573275877193, 0.636354198464912, 0.636975638157895, 0.63821851754386, 0.639461396929825, 0.64070427631579, 0.641947155701754, 0.643190035087719, 0.645675793859649, 0.648161552631579, 0.650647311403509, 0.653133070175439, 0.655618828947368, 0.658104587719298, 0.663076105263158, 0.668047622807018, 0.673019140350877, 0.677990657894737, 0.682962175438596, 0.687933692982456, 0.692905210526316, 0.697876728070175, 0.702848245614035, 0.707819763157895, 0.712791280701754, 0.722734315789474, 0.732677350877193, 0.742620385964912, 0.752563421052632, 0.762506456140351, 0.77244949122807, 0.782392526315789, 0.792335561403509, 0.797307078947368, 0.802278596491228, 0.807250114035088, 0.812221631578947, 0.817193149122807, 0.819678907894737, 0.822164666666667, 0.824650425438596, 0.827136184210526, 0.829621942982456, 0.832107701754386, 0.834593460526316, 0.837079219298246, 0.839564978070175, 0.84080785745614, 0.842050736842105, 0.84329361622807, 0.844536495614035, 0.845779375, 0.847022254385965, 0.84826513377193, 0.849508013157895, 0.85075089254386, 0.851993771929825, 0.853236651315789, 0.854479530701754, 0.855722410087719, 0.856965289473684, 0.858208168859649, 0.859451048245614, 0.860693927631579, 0.861315367324561, 0.861936807017544, 0.862558246710526, 0.863179686403509, 0.863801126096491, 0.864422565789474, 0.865044005482456, 0.865665445175439, 0.866286884868421, 0.866908324561404, 0.867529764254386, 0.868151203947368, 0.868772643640351, 0.869394083333333, 0.870015523026316, 0.870636962719298, 0.871258402412281, 0.871879842105263, 0.872501281798246, 0.873122721491228, 0.87374416118421, 0.874365600877193, 0.874987040570175, 0.875608480263158, 0.87622991995614, 0.876851359649123, 0.878094239035088, 0.879337118421053, 0.881822877192982, 0.883065756578947, 0.88368719627193, 0.884308635964912, 0.884930075657895, 0.885551515350877, 0.88617295504386, 0.886794394736842, 0.887415834429825, 0.888037274122807, 0.88865871381579, 0.889280153508772, 0.889590873355263, 0.889901593201754, 0.890212313048246, 0.890523032894737, 0.890833752741228, 0.891144472587719, 0.891455192434211, 0.891765912280702, 0.892076632127193, 0.892387351973684, 0.892698071820175, 0.893008791666667, 0.893319511513158, 0.893630231359649, 0.89394095120614, 0.894251671052632, 0.894562390899123, 0.894873110745614, 0.895183830592105, 0.895494550438596, 0.895805270285088, 0.896115990131579, 0.89642670997807, 0.896737429824561, 0.897048149671053, 0.897358869517544, 0.897980309210526, 0.898601748903509, 0.899223188596491, 0.899844628289474, 0.900466067982456, 0.901087507675439, 0.901708947368421, 0.902330387061403, 0.902951826754386, 0.903573266447368, 0.904194706140351, 0.905437585526316, 0.906680464912281, 0.909166223684211, 0.910409103070176, 0.91165198245614, 0.912894861842105, 0.91413774122807, 0.915380620614035, 0.916002060307018, 0.9166235, 0.917244939692982, 0.917866379385965, 0.918487819078947, 0.91910925877193, 0.919730698464912, 0.920352138157895, 0.92159501754386, 0.922837896929825, 0.924080776315789, 0.925323655701754, 0.926566535087719, 0.927809414473684, 0.929052293859649, 0.930295173245614, 0.931538052631579, 0.932780932017544, 0.934023811403509, 0.935266690789474, 0.936509570175439, 0.937752449561404, 0.938995328947368, 0.940238208333333, 0.941481087719298, 0.942723967105263, 0.943966846491228, 0.945209725877193, 0.946452605263158, 0.947695484649123, 0.948938364035088, 0.951424122807017, 0.953909881578947, 0.956395640350877, 0.958881399122807, 0.961367157894737, 0.963852916666667, 0.966338675438597, 0.968824434210526, 0.971310192982456, 0.973795951754386, 0.976281710526316, 0.981253228070175, 0.986224745614035, 0.991196263157895, 0.996167780701754, 1.00113929824561, 1.00611081578947, 1.01108233333333, 1.02102536842105, 1.03096840350877, 1.04091143859649, 1.05085447368421, 1.06079750877193, 1.07074054385965, 1.08068357894737, 1.09062661403509, 1.10056964912281, 1.11051268421053, 1.12045571929825, 1.13039875438596, 1.14034178947368, 1.1502848245614, 1.16022785964912, 1.17017089473684, 1.18011392982456, 1.19005696491228, 1.2, 1.2, 1.2],
      "fY" : [0, 7.09726389603884e-25, 0.720436977698, 1.01912682770062, 1.24850704693399, 1.44204028871157, 1.76708223478058, 2.04154727828146, 2.50305519764168, 2.89338233213001, 3.23834277576481, 3.55118868331747, 4.10921370409836, 4.60386638415147, 5.05377289472367, 5.8596312096067, 6.57786072312888, 7.23451171986994, 7.84497272208956, 8.41921228009769, 9.48465584811452, 10.4667568698616, 11.3865661623867, 12.2576067845935, 13.0891329620822, 13.887778139259, 15.4049683558066, 16.83655556445, 18.1997392406759, 19.5060205012452, 20.7634556196755, 21.9778994882296, 23.153741716925, 24.2943675225969, 25.4024601739978, 26.4802078689379, 27.529450876401, 29.5486726007201, 31.4714728073177, 33.3086929893241, 35.0723825793271, 36.7775949829757, 38.4447033579815, 40.1028215672663, 41.7952991644355, 42.6740359591999, 43.5890693230745, 44.5551604962611, 45.591317450784, 46.7222692285591, 47.3330780334377, 47.980533340054, 48.6703953905352, 49.4093407203763, 50.2051289951351, 51.0668025586819, 52.0049248699338, 53.0318647241294, 54.1621335723499, 54.7712335636703, 55.4127829878637, 56.0893861550889, 56.8038677092079, 57.559290710197, 58.358975567319, 59.2065196185096, 60.1058170461527, 61.0610786803569, 62.0768510588507, 63.1580338765291, 64.3098946540599, 65.5380790679627, 66.8486148960312, 68.2479069218875, 69.7427193901065, 71.3401416895181, 72.1796225205836, 73.0475318530659, 73.9448174373529, 74.8724311955585, 75.831324390154, 76.8224419844973, 77.8467161048239, 78.9050585077603, 79.998351952653, 81.1274403743049, 82.2931177495411, 83.4961155508829, 84.7370886831358, 86.0165998046157, 87.3351019448784, 88.6929193461381, 90.0902264770912, 91.5270251967387, 93.0031200831967, 94.5180919895784, 96.0712699469548, 97.6617016041079, 99.2881224760062, 100.948924367933, 102.642123449722, 104.365328573525, 107.889973287862, 111.494469347494, 118.788037619749, 122.378168086883, 124.133403310618, 125.85112945897, 127.522710434744, 129.139273939717, 130.691810261826, 132.171283604185, 133.568754149175, 134.875508411131, 136.083194829019, 137.183961029566, 137.691965007553, 138.170588795368, 138.619050293246, 139.036622541484, 139.422637083925, 139.776487069646, 140.097630065063, 140.385590551054, 140.639962082509, 140.86040909083, 141.046668313288, 141.198549836835, 141.315937747751, 141.398790382496, 141.447140179112, 141.461093132524, 141.440827861038, 141.386594295089, 141.298712002919, 141.177568171206, 141.023615261729, 140.837368367872, 140.619402297123, 140.370348407682, 140.090891228838, 139.781764895906, 139.077666902798, 138.264775506482, 137.350357519458, 136.342097303698, 135.247970292145, 134.076121413436, 132.834751101663, 131.532011004685, 130.175910920858, 128.774237928193, 127.334488148069, 124.368966433996, 121.33168166964, 115.215828539195, 112.206261094986, 109.263633666577, 106.406444423863, 103.648088948278, 100.99765303841, 99.7147529974982, 98.4606682155462, 97.2356477314848, 96.0398000326659, 94.8731099639269, 93.7354542802289, 92.6266158770723, 91.5462967480703, 89.4696891029391, 87.5020475263617, 85.6391328144803, 83.876281324083, 82.2085859617135, 80.6310357226592, 79.1386213472119, 77.7264136387822, 76.3896199841121, 75.1236236872904, 73.9240099041509, 72.7865812506229, 71.707365555195, 70.682617723104, 69.7088172666475, 68.7826627197699, 67.9010638838474, 67.0611326344605, 66.2601728462737, 65.4956698566771, 64.7652797816258, 64.0668189133623, 63.3982533646837, 62.143362249073, 60.9869632322021, 59.9172193285279, 58.9238503973471, 57.9979156655974, 57.1316258131315, 56.3181815708131, 55.5516356061142, 54.8267745864275, 54.1390185685909, 53.4843351781696, 52.2603658350764, 51.1310296966281, 50.0775398377664, 49.0849730753649, 48.1413895997219, 47.2371740730473, 46.3645382060324, 44.6898027901968, 43.0790500540315, 41.5065521682127, 39.954897820143, 38.4124011520758, 36.8714155501197, 35.3272093888769, 33.7771997521759, 32.2204195523733, 30.6571401005321, 29.0885992625596, 27.5168026499726, 25.9443762037936, 24.3744555475227, 22.8106020890068, 21.2567389316344, 19.7171017603703, 18.1962013422473, 16.6987953462578, 16.6987953462578, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m34c,mfit|fit1]_Norm[m25c,m34c,mfit]_Comp[SSB_pdf]9",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 233,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 231,
          "fXmin" : 0.5765717,
          "fXmax" : 1.2566753,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 155.607202445776,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 155.607202445776,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 141.461093132524,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m34c,mfit|fit1]_Norm[m25c,m34c,mfit]_Comp[BSS_pdf]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1198,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 254,
      "fX" : [0.633247, 0.633247, 0.643190035087719, 0.653133070175439, 0.663076105263158, 0.673019140350877, 0.682962175438596, 0.692905210526316, 0.702848245614035, 0.712791280701754, 0.722734315789474, 0.732677350877193, 0.742620385964912, 0.752563421052632, 0.762506456140351, 0.767477973684211, 0.77244949122807, 0.77742100877193, 0.782392526315789, 0.787364043859649, 0.792335561403509, 0.797307078947368, 0.802278596491228, 0.804764355263158, 0.807250114035088, 0.809735872807017, 0.812221631578947, 0.814707390350877, 0.817193149122807, 0.819678907894737, 0.822164666666667, 0.824650425438596, 0.827136184210526, 0.829621942982456, 0.830864822368421, 0.832107701754386, 0.833350581140351, 0.834593460526316, 0.835836339912281, 0.837079219298246, 0.838322098684211, 0.839564978070175, 0.84080785745614, 0.842050736842105, 0.84329361622807, 0.844536495614035, 0.845779375, 0.847022254385965, 0.84826513377193, 0.849508013157895, 0.85075089254386, 0.851993771929825, 0.853236651315789, 0.854479530701754, 0.855100970394737, 0.855722410087719, 0.856343849780702, 0.856965289473684, 0.857586729166667, 0.858208168859649, 0.858829608552631, 0.859451048245614, 0.860072487938596, 0.860693927631579, 0.861315367324561, 0.861936807017544, 0.862558246710526, 0.863179686403509, 0.863801126096491, 0.864422565789474, 0.865044005482456, 0.865665445175439, 0.866286884868421, 0.866908324561404, 0.867529764254386, 0.868151203947368, 0.868772643640351, 0.869394083333333, 0.870015523026316, 0.870636962719298, 0.871258402412281, 0.871879842105263, 0.872501281798246, 0.873122721491228, 0.87374416118421, 0.874365600877193, 0.874987040570175, 0.875608480263158, 0.87622991995614, 0.876851359649123, 0.877472799342105, 0.878094239035088, 0.879337118421053, 0.880579997807017, 0.881822877192982, 0.882444316885965, 0.883065756578947, 0.88368719627193, 0.884308635964912, 0.884930075657895, 0.885551515350877, 0.88617295504386, 0.886483674890351, 0.886794394736842, 0.887105114583333, 0.887415834429825, 0.887726554276316, 0.888037274122807, 0.888347993969298, 0.88865871381579, 0.888969433662281, 0.889280153508772, 0.889590873355263, 0.889901593201754, 0.890212313048246, 0.890523032894737, 0.890833752741228, 0.891144472587719, 0.891455192434211, 0.891765912280702, 0.892076632127193, 0.892387351973684, 0.892698071820175, 0.893008791666667, 0.893319511513158, 0.893630231359649, 0.89394095120614, 0.894251671052632, 0.894562390899123, 0.894873110745614, 0.895183830592105, 0.895494550438596, 0.895805270285088, 0.896115990131579, 0.89642670997807, 0.896737429824561, 0.897048149671053, 0.897358869517544, 0.897669589364035, 0.897980309210526, 0.898291029057018, 0.898601748903509, 0.89891246875, 0.899223188596491, 0.899533908442982, 0.899844628289474, 0.900155348135965, 0.900466067982456, 0.901087507675439, 0.901708947368421, 0.902330387061403, 0.902951826754386, 0.903573266447368, 0.904194706140351, 0.905437585526316, 0.906680464912281, 0.907923344298246, 0.909166223684211, 0.910409103070176, 0.911030542763158, 0.91165198245614, 0.912273422149123, 0.912894861842105, 0.913516301535088, 0.91413774122807, 0.914759180921053, 0.915380620614035, 0.916002060307018, 0.9166235, 0.917244939692982, 0.917866379385965, 0.918487819078947, 0.91910925877193, 0.919730698464912, 0.920352138157895, 0.920973577850877, 0.92159501754386, 0.922216457236842, 0.922837896929825, 0.923459336622807, 0.924080776315789, 0.924702216008772, 0.925323655701754, 0.925945095394737, 0.926566535087719, 0.927187974780702, 0.927809414473684, 0.928430854166667, 0.929052293859649, 0.929673733552631, 0.930295173245614, 0.931538052631579, 0.932780932017544, 0.934023811403509, 0.935266690789474, 0.936509570175439, 0.937752449561404, 0.938995328947368, 0.940238208333333, 0.941481087719298, 0.942723967105263, 0.943966846491228, 0.945209725877193, 0.946452605263158, 0.947695484649123, 0.948938364035088, 0.950181243421053, 0.951424122807017, 0.952667002192982, 0.953909881578947, 0.955152760964912, 0.956395640350877, 0.958881399122807, 0.961367157894737, 0.963852916666667, 0.966338675438597, 0.968824434210526, 0.971310192982456, 0.973795951754386, 0.976281710526316, 0.978767469298246, 0.981253228070175, 0.983738986842105, 0.986224745614035, 0.988710504385965, 0.991196263157895, 0.996167780701754, 1.00113929824561, 1.00611081578947, 1.01108233333333, 1.01605385087719, 1.02102536842105, 1.02599688596491, 1.03096840350877, 1.03593992105263, 1.04091143859649, 1.05085447368421, 1.06079750877193, 1.07074054385965, 1.08068357894737, 1.09062661403509, 1.10056964912281, 1.11051268421053, 1.12045571929825, 1.13039875438596, 1.14034178947368, 1.1502848245614, 1.16022785964912, 1.17017089473684, 1.18011392982456, 1.19005696491228, 1.2, 1.2, 1.2],
      "fY" : [0, 2.47200819952097e-7, 6.37947902558666e-4, 0.00196229073357755, 0.00392805908425299, 0.00660415375544472, 0.0101052104713617, 0.0145822376959111, 0.0202533733169861, 0.02738685297625, 0.0363421202909392, 0.0475979392118635, 0.0617991151907041, 0.0798294459151441, 0.10292049629029, 0.116884237367843, 0.132823754691017, 0.151084411382818, 0.172087721949963, 0.196351765818482, 0.224518086893114, 0.25738746509139, 0.295967938902865, 0.31778708796928, 0.341539906046508, 0.36744358838925, 0.395745251990199, 0.426726783246217, 0.460710575088237, 0.498066330675815, 0.539219146554893, 0.584659130170526, 0.634952854939447, 0.69075701000386, 0.720959295527625, 0.752834658985739, 0.786498275326459, 0.8220745773075, 0.859698064476442, 0.899514180593927, 0.941680263171124, 0.986366568189509, 1.0337573721202, 1.08405215194583, 1.13746684186113, 1.19423516249701, 1.25461001463339, 1.31886492412748, 1.38729551779605, 1.46022100076213, 1.53798559370091, 1.62095987274803, 1.70954193465992, 1.80415828405804, 1.85387049475987, 1.90526430698615, 1.95840113828086, 2.01334415413297, 2.07015821546587, 2.12890980638121, 2.1896669391732, 2.25249903328431, 2.31747676450048, 2.3846718802854, 2.45415697672915, 2.52600523214082, 2.60029009185145, 2.6770848983196, 2.75646246015585, 2.83849455321648, 2.92325134647642, 3.01080074499615, 3.10120764197262, 3.19453307163898, 3.29083325469149, 3.39015852801559, 3.49255215081157, 3.59804897984223, 3.70667400750945, 3.81844075789227, 3.93334953782816, 4.05138554268437, 4.17251681973849, 4.29669209616013, 4.42383848354365, 4.55385907685467, 4.68663047256835, 4.82200023870423, 4.9597843783607, 5.09976483811545, 5.24168712309696, 5.38525809135569, 5.67596897352268, 5.96871531589754, 6.25961861025627, 6.4029800998154, 6.54412248950521, 6.68238274445576, 6.81706863759382, 6.9474649710868, 7.07284094842977, 7.19245863689591, 7.24987787362741, 7.30558241009159, 7.35948233733246, 7.41148920803245, 7.4615163862603, 7.50947940035358, 7.55529629648317, 7.59888799032871, 7.64017861420229, 7.67909585689578, 7.71557129349658, 7.74954070242087, 7.78094436695226, 7.80972735864933, 7.83583980009722, 7.85923710462556, 7.87988019079719, 7.89773566968596, 7.91277600320558, 7.92497963202149, 7.93433107187017, 7.94082097741952, 7.94444617312817, 7.9452096508908, 7.94312053459101, 7.93819401201293, 7.93045123488507, 7.9199191881389, 7.90663052975556, 7.89062340284237, 7.87194122182415, 7.85063243484641, 7.8267502646698, 7.80035243048195, 7.77150085316609, 7.74026134664268, 7.70670329794264, 7.67089933867867, 7.6329250105562, 7.59285842750988, 7.55077993696758, 7.50677178263412, 7.4609177710556, 7.41330294407343, 7.36401325911128, 7.31313527905843, 7.20696193146069, 7.09547647705249, 6.97936444900153, 6.85929584874237, 6.73591871018378, 6.60985374221321, 6.35198180167027, 6.08996112968549, 5.82746076053762, 5.56752545977014, 5.3126001967833, 5.18762809312614, 5.06457908329446, 4.94361420243055, 4.82486828351303, 4.70845213270149, 4.5944546620528, 4.48294495337992, 4.37397423343972, 4.26757774619299, 4.16377651260584, 4.06257897240869, 3.96398250546339, 3.86797483298544, 3.7745353009039, 3.68363604919263, 3.59524307214572, 3.5093171753637, 3.42581483572666, 3.34468897090968, 3.26588962509051, 3.1893645774515, 3.1150598799198, 3.0429203303518, 2.97288988707191, 2.90491203034253, 2.83893007598602, 2.77488744601312, 2.71272790074493, 2.65239573655479, 2.59383595300683, 2.53699439283391, 2.48181785788152, 2.37625241637009, 2.27673637745912, 2.18288615222848, 2.09433872178595, 2.0107519400144, 1.93180439009075, 1.85719491940935, 1.78664194978777, 1.71988263758354, 1.6566719406492, 1.59678163506623, 1.53999931361771, 1.48612738939258, 1.43498212127446, 1.38639267295551, 1.3402002132102, 1.29625706220543, 1.25442588640592, 1.21457894299272, 1.17659737351793, 1.14037054566804, 1.07277608949022, 1.01105287700668, 0.954555066990473, 0.902719815022728, 0.855055471121454, 0.811131544449979, 0.770570174754506, 0.733038882385945, 0.69824440012285, 0.66592741883908, 0.635858104664386, 0.607832267538804, 0.581668080124898, 0.557203262215281, 0.512806156242776, 0.473649608342672, 0.438930748336369, 0.407994230619534, 0.380301159028507, 0.355405297991573, 0.332934708067919, 0.312577454087821, 0.294070396386411, 0.277190334845875, 0.247577220489056, 0.222516193489507, 0.201094930452119, 0.182621012988697, 0.166561109115693, 0.152498899778724, 0.14010543924531, 0.129117925778043, 0.119324263764171, 0.110551680013977, 0.102658221334601, 0.0955263285916638, 0.0890579267096186, 0.0831706347139491, 0.0777948125718331, 0.0728712397332541, 0.0728712397332541, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m34c,mfit|fit1]_Norm[m25c,m34c,mfit]_Comp[BSS_pdf]10",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 256,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 254,
          "fXmin" : 0.5765717,
          "fXmax" : 1.2566753,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 8.73973061597988,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 8.73973061597988,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 7.9452096508908,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m34c,mfit|fit1]_Norm[m25c,m34c,mfit]_Comp[SBB_raw_Bkst&Kst1&Kst2]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1194,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 173,
      "fX" : [0.633247, 0.633247, 0.633324679961623, 0.633402359923246, 0.633480039884868, 0.633557719846491, 0.633635399808114, 0.633713079769737, 0.63379075973136, 0.633868439692983, 0.633946119654605, 0.634023799616228, 0.634101479577851, 0.634179159539474, 0.634334519462719, 0.634489879385965, 0.634645239309211, 0.634800599232456, 0.634955959155702, 0.635111319078947, 0.635266679002193, 0.635422038925439, 0.63573275877193, 0.636043478618421, 0.636354198464912, 0.636664918311404, 0.636975638157895, 0.637286358004386, 0.637597077850877, 0.637907797697368, 0.63821851754386, 0.638529237390351, 0.638839957236842, 0.639461396929825, 0.640082836622807, 0.64070427631579, 0.641325716008772, 0.641947155701754, 0.642568595394737, 0.643190035087719, 0.643811474780702, 0.644432914473684, 0.645054354166667, 0.645675793859649, 0.646297233552632, 0.646918673245614, 0.647540112938596, 0.648161552631579, 0.649404432017544, 0.650647311403509, 0.651890190789474, 0.653133070175439, 0.654375949561404, 0.655618828947368, 0.656861708333333, 0.658104587719298, 0.659347467105263, 0.660590346491228, 0.661833225877193, 0.663076105263158, 0.664318984649123, 0.665561864035088, 0.666804743421053, 0.668047622807018, 0.669290502192982, 0.670533381578947, 0.671776260964912, 0.673019140350877, 0.675504899122807, 0.677990657894737, 0.680476416666667, 0.682962175438596, 0.685447934210526, 0.687933692982456, 0.690419451754386, 0.692905210526316, 0.695390969298246, 0.697876728070175, 0.700362486842105, 0.702848245614035, 0.705334004385965, 0.707819763157895, 0.710305521929825, 0.712791280701754, 0.715277039473684, 0.717762798245614, 0.720248557017544, 0.722734315789474, 0.725220074561403, 0.727705833333333, 0.730191592105263, 0.732677350877193, 0.735163109649123, 0.737648868421053, 0.740134627192983, 0.742620385964912, 0.745106144736842, 0.747591903508772, 0.750077662280702, 0.752563421052632, 0.755049179824561, 0.757534938596491, 0.760020697368421, 0.762506456140351, 0.767477973684211, 0.77244949122807, 0.77742100877193, 0.782392526315789, 0.787364043859649, 0.792335561403509, 0.797307078947368, 0.802278596491228, 0.807250114035088, 0.812221631578947, 0.817193149122807, 0.822164666666667, 0.827136184210526, 0.832107701754386, 0.837079219298246, 0.842050736842105, 0.847022254385965, 0.851993771929825, 0.856965289473684, 0.861936807017544, 0.866908324561404, 0.871879842105263, 0.876851359649123, 0.881822877192982, 0.886794394736842, 0.891765912280702, 0.896737429824561, 0.901708947368421, 0.906680464912281, 0.91165198245614, 0.9166235, 0.92159501754386, 0.926566535087719, 0.931538052631579, 0.936509570175439, 0.941481087719298, 0.946452605263158, 0.951424122807017, 0.956395640350877, 0.961367157894737, 0.966338675438597, 0.971310192982456, 0.976281710526316, 0.981253228070175, 0.991196263157895, 1.00113929824561, 1.01108233333333, 1.02102536842105, 1.03096840350877, 1.04091143859649, 1.05085447368421, 1.06079750877193, 1.07074054385965, 1.08068357894737, 1.09062661403509, 1.10056964912281, 1.11051268421053, 1.12045571929825, 1.13039875438596, 1.14034178947368, 1.1502848245614, 1.16022785964912, 1.17017089473684, 1.18011392982456, 1.19005696491228, 1.19502848245614, 1.2, 1.2, 1.2],
      "fY" : [0, 7.56175887048978e-6, 0.409529490693959, 0.579082008939771, 0.709131688005746, 0.818724640215446, 0.915239287013611, 1.00246025722223, 1.08263610050062, 1.15723206929532, 1.2272660682046, 1.29347932661248, 1.35643148757043, 1.4165573960222, 1.52964847707141, 1.63482650789301, 1.73353243703586, 1.82681569052524, 1.9154687111808, 2.0001073117961, 2.08122134581254, 2.15920808966318, 2.30705597706048, 2.44569277181749, 2.57660588394544, 2.70091878198109, 2.81950474966894, 2.93305862915188, 3.04214409153479, 3.14722592600414, 3.24869277257159, 3.34687354402741, 3.44204955513638, 3.62432722757443, 3.79712244170426, 3.96167692833777, 4.11897919478263, 4.26983154717868, 4.41489588188253, 4.55472593161807, 4.68979056510535, 4.82049099996306, 4.94717376709066, 5.07014064247048, 5.18965637118615, 5.30595475570126, 5.41924351306942, 5.5297081924669, 5.74281525280687, 5.94642495165262, 6.14148613729742, 6.32879336805908, 6.50902007541873, 6.68274307454769, 6.85046103322913, 7.0126086268056, 7.16956755137417, 7.32167520846472, 7.46923163665904, 7.61250510463643, 7.75173666899956, 7.88714392213833, 8.01892409962088, 8.14725667618714, 8.27230554973847, 8.39422089064574, 8.51314071709907, 8.629192244605, 8.85315206727862, 9.0669424707769, 9.27129284532154, 9.46684018272159, 9.6541449021373, 9.83370334014192, 10.0059577277906, 10.1713042475973, 10.3300996045883, 10.4826664340046, 10.6292977884945, 10.7702608898353, 10.9058002877468, 11.0361405367635, 11.1614884783546, 11.2820351974042, 11.3979577082803, 11.50942041496, 11.6165763812775, 11.7195684407293, 11.8185301700228, 11.9135867463466, 12.004855704966, 12.092447611006, 12.1764666570616, 12.2570111964459, 12.3341742203884, 12.4080437862521, 12.4787034028051, 12.5462323777224, 12.6107061317679, 12.6721964835008, 12.7307719078343, 12.7864977713385, 12.8394365468086, 12.8896480093006, 12.9821156685849, 13.0643314525583, 13.1366929591674, 13.1995686381205, 13.2533011697862, 13.2982103665235, 13.3345956770089, 13.3627383584927, 13.3829033696897, 13.3953410273719, 13.4002884620736, 13.3979709021946, 13.3886028108557, 13.3723888958679, 13.3495250099186, 13.320198955411, 13.2845912061969, 13.2428755566211, 13.1952197067847, 13.1417857916672, 13.0827308606911, 13.0182073134124, 12.9483632962694, 12.8733430646786, 12.7932873142173, 12.70833348417, 12.6186160363077, 12.5242667114323, 12.4254147659119, 12.3221871901835, 12.2147089109695, 12.1031029787631, 11.9874907419683, 11.8679920089301, 11.7447251989623, 11.6178074833646, 11.4873549173222, 11.3534825634912, 11.2163046079947, 11.0759344694871, 10.9324849018814, 10.7860680912793, 10.6367957475988, 10.4847791913461, 10.1729572660048, 9.8514881207145, 9.52125620608906, 9.18314675430151, 8.83804775000783, 8.48685176553349, 8.13045768664673, 7.76977235262795, 7.40571213241831, 7.0392044573104, 6.67118932987557, 6.30262082857423, 5.93446862776133, 5.56771955359086, 5.20337919767818, 4.84247361235743, 4.48605111406174, 4.13518422487952, 3.79097178686527, 3.45454128942319, 3.1270514573218, 2.96703064059918, 2.80969515600707, 2.80969515600707, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m34c,mfit|fit1]_Norm[m25c,m34c,mfit]_Comp[SBB_raw_Bkst&Kst1&Kst2]11",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 175,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 173,
          "fXmin" : 0.5765717,
          "fXmax" : 1.2566753,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 14.740317308281,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 14.740317308281,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 13.4002884620736,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m34c,mfit|fit1]_Norm[m25c,m34c,mfit]_Comp[BBS_pdf]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 9,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1195,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 231,
      "fX" : [0.633247, 0.633247, 0.633324679961623, 0.633402359923246, 0.633480039884868, 0.633557719846491, 0.633713079769737, 0.633868439692983, 0.634179159539474, 0.634489879385965, 0.634800599232456, 0.635111319078947, 0.63573275877193, 0.636354198464912, 0.636975638157895, 0.63821851754386, 0.639461396929825, 0.64070427631579, 0.641947155701754, 0.643190035087719, 0.645675793859649, 0.648161552631579, 0.650647311403509, 0.653133070175439, 0.655618828947368, 0.658104587719298, 0.663076105263158, 0.668047622807018, 0.673019140350877, 0.677990657894737, 0.682962175438596, 0.687933692982456, 0.692905210526316, 0.697876728070175, 0.702848245614035, 0.707819763157895, 0.712791280701754, 0.722734315789474, 0.732677350877193, 0.742620385964912, 0.752563421052632, 0.762506456140351, 0.77244949122807, 0.782392526315789, 0.792335561403509, 0.797307078947368, 0.802278596491228, 0.807250114035088, 0.812221631578947, 0.817193149122807, 0.819678907894737, 0.822164666666667, 0.824650425438596, 0.827136184210526, 0.829621942982456, 0.832107701754386, 0.834593460526316, 0.837079219298246, 0.839564978070175, 0.84080785745614, 0.842050736842105, 0.84329361622807, 0.844536495614035, 0.845779375, 0.847022254385965, 0.84826513377193, 0.849508013157895, 0.85075089254386, 0.851993771929825, 0.853236651315789, 0.854479530701754, 0.855722410087719, 0.856965289473684, 0.858208168859649, 0.859451048245614, 0.860693927631579, 0.861315367324561, 0.861936807017544, 0.862558246710526, 0.863179686403509, 0.863801126096491, 0.864422565789474, 0.865044005482456, 0.865665445175439, 0.866286884868421, 0.866908324561404, 0.867529764254386, 0.868151203947368, 0.868772643640351, 0.869394083333333, 0.870015523026316, 0.870636962719298, 0.871258402412281, 0.871879842105263, 0.872501281798246, 0.873122721491228, 0.87374416118421, 0.874365600877193, 0.874987040570175, 0.875608480263158, 0.87622991995614, 0.876851359649123, 0.878094239035088, 0.879337118421053, 0.881822877192982, 0.883065756578947, 0.88368719627193, 0.884308635964912, 0.884930075657895, 0.885551515350877, 0.88617295504386, 0.886794394736842, 0.887415834429825, 0.888037274122807, 0.88865871381579, 0.889280153508772, 0.889590873355263, 0.889901593201754, 0.890212313048246, 0.890523032894737, 0.890833752741228, 0.891144472587719, 0.891455192434211, 0.891765912280702, 0.892076632127193, 0.892387351973684, 0.892698071820175, 0.893008791666667, 0.893319511513158, 0.893630231359649, 0.89394095120614, 0.894251671052632, 0.894562390899123, 0.894873110745614, 0.895183830592105, 0.895494550438596, 0.895805270285088, 0.896115990131579, 0.89642670997807, 0.896737429824561, 0.897048149671053, 0.897358869517544, 0.897980309210526, 0.898601748903509, 0.899223188596491, 0.899844628289474, 0.900466067982456, 0.901087507675439, 0.901708947368421, 0.902330387061403, 0.902951826754386, 0.903573266447368, 0.904194706140351, 0.905437585526316, 0.906680464912281, 0.909166223684211, 0.910409103070176, 0.91165198245614, 0.912894861842105, 0.91413774122807, 0.915380620614035, 0.916002060307018, 0.9166235, 0.917244939692982, 0.917866379385965, 0.918487819078947, 0.91910925877193, 0.919730698464912, 0.920352138157895, 0.92159501754386, 0.922837896929825, 0.924080776315789, 0.925323655701754, 0.926566535087719, 0.927809414473684, 0.929052293859649, 0.930295173245614, 0.931538052631579, 0.932780932017544, 0.934023811403509, 0.935266690789474, 0.936509570175439, 0.937752449561404, 0.938995328947368, 0.940238208333333, 0.941481087719298, 0.942723967105263, 0.943966846491228, 0.945209725877193, 0.946452605263158, 0.947695484649123, 0.948938364035088, 0.951424122807017, 0.953909881578947, 0.956395640350877, 0.958881399122807, 0.961367157894737, 0.963852916666667, 0.966338675438597, 0.968824434210526, 0.971310192982456, 0.973795951754386, 0.976281710526316, 0.981253228070175, 0.986224745614035, 0.991196263157895, 0.996167780701754, 1.00113929824561, 1.00611081578947, 1.01108233333333, 1.02102536842105, 1.03096840350877, 1.04091143859649, 1.05085447368421, 1.06079750877193, 1.07074054385965, 1.08068357894737, 1.09062661403509, 1.10056964912281, 1.11051268421053, 1.12045571929825, 1.13039875438596, 1.14034178947368, 1.1502848245614, 1.16022785964912, 1.17017089473684, 1.18011392982456, 1.19005696491228, 1.2, 1.2, 1.2],
      "fY" : [0, 1.99097450646525e-25, 0.202102060332313, 0.285892642929509, 0.350239999244659, 0.404531308709393, 0.495714367087206, 0.572709236170646, 0.702174691511942, 0.811672011229987, 0.908442746977767, 0.996204486644369, 1.15274559975763, 1.29150905705138, 1.41772000340522, 1.64378505949685, 1.84526786641512, 2.02947623365452, 2.20072705797413, 2.3618167873889, 2.66070252886215, 2.93620843165988, 3.19423981939641, 3.43859027589799, 3.67185586177575, 3.89589743762275, 4.32151033392361, 4.72310927091419, 5.10551916672068, 5.47196639570399, 5.82471096051102, 6.16539531679848, 6.49525086891688, 6.81522726175984, 7.12607722479586, 7.4284146067023, 7.72275565270905, 8.28920196707873, 8.8285994374896, 9.34398939603121, 9.838752034486, 10.3171102403388, 10.7847792354291, 11.2499262458473, 11.7247119940013, 11.9712214350897, 12.2279130456491, 12.4989277528533, 12.7895978070277, 13.1068603733596, 13.2782087657332, 13.4598374931458, 13.6533624593306, 13.8606566130969, 14.0838967505354, 14.3256194937004, 14.5887881785638, 14.8768725867704, 15.1939435728887, 15.3648125968352, 15.5447845644719, 15.7345900552457, 15.9350214581677, 16.1469380444181, 16.3712712786134, 16.609030311354, 16.8613075661375, 17.1292842947141, 17.414235923902, 17.7175369506579, 18.0406650570174, 18.385204007962, 18.7528447582165, 19.1453840228386, 19.5647193554069, 20.0128395212588, 20.2483366026412, 20.4918086476725, 20.7435215259736, 21.0037422774472, 21.2727377569485, 21.5507730522611, 21.8381096500084, 22.1350033225875, 22.4417017078739, 22.7584415524087, 23.0854455881688, 23.4229190129828, 23.7710455453642, 24.1299830261907, 24.4998585425074, 24.8807630530261, 25.2727455009357, 25.6758064077362, 26.0898909523031, 26.5148815525963, 26.9505899836814, 27.3967490852803, 27.8530041351369, 28.3189039911308, 28.7938921352371, 29.277297785803, 30.266055971124, 31.2772146188091, 33.3232578129092, 34.3303865233039, 34.8227774833267, 35.3046461330703, 35.7735698136617, 36.2270596054502, 36.6625880404862, 37.0776203333218, 37.4696486232893, 37.8362285419564, 38.1750172505403, 38.4838119459286, 38.6263208034505, 38.7605877228841, 38.886393304089, 39.0035336152042, 39.1118211361957, 39.2110856289642, 39.3011749262161, 39.3819556319746, 39.4533137273923, 39.5151550763997, 39.5674058266805, 39.610012702487, 39.6429431868856, 39.6661855921263, 39.6797490179569, 39.6836631988215, 39.6779782419867, 39.6627642596999, 39.6381108994976, 39.6041267777163, 39.5609388221245, 39.50869153035, 39.4475461514418, 39.3776797984531, 39.2992845003669, 39.2125662019973, 39.0150476688181, 38.787009643137, 38.5304906624304, 38.247646398096, 37.9407141748131, 37.6119788653874, 37.2637409134069, 36.8982870766007, 36.5178643200758, 36.1246571298579, 35.7207683707664, 34.8888593115043, 34.0368187754207, 32.3211565362305, 31.476891458212, 30.6514048653774, 29.8498859947652, 29.0760926693229, 28.3325737013283, 27.9726855369296, 27.6208808321326, 27.2772294490939, 26.9417618214505, 26.6144736977692, 26.2953305044828, 25.9842713379064, 25.6812125991874, 25.0986679817195, 24.5466912940535, 24.0240933248354, 23.5295657959909, 23.0617321350668, 22.6191866196918, 22.2005240170152, 21.8043615540573, 21.4293547731571, 21.0742085662282, 20.7376844500589, 20.4186049448764, 20.1158557491232, 19.828386262412, 19.5552088927116, 19.2953974894877, 19.0480851684352, 18.8124617325297, 18.5877708456834, 18.3733070770115, 18.1684129036366, 17.9724757364626, 17.7849250151116, 17.4328941119118, 17.1084929066562, 16.8084008047054, 16.5297339485104, 16.269984209376, 16.0269664722968, 15.7987733583573, 15.5837364799061, 15.3803933561239, 15.1874591890648, 15.0038027886226, 14.6604462790593, 14.3436369432623, 14.0481045405593, 13.7696627144058, 13.5049620252042, 13.2513051106059, 13.0065071447837, 12.5366985584263, 12.0848388444718, 11.6437106508473, 11.2084296333869, 10.7757175928858, 10.3434294473039, 9.91023784772463, 9.47541821629321, 9.03869925876554, 8.60015708523387, 8.16013895056989, 7.71920748305666, 7.27809933018361, 6.83769411916235, 6.39899092123133, 5.96309027301242, 5.5311803987151, 5.10452669050999, 4.68446380324616, 4.68446380324616, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m34c,mfit|fit1]_Norm[m25c,m34c,mfit]_Comp[BBS_pdf]12",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 233,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 231,
          "fXmin" : 0.5765717,
          "fXmax" : 1.2566753,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 43.6520295187037,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 43.6520295187037,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 39.6836631988215,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m34c,mfit|fit1]_Norm[m25c,m34c,mfit]_Comp[SSS_raw_pdf]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 254,
      "fX" : [0.633247, 0.633247, 0.643190035087719, 0.653133070175439, 0.663076105263158, 0.673019140350877, 0.682962175438596, 0.692905210526316, 0.702848245614035, 0.712791280701754, 0.722734315789474, 0.732677350877193, 0.742620385964912, 0.752563421052632, 0.762506456140351, 0.767477973684211, 0.77244949122807, 0.77742100877193, 0.782392526315789, 0.787364043859649, 0.792335561403509, 0.797307078947368, 0.802278596491228, 0.804764355263158, 0.807250114035088, 0.809735872807017, 0.812221631578947, 0.814707390350877, 0.817193149122807, 0.819678907894737, 0.822164666666667, 0.824650425438596, 0.827136184210526, 0.829621942982456, 0.830864822368421, 0.832107701754386, 0.833350581140351, 0.834593460526316, 0.835836339912281, 0.837079219298246, 0.838322098684211, 0.839564978070175, 0.84080785745614, 0.842050736842105, 0.84329361622807, 0.844536495614035, 0.845779375, 0.847022254385965, 0.84826513377193, 0.849508013157895, 0.85075089254386, 0.851993771929825, 0.853236651315789, 0.854479530701754, 0.855100970394737, 0.855722410087719, 0.856343849780702, 0.856965289473684, 0.857586729166667, 0.858208168859649, 0.858829608552631, 0.859451048245614, 0.860072487938596, 0.860693927631579, 0.861315367324561, 0.861936807017544, 0.862558246710526, 0.863179686403509, 0.863801126096491, 0.864422565789474, 0.865044005482456, 0.865665445175439, 0.866286884868421, 0.866908324561404, 0.867529764254386, 0.868151203947368, 0.868772643640351, 0.869394083333333, 0.870015523026316, 0.870636962719298, 0.871258402412281, 0.871879842105263, 0.872501281798246, 0.873122721491228, 0.87374416118421, 0.874365600877193, 0.874987040570175, 0.875608480263158, 0.87622991995614, 0.876851359649123, 0.877472799342105, 0.878094239035088, 0.879337118421053, 0.880579997807017, 0.881822877192982, 0.882444316885965, 0.883065756578947, 0.88368719627193, 0.884308635964912, 0.884930075657895, 0.885551515350877, 0.88617295504386, 0.886483674890351, 0.886794394736842, 0.887105114583333, 0.887415834429825, 0.887726554276316, 0.888037274122807, 0.888347993969298, 0.88865871381579, 0.888969433662281, 0.889280153508772, 0.889590873355263, 0.889901593201754, 0.890212313048246, 0.890523032894737, 0.890833752741228, 0.891144472587719, 0.891455192434211, 0.891765912280702, 0.892076632127193, 0.892387351973684, 0.892698071820175, 0.893008791666667, 0.893319511513158, 0.893630231359649, 0.89394095120614, 0.894251671052632, 0.894562390899123, 0.894873110745614, 0.895183830592105, 0.895494550438596, 0.895805270285088, 0.896115990131579, 0.89642670997807, 0.896737429824561, 0.897048149671053, 0.897358869517544, 0.897669589364035, 0.897980309210526, 0.898291029057018, 0.898601748903509, 0.89891246875, 0.899223188596491, 0.899533908442982, 0.899844628289474, 0.900155348135965, 0.900466067982456, 0.901087507675439, 0.901708947368421, 0.902330387061403, 0.902951826754386, 0.903573266447368, 0.904194706140351, 0.905437585526316, 0.906680464912281, 0.907923344298246, 0.909166223684211, 0.910409103070176, 0.911030542763158, 0.91165198245614, 0.912273422149123, 0.912894861842105, 0.913516301535088, 0.91413774122807, 0.914759180921053, 0.915380620614035, 0.916002060307018, 0.9166235, 0.917244939692982, 0.917866379385965, 0.918487819078947, 0.91910925877193, 0.919730698464912, 0.920352138157895, 0.920973577850877, 0.92159501754386, 0.922216457236842, 0.922837896929825, 0.923459336622807, 0.924080776315789, 0.924702216008772, 0.925323655701754, 0.925945095394737, 0.926566535087719, 0.927187974780702, 0.927809414473684, 0.928430854166667, 0.929052293859649, 0.929673733552631, 0.930295173245614, 0.931538052631579, 0.932780932017544, 0.934023811403509, 0.935266690789474, 0.936509570175439, 0.937752449561404, 0.938995328947368, 0.940238208333333, 0.941481087719298, 0.942723967105263, 0.943966846491228, 0.945209725877193, 0.946452605263158, 0.947695484649123, 0.948938364035088, 0.950181243421053, 0.951424122807017, 0.952667002192982, 0.953909881578947, 0.955152760964912, 0.956395640350877, 0.958881399122807, 0.961367157894737, 0.963852916666667, 0.966338675438597, 0.968824434210526, 0.971310192982456, 0.973795951754386, 0.976281710526316, 0.978767469298246, 0.981253228070175, 0.983738986842105, 0.986224745614035, 0.988710504385965, 0.991196263157895, 0.996167780701754, 1.00113929824561, 1.00611081578947, 1.01108233333333, 1.01605385087719, 1.02102536842105, 1.02599688596491, 1.03096840350877, 1.03593992105263, 1.04091143859649, 1.05085447368421, 1.06079750877193, 1.07074054385965, 1.08068357894737, 1.09062661403509, 1.10056964912281, 1.11051268421053, 1.12045571929825, 1.13039875438596, 1.14034178947368, 1.1502848245614, 1.16022785964912, 1.17017089473684, 1.18011392982456, 1.19005696491228, 1.2, 1.2, 1.2],
      "fY" : [0, 1.95570387770096e-5, 0.0504705925751761, 0.155244614381859, 0.310764356865835, 0.522480836065164, 0.79946333946854, 1.15365874647894, 1.60232481187685, 2.16668272273762, 2.87516949137294, 3.76566203563784, 4.88917347605759, 6.31562455825267, 8.14244927378606, 9.2471762960457, 10.508214825111, 11.9528879094657, 13.6145432360412, 15.5341681261028, 17.762517666242, 20.3629447365262, 23.415199265911, 25.1413988167697, 27.0205786038336, 29.069921806427, 31.3089788314195, 33.7600508313525, 36.4486435915747, 39.4040057975428, 42.6597685255396, 46.2547061223073, 50.2336424613399, 54.648530829123, 57.0379536039223, 59.5597402197693, 62.2230026243091, 65.037585187266, 68.014128702097, 71.1641398024261, 74.500066083725, 78.0353771729649, 81.7846519137433, 85.7636717225032, 89.9895200111047, 94.4806873470251, 99.2571817155152, 104.340642833617, 109.754458913067, 115.52388353907, 121.676149376524, 128.240574175494, 135.248652951664, 142.734128179767, 146.66705863111, 150.73302725857, 154.93689304801, 159.283653272162, 163.778439336311, 168.426511061821, 173.233249171441, 178.204145713005, 183.344792128672, 188.660864645284, 194.158106627887, 199.842307503188, 205.719277823055, 211.794820000713, 218.074694214548, 224.564578937653, 231.270025516352, 238.19640618971, 245.348854916297, 252.732200356737, 260.350890353623, 268.208907257907, 276.309673476755, 284.655946667127, 293.249704077209, 302.092015650611, 311.182905662467, 320.521202859473, 330.104379334839, 339.928378691291, 349.987434437539, 360.273880031393, 370.777952529831, 381.4875924334, 392.388243016359, 403.462653206331, 414.690688903151, 426.049158482794, 449.048451108685, 472.208777076707, 495.223292195371, 506.565189083015, 517.731524165472, 528.66984212053, 539.32537811482, 549.641550006952, 559.560541582615, 569.023972052635, 573.566635946395, 577.973643091018, 582.237880431864, 586.35235055032, 590.310199333734, 594.104743893361, 597.729500536249, 601.178212587681, 604.444877853512, 607.523775506839, 610.409492181033, 613.096947051503, 615.581415691613, 617.858552494181, 619.924411458799, 621.775465156868, 623.408621700661, 624.821239559605, 626.011140086307, 626.976617636177, 627.716447187619, 628.229889394293, 628.516693026507, 628.577094784931, 628.41181649624, 628.022059726363, 627.409497872561, 626.576265819949, 625.524947271136, 624.258559878852, 622.78053833069, 621.094715551884, 619.205302206437, 617.116864688548, 614.834301805247, 612.362820357202, 609.707909828044, 606.875316393153, 603.871016456907, 600.701189922954, 597.372193395461, 593.8905335006, 590.26284050712, 586.495842412894, 582.596339651138, 578.571180555864, 570.17138529444, 561.351328162929, 552.165244413248, 542.666140520208, 532.905285020398, 522.931784659434, 502.530511145542, 481.80101500804, 461.033568122552, 440.469053985389, 420.300903837509, 410.413864313363, 400.678968380505, 391.108956168692, 381.714494850434, 372.504350741153, 363.485558026834, 354.663582044104, 346.042475545177, 337.625026819784, 329.412898920052, 321.406759546577, 313.606401409825, 306.010853086378, 298.618480550646, 291.427079685297, 284.433960163862, 277.636021161715, 271.029819391958, 264.611629984854, 258.377500736872, 252.323300251701, 246.44476048301, 240.737514169949, 235.197127632957, 229.819129371089, 224.599034873898, 219.532368031918, 214.61467950076, 209.841562345258, 205.208665262462, 200.711703655851, 196.34646880811, 187.994767411848, 180.121658284243, 172.696794182165, 165.691455239095, 159.078572916664, 152.832718653293, 146.930067070134, 141.348341398716, 136.066747034435, 131.06589771967, 126.327737753696, 121.835462757874, 117.573440846833, 113.527135531016, 109.683031271526, 106.028562299217, 102.552045075888, 99.2426146000614, 96.0901646299184, 93.0852918015273, 90.2192435531207, 84.8715776317996, 79.9884091204005, 75.5186429541019, 71.4177502752439, 67.6468347008595, 64.1718383908998, 60.9628673197816, 57.9936177018173, 55.2408880022265, 52.6841632460342, 50.3052603628377, 48.0880250659266, 46.0180722723968, 44.0825633504458, 40.570131946458, 37.4723019076881, 34.7255549852126, 32.2780441851634, 30.0871352914746, 28.1175248355679, 26.3397872108936, 24.7292439871318, 23.2650771401733, 21.9296284221207, 19.5868173185954, 17.6041399273277, 15.9094187206751, 14.4478737295807, 13.1773109423689, 12.0647937049794, 11.0842978139047, 10.2150319798193, 9.44021647632974, 8.74618253012216, 8.12169966025467, 7.55746729664793, 7.04572633050974, 6.57995927571923, 6.15465663266148, 5.76513322839373, 5.76513322839373, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m34c,mfit|fit1]_Norm[m25c,m34c,mfit]_Comp[SSS_raw_pdf]13",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 256,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 254,
          "fXmin" : 0.5765717,
          "fXmax" : 1.2566753,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 691.434804263424,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 691.434804263424,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 628.577094784931,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m34c,mfit|fit1]_Norm[m25c,m34c,mfit]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 261,
      "fX" : [0.623303964912281, 0.623303964912281, 0.633247, 0.633324679961623, 0.633402359923246, 0.633557719846491, 0.633713079769737, 0.633868439692983, 0.634179159539474, 0.634489879385965, 0.635111319078947, 0.63573275877193, 0.636354198464912, 0.636975638157895, 0.63821851754386, 0.639461396929825, 0.64070427631579, 0.643190035087719, 0.645675793859649, 0.648161552631579, 0.650647311403509, 0.653133070175439, 0.658104587719298, 0.663076105263158, 0.668047622807018, 0.673019140350877, 0.677990657894737, 0.682962175438596, 0.692905210526316, 0.702848245614035, 0.712791280701754, 0.722734315789474, 0.732677350877193, 0.742620385964912, 0.752563421052632, 0.762506456140351, 0.77244949122807, 0.77742100877193, 0.782392526315789, 0.787364043859649, 0.792335561403509, 0.797307078947368, 0.802278596491228, 0.807250114035088, 0.809735872807017, 0.812221631578947, 0.814707390350877, 0.817193149122807, 0.819678907894737, 0.822164666666667, 0.824650425438596, 0.827136184210526, 0.829621942982456, 0.832107701754386, 0.833350581140351, 0.834593460526316, 0.835836339912281, 0.837079219298246, 0.838322098684211, 0.839564978070175, 0.84080785745614, 0.842050736842105, 0.84329361622807, 0.844536495614035, 0.845779375, 0.847022254385965, 0.84826513377193, 0.849508013157895, 0.85075089254386, 0.851993771929825, 0.853236651315789, 0.854479530701754, 0.855722410087719, 0.856965289473684, 0.857586729166667, 0.858208168859649, 0.858829608552631, 0.859451048245614, 0.860072487938596, 0.860693927631579, 0.861315367324561, 0.861936807017544, 0.862558246710526, 0.863179686403509, 0.863801126096491, 0.864422565789474, 0.865044005482456, 0.865665445175439, 0.866286884868421, 0.866908324561404, 0.867529764254386, 0.868151203947368, 0.868772643640351, 0.869394083333333, 0.870015523026316, 0.870636962719298, 0.871258402412281, 0.871879842105263, 0.872501281798246, 0.873122721491228, 0.87374416118421, 0.874365600877193, 0.874987040570175, 0.875608480263158, 0.87622991995614, 0.876851359649123, 0.878094239035088, 0.879337118421053, 0.881822877192982, 0.882444316885965, 0.883065756578947, 0.88368719627193, 0.884308635964912, 0.884930075657895, 0.885551515350877, 0.88617295504386, 0.886794394736842, 0.887105114583333, 0.887415834429825, 0.887726554276316, 0.888037274122807, 0.888347993969298, 0.88865871381579, 0.888969433662281, 0.889280153508772, 0.889590873355263, 0.889901593201754, 0.890212313048246, 0.890523032894737, 0.890833752741228, 0.891144472587719, 0.891455192434211, 0.891765912280702, 0.892076632127193, 0.892387351973684, 0.892698071820175, 0.893008791666667, 0.893319511513158, 0.893630231359649, 0.89394095120614, 0.894251671052632, 0.894562390899123, 0.894873110745614, 0.895183830592105, 0.895494550438596, 0.895805270285088, 0.896115990131579, 0.89642670997807, 0.896737429824561, 0.897048149671053, 0.897358869517544, 0.897669589364035, 0.897980309210526, 0.898291029057018, 0.898601748903509, 0.89891246875, 0.899223188596491, 0.899844628289474, 0.900466067982456, 0.901087507675439, 0.901708947368421, 0.902330387061403, 0.902951826754386, 0.903573266447368, 0.904194706140351, 0.905437585526316, 0.906680464912281, 0.907923344298246, 0.909166223684211, 0.910409103070176, 0.911030542763158, 0.91165198245614, 0.912273422149123, 0.912894861842105, 0.913516301535088, 0.91413774122807, 0.914759180921053, 0.915380620614035, 0.916002060307018, 0.9166235, 0.917244939692982, 0.917866379385965, 0.918487819078947, 0.91910925877193, 0.919730698464912, 0.920352138157895, 0.920973577850877, 0.92159501754386, 0.922216457236842, 0.922837896929825, 0.923459336622807, 0.924080776315789, 0.924702216008772, 0.925323655701754, 0.925945095394737, 0.926566535087719, 0.927187974780702, 0.927809414473684, 0.929052293859649, 0.930295173245614, 0.931538052631579, 0.932780932017544, 0.934023811403509, 0.935266690789474, 0.936509570175439, 0.937752449561404, 0.938995328947368, 0.940238208333333, 0.941481087719298, 0.942723967105263, 0.943966846491228, 0.945209725877193, 0.946452605263158, 0.947695484649123, 0.948938364035088, 0.950181243421053, 0.951424122807017, 0.952667002192982, 0.953909881578947, 0.956395640350877, 0.958881399122807, 0.961367157894737, 0.963852916666667, 0.966338675438597, 0.968824434210526, 0.971310192982456, 0.973795951754386, 0.976281710526316, 0.978767469298246, 0.981253228070175, 0.983738986842105, 0.986224745614035, 0.991196263157895, 0.996167780701754, 1.00113929824561, 1.00611081578947, 1.01108233333333, 1.01605385087719, 1.02102536842105, 1.02599688596491, 1.03096840350877, 1.04091143859649, 1.05085447368421, 1.06079750877193, 1.07074054385965, 1.08068357894737, 1.09062661403509, 1.10056964912281, 1.11051268421053, 1.12045571929825, 1.13039875438596, 1.14034178947368, 1.1502848245614, 1.16022785964912, 1.17017089473684, 1.18011392982456, 1.19005696491228, 1.2, 1.2, 1.20994303508772, 1.20994303508772],
      "fY" : [0, 5.44455953888156e-5, 5.44455953888156e-5, 2.79869675732529, 3.95797779298209, 5.5975310512242, 6.85569037807439, 7.9164386565984, 9.69603533978637, 11.1965171647153, 13.7140304715617, 15.8368897900743, 17.7075765087173, 19.3991526821378, 22.4034283911445, 25.0511093204006, 27.4454410593845, 31.6979023372945, 35.4452279890522, 38.8331349845628, 41.9480950784453, 44.8463917811335, 50.1385860055553, 54.9150016937131, 59.2975371266559, 63.3657439432263, 67.1751377017737, 70.7665048318555, 77.4132405761741, 83.4910172981117, 89.1306794325625, 94.4381835922785, 99.5103353854142, 104.446443386309, 109.359493314848, 114.389152115447, 119.71984482686, 122.574413606414, 125.608240754602, 128.871957016944, 132.427798894215, 136.353027201262, 140.744512295246, 145.724947899453, 148.48345732138, 151.451358935022, 154.655570930507, 158.126868174722, 161.900532544891, 166.017125882022, 170.52341009571, 175.473443637487, 180.929888807976, 186.965569962183, 190.226609869603, 193.665328141925, 197.294568458775, 201.128222026048, 205.181318889828, 209.470126546697, 214.012256072987, 218.826775863882, 223.934332883664, 229.357281062588, 235.119816110474, 241.24811552274, 247.770481893705, 254.7174867779, 262.122111194638, 270.019877382485, 278.448964491829, 287.450298451373, 297.067603136845, 307.347396069893, 312.751008218104, 318.338907032762, 324.117639618579, 330.093892049138, 336.274475308832, 342.666308019855, 349.27639552189, 356.111804829172, 363.179634944993, 370.486981967937, 378.040898378082, 385.84834584619, 393.916140866071, 402.250892471556, 410.858931267408, 419.74622898074, 428.918307729755, 438.380138214001, 448.136026059825, 458.18948561216, 468.543100555616, 479.198370881687, 490.155545902611, 501.413443254896, 512.969254145565, 524.818335480787, 536.953989987903, 549.367236004844, 562.046569270222, 574.977719804057, 588.143407819691, 601.523103541939, 628.824783361077, 656.645248152012, 712.568588385602, 726.321501056483, 739.869034897619, 753.147927499485, 766.092075684239, 778.633124587771, 790.701167209086, 802.225548870529, 813.135766258237, 818.338811889188, 823.362445703989, 828.198342747302, 832.838380400307, 837.274672221024, 841.499601629068, 845.505855180716, 849.28645517401, 852.83479132044, 856.144651219936, 859.210249379294, 862.026254521185, 864.587814941257, 866.89058168469, 868.930729330714, 870.704974193814, 872.210589773449, 873.445419309726, 874.407885330256, 875.096996102892, 875.512348939889, 875.654130330476, 875.523112910765, 875.120649311427, 874.448662954424, 873.509635899706, 872.306593870681, 870.843088613061, 869.123177765094, 867.151402437677, 864.932762720436, 862.472691344164, 859.777025741027, 856.851978751545, 853.704108231678, 850.340285814311, 846.767665077316, 842.993649365288, 839.025859504232, 834.87210163824, 826.038642650969, 816.558233579321, 806.496835885877, 795.920516708147, 784.894636383991, 773.483129297776, 761.747884726192, 749.74823024962, 725.177800777279, 700.181843606033, 675.112343412186, 650.26195205928, 625.866197655757, 613.897885109706, 602.108054684157, 590.512341446205, 579.123872840535, 567.95347512932, 557.009876028738, 546.299901008268, 535.828661332206, 525.599732454844, 515.615321833722, 505.876425604216, 496.382973869701, 487.133964611564, 478.127586419861, 469.361330395549, 460.832091685896, 452.536261192321, 444.469808040116, 436.628353427723, 429.007236483552, 421.601572754922, 414.406305939704, 407.416253449339, 400.626146364513, 394.030664313568, 387.624465770325, 381.4022142335, 375.358600715208, 363.786301558496, 352.866305091968, 342.558738783435, 332.825393229119, 323.629892687944, 314.93778780731, 306.716589805204, 298.935761363091, 291.566676204852, 284.582556682929, 277.958396563003, 271.670874502441, 265.698262376012, 260.020331547995, 254.618259366128, 249.47453751365, 244.57288336288, 239.898155096608, 235.436271077403, 231.174133729933, 227.099558041831, 219.46851757258, 212.461490519102, 206.007592188652, 200.045171715993, 194.52049506457, 189.386622645737, 184.602454343497, 180.131917435632, 175.943275885654, 172.008542407089, 168.302977404383, 164.804661302812, 161.494128877373, 155.368990679606, 149.810079682947, 144.723192781027, 140.032202516004, 135.675140024345, 131.601220742015, 127.76856638227, 124.142445540493, 120.693903874726, 114.236402723109, 108.244357636194, 102.609066233557, 97.2518449680671, 92.1154111558097, 87.1580362275321, 82.3494995800594, 77.6682376838626, 73.099302341733, 68.6328767114472, 64.2631823080881, 59.9876644159079, 55.8063787415641, 51.7215256730161, 47.7370944212236, 43.8585902677033, 40.0928258074453, 40.0928258074453, 40.0928258074453, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m34c,mfit|fit1]_Norm[m25c,m34c,mfit]14",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 263,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 261,
          "fXmin" : 0.564640057894737,
          "fXmax" : 1.26860694210526,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 963.219543363524,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 963.219543363524,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 875.654130330476,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[fit1]",
      "fTitle" : "Histogram of ds_1000_plot__m25c",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 57,
      "fX" : [0.63821851754386, 0.648161552631579, 0.658104587719298, 0.668047622807017, 0.677990657894737, 0.687933692982456, 0.697876728070175, 0.707819763157895, 0.717762798245614, 0.727705833333333, 0.737648868421053, 0.747591903508772, 0.757534938596491, 0.76747797368421, 0.77742100877193, 0.787364043859649, 0.797307078947368, 0.807250114035088, 0.817193149122807, 0.827136184210526, 0.837079219298246, 0.847022254385965, 0.856965289473684, 0.866908324561403, 0.876851359649123, 0.886794394736842, 0.896737429824561, 0.906680464912281, 0.9166235, 0.926566535087719, 0.936509570175439, 0.946452605263158, 0.956395640350877, 0.966338675438597, 0.976281710526316, 0.986224745614035, 0.996167780701754, 1.00611081578947, 1.01605385087719, 1.02599688596491, 1.03593992105263, 1.04588295614035, 1.05582599122807, 1.06576902631579, 1.07571206140351, 1.08565509649123, 1.09559813157895, 1.10554116666667, 1.11548420175439, 1.12542723684211, 1.13537027192982, 1.14531330701754, 1.15525634210526, 1.16519937719298, 1.1751424122807, 1.18508544736842, 1.19502848245614],
      "fY" : [29, 45, 47, 76, 78, 80, 84, 92, 86, 103, 90, 102, 128, 122, 130, 147, 142, 159, 198, 198, 244, 262, 325, 436, 635, 802, 817, 736, 500, 406, 300, 225, 175, 179, 177, 139, 146, 148, 124, 138, 119, 107, 97, 121, 75, 76, 82, 76, 70, 66, 55, 57, 49, 61, 50, 36, 36],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[fit1]3002",
        "fTitle" : "Histogram of ds_1000_plot__m25c",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.5765717,
          "fXmax" : 1.2566753,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 21.2814615916336,
          "fXmax" : 928.331736346115,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 928.331736346115,
        "fMinimum" : 21.2814615916336,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965],
      "fEXhigh" : [0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965],
      "fEYlow" : [5.35393156485154, 6.68317934450653, 6.83117232107667, 8.69857573269304, 8.81278816273145, 8.925539206363, 9.14687261164421, 9.57420129928205, 9.2555546645027, 9.66120071645079, 9.46917726632712, 9.61187420807835, 10.8247516529061, 10.556672193748, 10.9127122105133, 11.6346610995116, 11.4268604418766, 12.119429464124, 13.5801278403287, 13.5801278403287, 15.1284996080878, 15.6941347407017, 17.5346887968714, 20.3865985742054, 24.7041663222572, 27.8240180765371, 28.0875847178456, 26.6339271024302, 21.866269246345, 19.6556443707464, 16.8277234511635, 14.5083310198036, 12.7382022948737, 12.8884278389959, 12.8135269556944, 11.3004237212059, 11.5933866224478, 11.6757956618859, 10.646748404804, 11.2579760163049, 10.4201648339208, 9.85615758860399, 9.83185435575356, 10.5113577727726, 8.64090341739966, 8.69857573269304, 9.03688356534234, 8.69857573269304, 8.3465663719404, 8.10340262167422, 7.39357955269438, 7.52761858827319, 6.97602630329686, 7.78877941552809, 7.04733682585609, 5.97199579039322, 5.97199579039322],
      "fEYhigh" : [6.44701964227479, 7.75790450041968, 7.90428920652069, 9.7560610979592, 9.86953088054457, 9.98156730479691, 10.2015488233739, 10.626443289669, 10.309590587781, 10.6612007164508, 10.5219972584965, 10.6118742080783, 11.8247516529061, 11.556672193748, 11.9127122105133, 12.6346610995116, 12.4268604418766, 13.119429464124, 14.5801278403287, 14.5801278403287, 16.1284996080878, 16.6941347407017, 18.5346887968714, 21.3865985742054, 25.7041663222572, 28.8240180765371, 29.0875847178456, 27.6339271024302, 22.866269246345, 20.6556443707464, 17.8277234511635, 15.5083310198036, 13.7382022948737, 13.8884278389959, 13.8135269556944, 12.300423721206, 12.5933866224478, 12.6757956618859, 11.646748404804, 12.2579760163048, 11.4201648339208, 10.856157588604, 10.8827303945866, 11.5113577727726, 9.69877119773849, 9.7560610979592, 10.092223353418, 9.7560610979592, 9.40646758331697, 9.16509432622888, 8.46116562362432, 8.5940072411441, 8.04763434666193, 8.85295233843901, 8.1182246064733, 7.0555452840609, 7.0555452840609],
      "_yAxisLabel" : "Events \/ ( 0.00994304 )",
      "_ymin" : 0,
      "_ymax" : 846.087584717846,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.0099430350877193,
      "_nSigma" : 1,
      "_entries" : 10283,
      "_rawEntries" : 59449
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "sus",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 18.8,
  "fWindowTopX" : 86,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 966,
  "fCw" : 1000,
  "fCh" : 940,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig6c.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.551306807412802,
  "fY1" : -173.493975514268,
  "fX2" : 1.23414174818321,
  "fY2" : 1272.28915915726,
  "fXtoAbsPixelk" : -807.379265989291,
  "fXtoPixelk" : -807.379265989291,
  "fXtoPixel" : 1464.48276192743,
  "fYtoAbsPixelk" : 827.200050420213,
  "fYtoPixelk" : 827.200050420213,
  "fYtoPixel" : -0.650166665703679,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 940.00005,
  "fVtoPixelk" : 940,
  "fVtoPixel" : -940,
  "fAbsPixeltoXk" : 0.551306807412802,
  "fPixeltoXk" : 0.551306807412802,
  "fPixeltoX" : 6.8283494077041e-4,
  "fAbsPixeltoYk" : 1272.28915915726,
  "fPixeltoYk" : -173.493975514268,
  "fPixeltoY" : -1.53806716454418,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.633247,
  "fUymin" : 0,
  "fUxmax" : 1.2,
  "fUymax" : 1200,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.633247,
      "fY1" : 0,
      "fX2" : 1.2,
      "fY2" : 1200,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_fe7d4f0",
      "fTitle" : "A RooPlot of \"m34c\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 59,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 57,
        "fXmin" : 0.633247,
        "fXmax" : 1.2,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000506,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 1200,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 939.660888768174, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,mfit|fit2]_Norm[m25c,m34c,mfit]_Comp[BBB_Bkst&Kst1&Kst2]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 175,
      "fX" : [0.623303964912281, 0.623303964912281, 0.633247, 0.633324679961623, 0.633402359923246, 0.633480039884868, 0.633557719846491, 0.633635399808114, 0.633713079769737, 0.63379075973136, 0.633868439692983, 0.633946119654605, 0.634023799616228, 0.634101479577851, 0.634179159539474, 0.634334519462719, 0.634489879385965, 0.634645239309211, 0.634800599232456, 0.634955959155702, 0.635111319078947, 0.635266679002193, 0.635422038925439, 0.63573275877193, 0.636043478618421, 0.636354198464912, 0.636664918311404, 0.636975638157895, 0.637286358004386, 0.637597077850877, 0.637907797697368, 0.63821851754386, 0.638529237390351, 0.638839957236842, 0.639461396929825, 0.640082836622807, 0.64070427631579, 0.641325716008772, 0.641947155701754, 0.642568595394737, 0.643190035087719, 0.643811474780702, 0.644432914473684, 0.645054354166667, 0.645675793859649, 0.646297233552632, 0.646918673245614, 0.647540112938596, 0.648161552631579, 0.649404432017544, 0.650647311403509, 0.651890190789474, 0.653133070175439, 0.654375949561404, 0.655618828947368, 0.656861708333333, 0.658104587719298, 0.659347467105263, 0.660590346491228, 0.661833225877193, 0.663076105263158, 0.664318984649123, 0.665561864035088, 0.666804743421053, 0.668047622807018, 0.669290502192982, 0.670533381578947, 0.671776260964912, 0.673019140350877, 0.675504899122807, 0.677990657894737, 0.680476416666667, 0.682962175438596, 0.685447934210526, 0.687933692982456, 0.690419451754386, 0.692905210526316, 0.695390969298246, 0.697876728070175, 0.700362486842105, 0.702848245614035, 0.705334004385965, 0.707819763157895, 0.710305521929825, 0.712791280701754, 0.715277039473684, 0.717762798245614, 0.720248557017544, 0.722734315789474, 0.725220074561403, 0.727705833333333, 0.730191592105263, 0.732677350877193, 0.735163109649123, 0.737648868421053, 0.740134627192983, 0.742620385964912, 0.745106144736842, 0.747591903508772, 0.750077662280702, 0.752563421052632, 0.755049179824561, 0.757534938596491, 0.760020697368421, 0.762506456140351, 0.767477973684211, 0.77244949122807, 0.77742100877193, 0.782392526315789, 0.787364043859649, 0.792335561403509, 0.797307078947368, 0.802278596491228, 0.807250114035088, 0.812221631578947, 0.817193149122807, 0.822164666666667, 0.827136184210526, 0.832107701754386, 0.837079219298246, 0.842050736842105, 0.847022254385965, 0.851993771929825, 0.856965289473684, 0.861936807017544, 0.866908324561404, 0.871879842105263, 0.876851359649123, 0.881822877192982, 0.886794394736842, 0.891765912280702, 0.896737429824561, 0.901708947368421, 0.906680464912281, 0.91165198245614, 0.9166235, 0.92159501754386, 0.926566535087719, 0.931538052631579, 0.936509570175439, 0.941481087719298, 0.946452605263158, 0.951424122807017, 0.956395640350877, 0.961367157894737, 0.966338675438597, 0.971310192982456, 0.976281710526316, 0.981253228070175, 0.991196263157895, 1.00113929824561, 1.01108233333333, 1.02102536842105, 1.03096840350877, 1.04091143859649, 1.05085447368421, 1.06079750877193, 1.07074054385965, 1.08068357894737, 1.09062661403509, 1.10056964912281, 1.11051268421053, 1.12045571929825, 1.13039875438596, 1.14034178947368, 1.1502848245614, 1.16022785964912, 1.17017089473684, 1.18011392982456, 1.19005696491228, 1.19502848245614, 1.2, 1.2, 1.20994303508772, 1.20994303508772],
      "fY" : [0, 2.70795969213642e-5, 2.70795969213642e-5, 1.46657592834426, 2.07376453746761, 2.53948857722812, 2.93195453945851, 3.27758546700657, 3.58993458535218, 3.877054229868, 4.1441916514013, 4.39499209263933, 4.63210998799211, 4.85754948867797, 5.07286782840429, 5.47786102412302, 5.8545166049756, 6.20799478653576, 6.54205369363265, 6.85953116234469, 7.16263249470734, 7.45311191668457, 7.73239212448474, 8.26185375701823, 8.75832932372015, 9.22714542442671, 9.67232533938927, 10.0969964060704, 10.5036469404132, 10.8942955185949, 11.2706066083722, 11.6339719778568, 11.9855695045681, 12.32640661159, 12.9791655770536, 13.5979666825527, 14.1872567202221, 14.7505756574031, 15.290796651948, 15.8102900368504, 16.3110387977121, 16.7947220116058, 17.2627764886146, 17.7164431988936, 18.1568028396856, 18.5848034959898, 19.0012824434428, 19.4069835425911, 19.8025712680614, 20.5657340974957, 21.2948856968069, 21.9934240094842, 22.6641944474675, 23.3096086524629, 23.931732271181, 24.5323510948375, 25.1130217497767, 25.6751111370904, 26.2198275335283, 26.7482454144861, 27.2613254833964, 27.7599309938681, 28.2448411712525, 28.7167623405957, 29.1763372232142, 29.6241527578322, 30.0607467231838, 30.4866133795356, 30.9022083014041, 31.7042362195714, 32.4698461856578, 33.2016502365637, 33.9019295190075, 34.5726909635493, 35.2157120130529, 35.832576351807, 36.42470275856, 36.9933686382778, 37.5397293877968, 38.0648344650184, 38.569640824289, 39.0550242285038, 39.5217888353173, 39.9706753696994, 40.4023681303344, 40.8175010276403, 41.2166628126627, 41.6004016259857, 41.9692289720864, 42.3236232057303, 42.6640326019649, 42.9908780691605, 43.3045555547511, 43.6054381853494, 43.8938781763751, 44.1702085409615, 44.434744623453, 44.6877854791118, 44.9296151185637, 45.1605036329242, 45.3807082133663, 45.5904740770517, 45.7900353097799, 45.9796156343832, 46.1594291127558, 46.4905672757897, 46.7849922010889, 47.044127736241, 47.2692933453764, 47.4617162094207, 47.6225416161198, 47.752841928346, 47.8536243632161, 47.9258377707686, 47.9703785664285, 47.9880959440667, 47.9797964745332, 47.9462481768784, 47.8881841351778, 47.8063057222096, 47.7012854816861, 47.5737697128671, 47.4243807948692, 47.253719282565, 47.062365801438, 46.8508827649593, 46.6198159348514, 46.369695841895, 46.1010390826381, 45.8143495054039, 45.5101192973254, 45.188829982692, 44.8509533416632, 44.4969522573346, 44.1272814982203, 43.7423884424161, 43.3427137490088, 42.9286919816923, 42.5007521890184, 42.0593184452452, 41.6048103553379, 41.1376435273172, 40.6582300148333, 40.1669787325635, 39.6642958467847, 39.1505851432514, 38.6262483743168, 38.0916855870596, 37.5472954340277, 36.4306224226149, 35.2794015193554, 34.0968000516564, 32.885988145786, 31.6501457849951, 30.3924693815487, 29.1161779569335, 27.8245190151503, 26.5207741870979, 25.2082647193284, 23.8903568777028, 22.5704673355883, 21.2520686171853, 19.9386946694153, 18.6339466406458, 17.3414989516173, 16.0651057535719, 14.8086078812069, 13.5759404242846, 12.3711410622818, 11.1983593323909, 10.625304929296, 10.0618670338073, 10.0618670338073, 10.0618670338073, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,mfit|fit2]_Norm[m25c,m34c,mfit]_Comp[BBB_Bkst&Kst1&Kst2]15",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 177,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 175,
          "fXmin" : 0.564640057894737,
          "fXmax" : 1.26860694210526,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 52.7869055384734,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 52.7869055384734,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 47.9880959440667,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,mfit|fit2]_Norm[m25c,m34c,mfit]_Comp[SSB_pdf]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1197,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 231,
      "fX" : [0.633247, 0.633247, 0.633324679961623, 0.633402359923246, 0.633480039884868, 0.633557719846491, 0.633713079769737, 0.633868439692983, 0.634179159539474, 0.634489879385965, 0.634800599232456, 0.635111319078947, 0.63573275877193, 0.636354198464912, 0.636975638157895, 0.63821851754386, 0.639461396929825, 0.64070427631579, 0.641947155701754, 0.643190035087719, 0.645675793859649, 0.648161552631579, 0.650647311403509, 0.653133070175439, 0.655618828947368, 0.658104587719298, 0.663076105263158, 0.668047622807018, 0.673019140350877, 0.677990657894737, 0.682962175438596, 0.687933692982456, 0.692905210526316, 0.697876728070175, 0.702848245614035, 0.707819763157895, 0.712791280701754, 0.722734315789474, 0.732677350877193, 0.742620385964912, 0.752563421052632, 0.762506456140351, 0.77244949122807, 0.782392526315789, 0.792335561403509, 0.797307078947368, 0.802278596491228, 0.807250114035088, 0.812221631578947, 0.817193149122807, 0.819678907894737, 0.822164666666667, 0.824650425438596, 0.827136184210526, 0.829621942982456, 0.832107701754386, 0.834593460526316, 0.837079219298246, 0.839564978070175, 0.84080785745614, 0.842050736842105, 0.84329361622807, 0.844536495614035, 0.845779375, 0.847022254385965, 0.84826513377193, 0.849508013157895, 0.85075089254386, 0.851993771929825, 0.853236651315789, 0.854479530701754, 0.855722410087719, 0.856965289473684, 0.858208168859649, 0.859451048245614, 0.860693927631579, 0.861315367324561, 0.861936807017544, 0.862558246710526, 0.863179686403509, 0.863801126096491, 0.864422565789474, 0.865044005482456, 0.865665445175439, 0.866286884868421, 0.866908324561404, 0.867529764254386, 0.868151203947368, 0.868772643640351, 0.869394083333333, 0.870015523026316, 0.870636962719298, 0.871258402412281, 0.871879842105263, 0.872501281798246, 0.873122721491228, 0.87374416118421, 0.874365600877193, 0.874987040570175, 0.875608480263158, 0.87622991995614, 0.876851359649123, 0.878094239035088, 0.879337118421053, 0.881822877192982, 0.883065756578947, 0.88368719627193, 0.884308635964912, 0.884930075657895, 0.885551515350877, 0.88617295504386, 0.886794394736842, 0.887415834429825, 0.888037274122807, 0.88865871381579, 0.889280153508772, 0.889590873355263, 0.889901593201754, 0.890212313048246, 0.890523032894737, 0.890833752741228, 0.891144472587719, 0.891455192434211, 0.891765912280702, 0.892076632127193, 0.892387351973684, 0.892698071820175, 0.893008791666667, 0.893319511513158, 0.893630231359649, 0.89394095120614, 0.894251671052632, 0.894562390899123, 0.894873110745614, 0.895183830592105, 0.895494550438596, 0.895805270285088, 0.896115990131579, 0.89642670997807, 0.896737429824561, 0.897048149671053, 0.897358869517544, 0.897980309210526, 0.898601748903509, 0.899223188596491, 0.899844628289474, 0.900466067982456, 0.901087507675439, 0.901708947368421, 0.902330387061403, 0.902951826754386, 0.903573266447368, 0.904194706140351, 0.905437585526316, 0.906680464912281, 0.909166223684211, 0.910409103070176, 0.91165198245614, 0.912894861842105, 0.91413774122807, 0.915380620614035, 0.916002060307018, 0.9166235, 0.917244939692982, 0.917866379385965, 0.918487819078947, 0.91910925877193, 0.919730698464912, 0.920352138157895, 0.92159501754386, 0.922837896929825, 0.924080776315789, 0.925323655701754, 0.926566535087719, 0.927809414473684, 0.929052293859649, 0.930295173245614, 0.931538052631579, 0.932780932017544, 0.934023811403509, 0.935266690789474, 0.936509570175439, 0.937752449561404, 0.938995328947368, 0.940238208333333, 0.941481087719298, 0.942723967105263, 0.943966846491228, 0.945209725877193, 0.946452605263158, 0.947695484649123, 0.948938364035088, 0.951424122807017, 0.953909881578947, 0.956395640350877, 0.958881399122807, 0.961367157894737, 0.963852916666667, 0.966338675438597, 0.968824434210526, 0.971310192982456, 0.973795951754386, 0.976281710526316, 0.981253228070175, 0.986224745614035, 0.991196263157895, 0.996167780701754, 1.00113929824561, 1.00611081578947, 1.01108233333333, 1.02102536842105, 1.03096840350877, 1.04091143859649, 1.05085447368421, 1.06079750877193, 1.07074054385965, 1.08068357894737, 1.09062661403509, 1.10056964912281, 1.11051268421053, 1.12045571929825, 1.13039875438596, 1.14034178947368, 1.1502848245614, 1.16022785964912, 1.17017089473684, 1.18011392982456, 1.19005696491228, 1.2, 1.2, 1.2],
      "fY" : [0, 7.09726389603884e-25, 0.720436977698, 1.01912682770062, 1.24850704693399, 1.44204028871157, 1.76708223478058, 2.04154727828146, 2.50305519764168, 2.89338233213001, 3.23834277576481, 3.55118868331747, 4.10921370409836, 4.60386638415147, 5.05377289472367, 5.8596312096067, 6.57786072312888, 7.23451171986994, 7.84497272208956, 8.41921228009769, 9.48465584811452, 10.4667568698616, 11.3865661623867, 12.2576067845935, 13.0891329620822, 13.887778139259, 15.4049683558066, 16.83655556445, 18.1997392406759, 19.5060205012452, 20.7634556196755, 21.9778994882296, 23.153741716925, 24.2943675225969, 25.4024601739978, 26.4802078689379, 27.529450876401, 29.5486726007201, 31.4714728073177, 33.3086929893241, 35.0723825793271, 36.7775949829757, 38.4447033579815, 40.1028215672663, 41.7952991644355, 42.6740359591999, 43.5890693230745, 44.5551604962611, 45.591317450784, 46.7222692285591, 47.3330780334377, 47.980533340054, 48.6703953905352, 49.4093407203763, 50.2051289951351, 51.0668025586819, 52.0049248699338, 53.0318647241294, 54.1621335723499, 54.7712335636703, 55.4127829878637, 56.0893861550889, 56.8038677092079, 57.559290710197, 58.358975567319, 59.2065196185096, 60.1058170461527, 61.0610786803569, 62.0768510588507, 63.1580338765291, 64.3098946540599, 65.5380790679627, 66.8486148960312, 68.2479069218875, 69.7427193901065, 71.3401416895181, 72.1796225205836, 73.0475318530659, 73.9448174373529, 74.8724311955585, 75.831324390154, 76.8224419844973, 77.8467161048239, 78.9050585077603, 79.998351952653, 81.1274403743049, 82.2931177495411, 83.4961155508829, 84.7370886831358, 86.0165998046157, 87.3351019448784, 88.6929193461381, 90.0902264770912, 91.5270251967387, 93.0031200831967, 94.5180919895784, 96.0712699469548, 97.6617016041079, 99.2881224760062, 100.948924367933, 102.642123449722, 104.365328573525, 107.889973287862, 111.494469347494, 118.788037619749, 122.378168086883, 124.133403310618, 125.85112945897, 127.522710434744, 129.139273939717, 130.691810261826, 132.171283604185, 133.568754149175, 134.875508411131, 136.083194829019, 137.183961029566, 137.691965007553, 138.170588795368, 138.619050293246, 139.036622541484, 139.422637083925, 139.776487069646, 140.097630065063, 140.385590551054, 140.639962082509, 140.86040909083, 141.046668313288, 141.198549836835, 141.315937747751, 141.398790382496, 141.447140179112, 141.461093132524, 141.440827861038, 141.386594295089, 141.298712002919, 141.177568171206, 141.023615261729, 140.837368367872, 140.619402297123, 140.370348407682, 140.090891228838, 139.781764895906, 139.077666902798, 138.264775506482, 137.350357519458, 136.342097303698, 135.247970292145, 134.076121413436, 132.834751101663, 131.532011004685, 130.175910920858, 128.774237928193, 127.334488148069, 124.368966433996, 121.33168166964, 115.215828539195, 112.206261094986, 109.263633666577, 106.406444423863, 103.648088948278, 100.99765303841, 99.7147529974982, 98.4606682155462, 97.2356477314848, 96.0398000326659, 94.8731099639269, 93.7354542802289, 92.6266158770723, 91.5462967480703, 89.4696891029391, 87.5020475263617, 85.6391328144803, 83.876281324083, 82.2085859617135, 80.6310357226592, 79.1386213472119, 77.7264136387822, 76.3896199841121, 75.1236236872904, 73.9240099041509, 72.7865812506229, 71.707365555195, 70.682617723104, 69.7088172666475, 68.7826627197699, 67.9010638838474, 67.0611326344605, 66.2601728462737, 65.4956698566771, 64.7652797816258, 64.0668189133623, 63.3982533646837, 62.143362249073, 60.9869632322021, 59.9172193285279, 58.9238503973471, 57.9979156655974, 57.1316258131315, 56.3181815708131, 55.5516356061142, 54.8267745864275, 54.1390185685909, 53.4843351781696, 52.2603658350764, 51.1310296966281, 50.0775398377664, 49.0849730753649, 48.1413895997219, 47.2371740730473, 46.3645382060324, 44.6898027901968, 43.0790500540315, 41.5065521682127, 39.954897820143, 38.4124011520758, 36.8714155501197, 35.3272093888769, 33.7771997521759, 32.2204195523733, 30.6571401005321, 29.0885992625596, 27.5168026499726, 25.9443762037936, 24.3744555475227, 22.8106020890068, 21.2567389316344, 19.7171017603703, 18.1962013422473, 16.6987953462578, 16.6987953462578, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,mfit|fit2]_Norm[m25c,m34c,mfit]_Comp[SSB_pdf]16",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 233,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 231,
          "fXmin" : 0.5765717,
          "fXmax" : 1.2566753,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 155.607202445776,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 155.607202445776,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 141.461093132524,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,mfit|fit2]_Norm[m25c,m34c,mfit]_Comp[BSS_pdf]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1198,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 254,
      "fX" : [0.633247, 0.633247, 0.643190035087719, 0.653133070175439, 0.663076105263158, 0.673019140350877, 0.682962175438596, 0.692905210526316, 0.702848245614035, 0.712791280701754, 0.722734315789474, 0.732677350877193, 0.742620385964912, 0.752563421052632, 0.762506456140351, 0.767477973684211, 0.77244949122807, 0.77742100877193, 0.782392526315789, 0.787364043859649, 0.792335561403509, 0.797307078947368, 0.802278596491228, 0.804764355263158, 0.807250114035088, 0.809735872807017, 0.812221631578947, 0.814707390350877, 0.817193149122807, 0.819678907894737, 0.822164666666667, 0.824650425438596, 0.827136184210526, 0.829621942982456, 0.830864822368421, 0.832107701754386, 0.833350581140351, 0.834593460526316, 0.835836339912281, 0.837079219298246, 0.838322098684211, 0.839564978070175, 0.84080785745614, 0.842050736842105, 0.84329361622807, 0.844536495614035, 0.845779375, 0.847022254385965, 0.84826513377193, 0.849508013157895, 0.85075089254386, 0.851993771929825, 0.853236651315789, 0.854479530701754, 0.855100970394737, 0.855722410087719, 0.856343849780702, 0.856965289473684, 0.857586729166667, 0.858208168859649, 0.858829608552631, 0.859451048245614, 0.860072487938596, 0.860693927631579, 0.861315367324561, 0.861936807017544, 0.862558246710526, 0.863179686403509, 0.863801126096491, 0.864422565789474, 0.865044005482456, 0.865665445175439, 0.866286884868421, 0.866908324561404, 0.867529764254386, 0.868151203947368, 0.868772643640351, 0.869394083333333, 0.870015523026316, 0.870636962719298, 0.871258402412281, 0.871879842105263, 0.872501281798246, 0.873122721491228, 0.87374416118421, 0.874365600877193, 0.874987040570175, 0.875608480263158, 0.87622991995614, 0.876851359649123, 0.877472799342105, 0.878094239035088, 0.879337118421053, 0.880579997807017, 0.881822877192982, 0.882444316885965, 0.883065756578947, 0.88368719627193, 0.884308635964912, 0.884930075657895, 0.885551515350877, 0.88617295504386, 0.886483674890351, 0.886794394736842, 0.887105114583333, 0.887415834429825, 0.887726554276316, 0.888037274122807, 0.888347993969298, 0.88865871381579, 0.888969433662281, 0.889280153508772, 0.889590873355263, 0.889901593201754, 0.890212313048246, 0.890523032894737, 0.890833752741228, 0.891144472587719, 0.891455192434211, 0.891765912280702, 0.892076632127193, 0.892387351973684, 0.892698071820175, 0.893008791666667, 0.893319511513158, 0.893630231359649, 0.89394095120614, 0.894251671052632, 0.894562390899123, 0.894873110745614, 0.895183830592105, 0.895494550438596, 0.895805270285088, 0.896115990131579, 0.89642670997807, 0.896737429824561, 0.897048149671053, 0.897358869517544, 0.897669589364035, 0.897980309210526, 0.898291029057018, 0.898601748903509, 0.89891246875, 0.899223188596491, 0.899533908442982, 0.899844628289474, 0.900155348135965, 0.900466067982456, 0.901087507675439, 0.901708947368421, 0.902330387061403, 0.902951826754386, 0.903573266447368, 0.904194706140351, 0.905437585526316, 0.906680464912281, 0.907923344298246, 0.909166223684211, 0.910409103070176, 0.911030542763158, 0.91165198245614, 0.912273422149123, 0.912894861842105, 0.913516301535088, 0.91413774122807, 0.914759180921053, 0.915380620614035, 0.916002060307018, 0.9166235, 0.917244939692982, 0.917866379385965, 0.918487819078947, 0.91910925877193, 0.919730698464912, 0.920352138157895, 0.920973577850877, 0.92159501754386, 0.922216457236842, 0.922837896929825, 0.923459336622807, 0.924080776315789, 0.924702216008772, 0.925323655701754, 0.925945095394737, 0.926566535087719, 0.927187974780702, 0.927809414473684, 0.928430854166667, 0.929052293859649, 0.929673733552631, 0.930295173245614, 0.931538052631579, 0.932780932017544, 0.934023811403509, 0.935266690789474, 0.936509570175439, 0.937752449561404, 0.938995328947368, 0.940238208333333, 0.941481087719298, 0.942723967105263, 0.943966846491228, 0.945209725877193, 0.946452605263158, 0.947695484649123, 0.948938364035088, 0.950181243421053, 0.951424122807017, 0.952667002192982, 0.953909881578947, 0.955152760964912, 0.956395640350877, 0.958881399122807, 0.961367157894737, 0.963852916666667, 0.966338675438597, 0.968824434210526, 0.971310192982456, 0.973795951754386, 0.976281710526316, 0.978767469298246, 0.981253228070175, 0.983738986842105, 0.986224745614035, 0.988710504385965, 0.991196263157895, 0.996167780701754, 1.00113929824561, 1.00611081578947, 1.01108233333333, 1.01605385087719, 1.02102536842105, 1.02599688596491, 1.03096840350877, 1.03593992105263, 1.04091143859649, 1.05085447368421, 1.06079750877193, 1.07074054385965, 1.08068357894737, 1.09062661403509, 1.10056964912281, 1.11051268421053, 1.12045571929825, 1.13039875438596, 1.14034178947368, 1.1502848245614, 1.16022785964912, 1.17017089473684, 1.18011392982456, 1.19005696491228, 1.2, 1.2, 1.2],
      "fY" : [0, 2.47200819952097e-7, 6.37947902558666e-4, 0.00196229073357755, 0.00392805908425299, 0.00660415375544472, 0.0101052104713617, 0.0145822376959111, 0.0202533733169861, 0.02738685297625, 0.0363421202909392, 0.0475979392118635, 0.0617991151907042, 0.0798294459151441, 0.10292049629029, 0.116884237367843, 0.132823754691017, 0.151084411382818, 0.172087721949963, 0.196351765818482, 0.224518086893113, 0.25738746509139, 0.295967938902865, 0.31778708796928, 0.341539906046508, 0.36744358838925, 0.395745251990199, 0.426726783246217, 0.460710575088237, 0.498066330675815, 0.539219146554893, 0.584659130170526, 0.634952854939447, 0.69075701000386, 0.720959295527625, 0.752834658985739, 0.786498275326459, 0.8220745773075, 0.859698064476442, 0.899514180593927, 0.941680263171124, 0.986366568189509, 1.0337573721202, 1.08405215194583, 1.13746684186113, 1.19423516249701, 1.25461001463339, 1.31886492412748, 1.38729551779605, 1.46022100076213, 1.53798559370091, 1.62095987274803, 1.70954193465992, 1.80415828405804, 1.85387049475987, 1.90526430698615, 1.95840113828086, 2.01334415413297, 2.07015821546587, 2.12890980638121, 2.1896669391732, 2.25249903328431, 2.31747676450048, 2.3846718802854, 2.45415697672915, 2.52600523214082, 2.60029009185145, 2.6770848983196, 2.75646246015585, 2.83849455321648, 2.92325134647642, 3.01080074499615, 3.10120764197261, 3.19453307163898, 3.2908332546915, 3.39015852801559, 3.49255215081157, 3.59804897984223, 3.70667400750945, 3.81844075789227, 3.93334953782816, 4.05138554268437, 4.17251681973849, 4.29669209616013, 4.42383848354365, 4.55385907685467, 4.68663047256835, 4.82200023870423, 4.9597843783607, 5.09976483811545, 5.24168712309696, 5.38525809135569, 5.67596897352268, 5.96871531589754, 6.25961861025627, 6.4029800998154, 6.54412248950521, 6.68238274445576, 6.81706863759382, 6.9474649710868, 7.07284094842977, 7.19245863689591, 7.2498778736274, 7.30558241009159, 7.35948233733246, 7.41148920803245, 7.4615163862603, 7.50947940035358, 7.55529629648317, 7.59888799032871, 7.64017861420229, 7.67909585689579, 7.71557129349658, 7.74954070242087, 7.78094436695226, 7.80972735864933, 7.83583980009722, 7.85923710462556, 7.87988019079719, 7.89773566968596, 7.91277600320558, 7.92497963202149, 7.93433107187017, 7.94082097741952, 7.94444617312817, 7.9452096508908, 7.94312053459101, 7.93819401201293, 7.93045123488507, 7.9199191881389, 7.90663052975556, 7.89062340284237, 7.87194122182415, 7.85063243484641, 7.8267502646698, 7.80035243048195, 7.77150085316609, 7.74026134664268, 7.70670329794264, 7.67089933867867, 7.6329250105562, 7.59285842750988, 7.55077993696758, 7.50677178263412, 7.4609177710556, 7.41330294407343, 7.36401325911128, 7.31313527905843, 7.20696193146069, 7.09547647705249, 6.97936444900153, 6.85929584874237, 6.73591871018378, 6.60985374221321, 6.35198180167027, 6.08996112968549, 5.82746076053761, 5.56752545977014, 5.3126001967833, 5.18762809312614, 5.06457908329446, 4.94361420243055, 4.82486828351303, 4.70845213270149, 4.5944546620528, 4.48294495337992, 4.37397423343972, 4.26757774619299, 4.16377651260584, 4.06257897240869, 3.96398250546339, 3.86797483298544, 3.7745353009039, 3.68363604919262, 3.59524307214572, 3.5093171753637, 3.42581483572666, 3.34468897090968, 3.26588962509051, 3.1893645774515, 3.1150598799198, 3.0429203303518, 2.97288988707191, 2.90491203034253, 2.83893007598602, 2.77488744601312, 2.71272790074493, 2.65239573655479, 2.59383595300683, 2.53699439283391, 2.48181785788152, 2.37625241637009, 2.27673637745912, 2.18288615222848, 2.09433872178595, 2.0107519400144, 1.93180439009075, 1.85719491940935, 1.78664194978777, 1.71988263758354, 1.6566719406492, 1.59678163506623, 1.53999931361771, 1.48612738939258, 1.43498212127446, 1.38639267295551, 1.3402002132102, 1.29625706220543, 1.25442588640592, 1.21457894299272, 1.17659737351793, 1.14037054566804, 1.07277608949022, 1.01105287700668, 0.954555066990473, 0.902719815022729, 0.855055471121454, 0.811131544449979, 0.770570174754506, 0.733038882385945, 0.69824440012285, 0.665927418839081, 0.635858104664386, 0.607832267538804, 0.581668080124898, 0.557203262215281, 0.512806156242776, 0.473649608342672, 0.438930748336369, 0.407994230619534, 0.380301159028507, 0.355405297991573, 0.332934708067919, 0.312577454087821, 0.294070396386411, 0.277190334845875, 0.247577220489056, 0.222516193489507, 0.201094930452119, 0.182621012988697, 0.166561109115693, 0.152498899778724, 0.14010543924531, 0.129117925778043, 0.119324263764171, 0.110551680013977, 0.102658221334601, 0.0955263285916638, 0.0890579267096186, 0.0831706347139491, 0.0777948125718331, 0.0728712397332541, 0.0728712397332541, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,mfit|fit2]_Norm[m25c,m34c,mfit]_Comp[BSS_pdf]17",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 256,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 254,
          "fXmin" : 0.5765717,
          "fXmax" : 1.2566753,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 8.73973061597988,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 8.73973061597988,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 7.9452096508908,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,mfit|fit2]_Norm[m25c,m34c,mfit]_Comp[SBB_raw_Bkst&Kst1&Kst2]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1194,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 173,
      "fX" : [0.633247, 0.633247, 0.633324679961623, 0.633402359923246, 0.633480039884868, 0.633557719846491, 0.633635399808114, 0.633713079769737, 0.63379075973136, 0.633868439692983, 0.633946119654605, 0.634023799616228, 0.634101479577851, 0.634179159539474, 0.634334519462719, 0.634489879385965, 0.634645239309211, 0.634800599232456, 0.634955959155702, 0.635111319078947, 0.635266679002193, 0.635422038925439, 0.63573275877193, 0.636043478618421, 0.636354198464912, 0.636664918311404, 0.636975638157895, 0.637286358004386, 0.637597077850877, 0.637907797697368, 0.63821851754386, 0.638529237390351, 0.638839957236842, 0.639461396929825, 0.640082836622807, 0.64070427631579, 0.641325716008772, 0.641947155701754, 0.642568595394737, 0.643190035087719, 0.643811474780702, 0.644432914473684, 0.645054354166667, 0.645675793859649, 0.646297233552632, 0.646918673245614, 0.647540112938596, 0.648161552631579, 0.649404432017544, 0.650647311403509, 0.651890190789474, 0.653133070175439, 0.654375949561404, 0.655618828947368, 0.656861708333333, 0.658104587719298, 0.659347467105263, 0.660590346491228, 0.661833225877193, 0.663076105263158, 0.664318984649123, 0.665561864035088, 0.666804743421053, 0.668047622807018, 0.669290502192982, 0.670533381578947, 0.671776260964912, 0.673019140350877, 0.675504899122807, 0.677990657894737, 0.680476416666667, 0.682962175438596, 0.685447934210526, 0.687933692982456, 0.690419451754386, 0.692905210526316, 0.695390969298246, 0.697876728070175, 0.700362486842105, 0.702848245614035, 0.705334004385965, 0.707819763157895, 0.710305521929825, 0.712791280701754, 0.715277039473684, 0.717762798245614, 0.720248557017544, 0.722734315789474, 0.725220074561403, 0.727705833333333, 0.730191592105263, 0.732677350877193, 0.735163109649123, 0.737648868421053, 0.740134627192983, 0.742620385964912, 0.745106144736842, 0.747591903508772, 0.750077662280702, 0.752563421052632, 0.755049179824561, 0.757534938596491, 0.760020697368421, 0.762506456140351, 0.767477973684211, 0.77244949122807, 0.77742100877193, 0.782392526315789, 0.787364043859649, 0.792335561403509, 0.797307078947368, 0.802278596491228, 0.807250114035088, 0.812221631578947, 0.817193149122807, 0.822164666666667, 0.827136184210526, 0.832107701754386, 0.837079219298246, 0.842050736842105, 0.847022254385965, 0.851993771929825, 0.856965289473684, 0.861936807017544, 0.866908324561404, 0.871879842105263, 0.876851359649123, 0.881822877192982, 0.886794394736842, 0.891765912280702, 0.896737429824561, 0.901708947368421, 0.906680464912281, 0.91165198245614, 0.9166235, 0.92159501754386, 0.926566535087719, 0.931538052631579, 0.936509570175439, 0.941481087719298, 0.946452605263158, 0.951424122807017, 0.956395640350877, 0.961367157894737, 0.966338675438597, 0.971310192982456, 0.976281710526316, 0.981253228070175, 0.991196263157895, 1.00113929824561, 1.01108233333333, 1.02102536842105, 1.03096840350877, 1.04091143859649, 1.05085447368421, 1.06079750877193, 1.07074054385965, 1.08068357894737, 1.09062661403509, 1.10056964912281, 1.11051268421053, 1.12045571929825, 1.13039875438596, 1.14034178947368, 1.1502848245614, 1.16022785964912, 1.17017089473684, 1.18011392982456, 1.19005696491228, 1.19502848245614, 1.2, 1.2, 1.2],
      "fY" : [0, 7.56175887048978e-6, 0.409529490693959, 0.579082008939771, 0.709131688005746, 0.818724640215446, 0.915239287013611, 1.00246025722223, 1.08263610050062, 1.15723206929532, 1.2272660682046, 1.29347932661248, 1.35643148757043, 1.4165573960222, 1.52964847707141, 1.63482650789301, 1.73353243703586, 1.82681569052524, 1.9154687111808, 2.0001073117961, 2.08122134581254, 2.15920808966318, 2.30705597706048, 2.44569277181749, 2.57660588394544, 2.70091878198109, 2.81950474966894, 2.93305862915188, 3.04214409153479, 3.14722592600414, 3.24869277257159, 3.34687354402741, 3.44204955513638, 3.62432722757443, 3.79712244170426, 3.96167692833777, 4.11897919478263, 4.26983154717868, 4.41489588188253, 4.55472593161807, 4.68979056510535, 4.82049099996306, 4.94717376709066, 5.07014064247048, 5.18965637118615, 5.30595475570126, 5.41924351306942, 5.5297081924669, 5.74281525280687, 5.94642495165262, 6.14148613729742, 6.32879336805908, 6.50902007541873, 6.68274307454769, 6.85046103322913, 7.0126086268056, 7.16956755137417, 7.32167520846472, 7.46923163665904, 7.61250510463643, 7.75173666899956, 7.88714392213833, 8.01892409962088, 8.14725667618714, 8.27230554973847, 8.39422089064574, 8.51314071709907, 8.629192244605, 8.85315206727862, 9.0669424707769, 9.27129284532154, 9.46684018272159, 9.6541449021373, 9.83370334014192, 10.0059577277906, 10.1713042475973, 10.3300996045883, 10.4826664340046, 10.6292977884945, 10.7702608898353, 10.9058002877468, 11.0361405367635, 11.1614884783546, 11.2820351974042, 11.3979577082803, 11.50942041496, 11.6165763812775, 11.7195684407293, 11.8185301700228, 11.9135867463466, 12.004855704966, 12.092447611006, 12.1764666570616, 12.2570111964459, 12.3341742203884, 12.4080437862521, 12.4787034028051, 12.5462323777224, 12.6107061317679, 12.6721964835008, 12.7307719078343, 12.7864977713385, 12.8394365468086, 12.8896480093006, 12.9821156685849, 13.0643314525583, 13.1366929591674, 13.1995686381205, 13.2533011697862, 13.2982103665235, 13.3345956770089, 13.3627383584927, 13.3829033696897, 13.3953410273719, 13.4002884620736, 13.3979709021946, 13.3886028108557, 13.3723888958679, 13.3495250099186, 13.320198955411, 13.2845912061969, 13.2428755566211, 13.1952197067847, 13.1417857916672, 13.0827308606911, 13.0182073134124, 12.9483632962694, 12.8733430646786, 12.7932873142173, 12.70833348417, 12.6186160363077, 12.5242667114323, 12.4254147659119, 12.3221871901835, 12.2147089109695, 12.1031029787631, 11.9874907419683, 11.8679920089301, 11.7447251989623, 11.6178074833646, 11.4873549173222, 11.3534825634912, 11.2163046079947, 11.0759344694871, 10.9324849018814, 10.7860680912793, 10.6367957475988, 10.4847791913461, 10.1729572660048, 9.8514881207145, 9.52125620608906, 9.18314675430151, 8.83804775000783, 8.48685176553349, 8.13045768664673, 7.76977235262795, 7.40571213241831, 7.0392044573104, 6.67118932987557, 6.30262082857423, 5.93446862776133, 5.56771955359086, 5.20337919767818, 4.84247361235743, 4.48605111406174, 4.13518422487952, 3.79097178686527, 3.45454128942319, 3.1270514573218, 2.96703064059918, 2.80969515600707, 2.80969515600707, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,mfit|fit2]_Norm[m25c,m34c,mfit]_Comp[SBB_raw_Bkst&Kst1&Kst2]18",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 175,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 173,
          "fXmin" : 0.5765717,
          "fXmax" : 1.2566753,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 14.740317308281,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 14.740317308281,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 13.4002884620736,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,mfit|fit2]_Norm[m25c,m34c,mfit]_Comp[BBS_pdf]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 9,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1195,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 231,
      "fX" : [0.633247, 0.633247, 0.633324679961623, 0.633402359923246, 0.633480039884868, 0.633557719846491, 0.633713079769737, 0.633868439692983, 0.634179159539474, 0.634489879385965, 0.634800599232456, 0.635111319078947, 0.63573275877193, 0.636354198464912, 0.636975638157895, 0.63821851754386, 0.639461396929825, 0.64070427631579, 0.641947155701754, 0.643190035087719, 0.645675793859649, 0.648161552631579, 0.650647311403509, 0.653133070175439, 0.655618828947368, 0.658104587719298, 0.663076105263158, 0.668047622807018, 0.673019140350877, 0.677990657894737, 0.682962175438596, 0.687933692982456, 0.692905210526316, 0.697876728070175, 0.702848245614035, 0.707819763157895, 0.712791280701754, 0.722734315789474, 0.732677350877193, 0.742620385964912, 0.752563421052632, 0.762506456140351, 0.77244949122807, 0.782392526315789, 0.792335561403509, 0.797307078947368, 0.802278596491228, 0.807250114035088, 0.812221631578947, 0.817193149122807, 0.819678907894737, 0.822164666666667, 0.824650425438596, 0.827136184210526, 0.829621942982456, 0.832107701754386, 0.834593460526316, 0.837079219298246, 0.839564978070175, 0.84080785745614, 0.842050736842105, 0.84329361622807, 0.844536495614035, 0.845779375, 0.847022254385965, 0.84826513377193, 0.849508013157895, 0.85075089254386, 0.851993771929825, 0.853236651315789, 0.854479530701754, 0.855722410087719, 0.856965289473684, 0.858208168859649, 0.859451048245614, 0.860693927631579, 0.861315367324561, 0.861936807017544, 0.862558246710526, 0.863179686403509, 0.863801126096491, 0.864422565789474, 0.865044005482456, 0.865665445175439, 0.866286884868421, 0.866908324561404, 0.867529764254386, 0.868151203947368, 0.868772643640351, 0.869394083333333, 0.870015523026316, 0.870636962719298, 0.871258402412281, 0.871879842105263, 0.872501281798246, 0.873122721491228, 0.87374416118421, 0.874365600877193, 0.874987040570175, 0.875608480263158, 0.87622991995614, 0.876851359649123, 0.878094239035088, 0.879337118421053, 0.881822877192982, 0.883065756578947, 0.88368719627193, 0.884308635964912, 0.884930075657895, 0.885551515350877, 0.88617295504386, 0.886794394736842, 0.887415834429825, 0.888037274122807, 0.88865871381579, 0.889280153508772, 0.889590873355263, 0.889901593201754, 0.890212313048246, 0.890523032894737, 0.890833752741228, 0.891144472587719, 0.891455192434211, 0.891765912280702, 0.892076632127193, 0.892387351973684, 0.892698071820175, 0.893008791666667, 0.893319511513158, 0.893630231359649, 0.89394095120614, 0.894251671052632, 0.894562390899123, 0.894873110745614, 0.895183830592105, 0.895494550438596, 0.895805270285088, 0.896115990131579, 0.89642670997807, 0.896737429824561, 0.897048149671053, 0.897358869517544, 0.897980309210526, 0.898601748903509, 0.899223188596491, 0.899844628289474, 0.900466067982456, 0.901087507675439, 0.901708947368421, 0.902330387061403, 0.902951826754386, 0.903573266447368, 0.904194706140351, 0.905437585526316, 0.906680464912281, 0.909166223684211, 0.910409103070176, 0.91165198245614, 0.912894861842105, 0.91413774122807, 0.915380620614035, 0.916002060307018, 0.9166235, 0.917244939692982, 0.917866379385965, 0.918487819078947, 0.91910925877193, 0.919730698464912, 0.920352138157895, 0.92159501754386, 0.922837896929825, 0.924080776315789, 0.925323655701754, 0.926566535087719, 0.927809414473684, 0.929052293859649, 0.930295173245614, 0.931538052631579, 0.932780932017544, 0.934023811403509, 0.935266690789474, 0.936509570175439, 0.937752449561404, 0.938995328947368, 0.940238208333333, 0.941481087719298, 0.942723967105263, 0.943966846491228, 0.945209725877193, 0.946452605263158, 0.947695484649123, 0.948938364035088, 0.951424122807017, 0.953909881578947, 0.956395640350877, 0.958881399122807, 0.961367157894737, 0.963852916666667, 0.966338675438597, 0.968824434210526, 0.971310192982456, 0.973795951754386, 0.976281710526316, 0.981253228070175, 0.986224745614035, 0.991196263157895, 0.996167780701754, 1.00113929824561, 1.00611081578947, 1.01108233333333, 1.02102536842105, 1.03096840350877, 1.04091143859649, 1.05085447368421, 1.06079750877193, 1.07074054385965, 1.08068357894737, 1.09062661403509, 1.10056964912281, 1.11051268421053, 1.12045571929825, 1.13039875438596, 1.14034178947368, 1.1502848245614, 1.16022785964912, 1.17017089473684, 1.18011392982456, 1.19005696491228, 1.2, 1.2, 1.2],
      "fY" : [0, 1.99097450646525e-25, 0.202102060332313, 0.285892642929509, 0.350239999244659, 0.404531308709393, 0.495714367087206, 0.572709236170646, 0.702174691511942, 0.811672011229987, 0.908442746977767, 0.996204486644369, 1.15274559975763, 1.29150905705138, 1.41772000340522, 1.64378505949685, 1.84526786641512, 2.02947623365452, 2.20072705797413, 2.3618167873889, 2.66070252886215, 2.93620843165988, 3.19423981939641, 3.43859027589799, 3.67185586177575, 3.89589743762275, 4.32151033392361, 4.72310927091419, 5.10551916672068, 5.47196639570399, 5.82471096051102, 6.16539531679848, 6.49525086891688, 6.81522726175984, 7.12607722479586, 7.4284146067023, 7.72275565270905, 8.28920196707873, 8.8285994374896, 9.34398939603121, 9.838752034486, 10.3171102403388, 10.7847792354291, 11.2499262458473, 11.7247119940013, 11.9712214350897, 12.2279130456491, 12.4989277528533, 12.7895978070277, 13.1068603733596, 13.2782087657332, 13.4598374931458, 13.6533624593306, 13.8606566130969, 14.0838967505354, 14.3256194937004, 14.5887881785638, 14.8768725867704, 15.1939435728887, 15.3648125968352, 15.5447845644719, 15.7345900552457, 15.9350214581677, 16.1469380444181, 16.3712712786134, 16.609030311354, 16.8613075661375, 17.1292842947141, 17.414235923902, 17.7175369506579, 18.0406650570174, 18.385204007962, 18.7528447582165, 19.1453840228386, 19.5647193554069, 20.0128395212588, 20.2483366026412, 20.4918086476725, 20.7435215259736, 21.0037422774472, 21.2727377569485, 21.5507730522611, 21.8381096500084, 22.1350033225875, 22.4417017078739, 22.7584415524087, 23.0854455881688, 23.4229190129828, 23.7710455453642, 24.1299830261907, 24.4998585425074, 24.8807630530261, 25.2727455009357, 25.6758064077362, 26.0898909523031, 26.5148815525963, 26.9505899836814, 27.3967490852803, 27.8530041351369, 28.3189039911308, 28.7938921352371, 29.277297785803, 30.266055971124, 31.2772146188091, 33.3232578129092, 34.3303865233039, 34.8227774833267, 35.3046461330703, 35.7735698136617, 36.2270596054502, 36.6625880404862, 37.0776203333218, 37.4696486232893, 37.8362285419564, 38.1750172505403, 38.4838119459286, 38.6263208034505, 38.7605877228841, 38.886393304089, 39.0035336152042, 39.1118211361957, 39.2110856289642, 39.3011749262161, 39.3819556319746, 39.4533137273923, 39.5151550763997, 39.5674058266805, 39.610012702487, 39.6429431868856, 39.6661855921263, 39.6797490179569, 39.6836631988215, 39.6779782419867, 39.6627642596999, 39.6381108994976, 39.6041267777163, 39.5609388221245, 39.50869153035, 39.4475461514418, 39.3776797984531, 39.2992845003669, 39.2125662019973, 39.0150476688181, 38.787009643137, 38.5304906624304, 38.247646398096, 37.9407141748131, 37.6119788653874, 37.2637409134069, 36.8982870766007, 36.5178643200758, 36.1246571298579, 35.7207683707664, 34.8888593115043, 34.0368187754207, 32.3211565362305, 31.476891458212, 30.6514048653774, 29.8498859947652, 29.0760926693229, 28.3325737013283, 27.9726855369296, 27.6208808321326, 27.2772294490939, 26.9417618214505, 26.6144736977692, 26.2953305044828, 25.9842713379064, 25.6812125991874, 25.0986679817195, 24.5466912940535, 24.0240933248354, 23.5295657959909, 23.0617321350668, 22.6191866196918, 22.2005240170152, 21.8043615540573, 21.4293547731571, 21.0742085662282, 20.7376844500589, 20.4186049448764, 20.1158557491232, 19.828386262412, 19.5552088927116, 19.2953974894877, 19.0480851684352, 18.8124617325297, 18.5877708456834, 18.3733070770115, 18.1684129036366, 17.9724757364626, 17.7849250151116, 17.4328941119118, 17.1084929066562, 16.8084008047054, 16.5297339485104, 16.269984209376, 16.0269664722968, 15.7987733583573, 15.5837364799061, 15.3803933561239, 15.1874591890648, 15.0038027886226, 14.6604462790593, 14.3436369432623, 14.0481045405593, 13.7696627144058, 13.5049620252042, 13.2513051106059, 13.0065071447837, 12.5366985584263, 12.0848388444718, 11.6437106508473, 11.2084296333869, 10.7757175928858, 10.3434294473039, 9.91023784772463, 9.47541821629321, 9.03869925876554, 8.60015708523387, 8.16013895056989, 7.71920748305666, 7.27809933018361, 6.83769411916235, 6.39899092123133, 5.96309027301242, 5.5311803987151, 5.10452669050999, 4.68446380324616, 4.68446380324616, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,mfit|fit2]_Norm[m25c,m34c,mfit]_Comp[BBS_pdf]19",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 233,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 231,
          "fXmin" : 0.5765717,
          "fXmax" : 1.2566753,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 43.6520295187037,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 43.6520295187037,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 39.6836631988215,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,mfit|fit2]_Norm[m25c,m34c,mfit]_Comp[SSS_raw_pdf]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 254,
      "fX" : [0.633247, 0.633247, 0.643190035087719, 0.653133070175439, 0.663076105263158, 0.673019140350877, 0.682962175438596, 0.692905210526316, 0.702848245614035, 0.712791280701754, 0.722734315789474, 0.732677350877193, 0.742620385964912, 0.752563421052632, 0.762506456140351, 0.767477973684211, 0.77244949122807, 0.77742100877193, 0.782392526315789, 0.787364043859649, 0.792335561403509, 0.797307078947368, 0.802278596491228, 0.804764355263158, 0.807250114035088, 0.809735872807017, 0.812221631578947, 0.814707390350877, 0.817193149122807, 0.819678907894737, 0.822164666666667, 0.824650425438596, 0.827136184210526, 0.829621942982456, 0.830864822368421, 0.832107701754386, 0.833350581140351, 0.834593460526316, 0.835836339912281, 0.837079219298246, 0.838322098684211, 0.839564978070175, 0.84080785745614, 0.842050736842105, 0.84329361622807, 0.844536495614035, 0.845779375, 0.847022254385965, 0.84826513377193, 0.849508013157895, 0.85075089254386, 0.851993771929825, 0.853236651315789, 0.854479530701754, 0.855100970394737, 0.855722410087719, 0.856343849780702, 0.856965289473684, 0.857586729166667, 0.858208168859649, 0.858829608552631, 0.859451048245614, 0.860072487938596, 0.860693927631579, 0.861315367324561, 0.861936807017544, 0.862558246710526, 0.863179686403509, 0.863801126096491, 0.864422565789474, 0.865044005482456, 0.865665445175439, 0.866286884868421, 0.866908324561404, 0.867529764254386, 0.868151203947368, 0.868772643640351, 0.869394083333333, 0.870015523026316, 0.870636962719298, 0.871258402412281, 0.871879842105263, 0.872501281798246, 0.873122721491228, 0.87374416118421, 0.874365600877193, 0.874987040570175, 0.875608480263158, 0.87622991995614, 0.876851359649123, 0.877472799342105, 0.878094239035088, 0.879337118421053, 0.880579997807017, 0.881822877192982, 0.882444316885965, 0.883065756578947, 0.88368719627193, 0.884308635964912, 0.884930075657895, 0.885551515350877, 0.88617295504386, 0.886483674890351, 0.886794394736842, 0.887105114583333, 0.887415834429825, 0.887726554276316, 0.888037274122807, 0.888347993969298, 0.88865871381579, 0.888969433662281, 0.889280153508772, 0.889590873355263, 0.889901593201754, 0.890212313048246, 0.890523032894737, 0.890833752741228, 0.891144472587719, 0.891455192434211, 0.891765912280702, 0.892076632127193, 0.892387351973684, 0.892698071820175, 0.893008791666667, 0.893319511513158, 0.893630231359649, 0.89394095120614, 0.894251671052632, 0.894562390899123, 0.894873110745614, 0.895183830592105, 0.895494550438596, 0.895805270285088, 0.896115990131579, 0.89642670997807, 0.896737429824561, 0.897048149671053, 0.897358869517544, 0.897669589364035, 0.897980309210526, 0.898291029057018, 0.898601748903509, 0.89891246875, 0.899223188596491, 0.899533908442982, 0.899844628289474, 0.900155348135965, 0.900466067982456, 0.901087507675439, 0.901708947368421, 0.902330387061403, 0.902951826754386, 0.903573266447368, 0.904194706140351, 0.905437585526316, 0.906680464912281, 0.907923344298246, 0.909166223684211, 0.910409103070176, 0.911030542763158, 0.91165198245614, 0.912273422149123, 0.912894861842105, 0.913516301535088, 0.91413774122807, 0.914759180921053, 0.915380620614035, 0.916002060307018, 0.9166235, 0.917244939692982, 0.917866379385965, 0.918487819078947, 0.91910925877193, 0.919730698464912, 0.920352138157895, 0.920973577850877, 0.92159501754386, 0.922216457236842, 0.922837896929825, 0.923459336622807, 0.924080776315789, 0.924702216008772, 0.925323655701754, 0.925945095394737, 0.926566535087719, 0.927187974780702, 0.927809414473684, 0.928430854166667, 0.929052293859649, 0.929673733552631, 0.930295173245614, 0.931538052631579, 0.932780932017544, 0.934023811403509, 0.935266690789474, 0.936509570175439, 0.937752449561404, 0.938995328947368, 0.940238208333333, 0.941481087719298, 0.942723967105263, 0.943966846491228, 0.945209725877193, 0.946452605263158, 0.947695484649123, 0.948938364035088, 0.950181243421053, 0.951424122807017, 0.952667002192982, 0.953909881578947, 0.955152760964912, 0.956395640350877, 0.958881399122807, 0.961367157894737, 0.963852916666667, 0.966338675438597, 0.968824434210526, 0.971310192982456, 0.973795951754386, 0.976281710526316, 0.978767469298246, 0.981253228070175, 0.983738986842105, 0.986224745614035, 0.988710504385965, 0.991196263157895, 0.996167780701754, 1.00113929824561, 1.00611081578947, 1.01108233333333, 1.01605385087719, 1.02102536842105, 1.02599688596491, 1.03096840350877, 1.03593992105263, 1.04091143859649, 1.05085447368421, 1.06079750877193, 1.07074054385965, 1.08068357894737, 1.09062661403509, 1.10056964912281, 1.11051268421053, 1.12045571929825, 1.13039875438596, 1.14034178947368, 1.1502848245614, 1.16022785964912, 1.17017089473684, 1.18011392982456, 1.19005696491228, 1.2, 1.2, 1.2],
      "fY" : [0, 1.95570387770096e-5, 0.0504705925751761, 0.155244614381859, 0.310764356865835, 0.522480836065164, 0.79946333946854, 1.15365874647894, 1.60232481187685, 2.16668272273762, 2.87516949137294, 3.76566203563784, 4.88917347605759, 6.31562455825267, 8.14244927378606, 9.2471762960457, 10.508214825111, 11.9528879094657, 13.6145432360412, 15.5341681261028, 17.762517666242, 20.3629447365262, 23.415199265911, 25.1413988167697, 27.0205786038336, 29.069921806427, 31.3089788314195, 33.7600508313525, 36.4486435915747, 39.4040057975428, 42.6597685255396, 46.2547061223073, 50.2336424613399, 54.648530829123, 57.0379536039223, 59.5597402197693, 62.2230026243091, 65.037585187266, 68.014128702097, 71.1641398024261, 74.500066083725, 78.0353771729649, 81.7846519137433, 85.7636717225032, 89.9895200111047, 94.4806873470251, 99.2571817155152, 104.340642833617, 109.754458913067, 115.52388353907, 121.676149376524, 128.240574175494, 135.248652951664, 142.734128179767, 146.66705863111, 150.73302725857, 154.93689304801, 159.283653272162, 163.778439336311, 168.426511061821, 173.233249171441, 178.204145713005, 183.344792128672, 188.660864645284, 194.158106627887, 199.842307503188, 205.719277823055, 211.794820000713, 218.074694214548, 224.564578937653, 231.270025516352, 238.19640618971, 245.348854916297, 252.732200356737, 260.350890353623, 268.208907257907, 276.309673476755, 284.655946667127, 293.249704077209, 302.092015650611, 311.182905662467, 320.521202859473, 330.104379334839, 339.928378691291, 349.987434437539, 360.273880031393, 370.777952529831, 381.4875924334, 392.388243016359, 403.462653206331, 414.690688903151, 426.049158482794, 449.048451108685, 472.208777076707, 495.223292195371, 506.565189083015, 517.731524165472, 528.66984212053, 539.32537811482, 549.641550006952, 559.560541582615, 569.023972052635, 573.566635946395, 577.973643091018, 582.237880431864, 586.35235055032, 590.310199333734, 594.104743893361, 597.729500536249, 601.178212587681, 604.444877853512, 607.523775506839, 610.409492181033, 613.096947051503, 615.581415691613, 617.858552494181, 619.924411458799, 621.775465156869, 623.408621700661, 624.821239559605, 626.011140086307, 626.976617636177, 627.716447187619, 628.229889394293, 628.516693026507, 628.577094784931, 628.41181649624, 628.022059726363, 627.409497872561, 626.576265819949, 625.524947271136, 624.258559878852, 622.78053833069, 621.094715551884, 619.205302206437, 617.116864688548, 614.834301805247, 612.362820357202, 609.707909828044, 606.875316393153, 603.871016456907, 600.701189922954, 597.372193395461, 593.8905335006, 590.26284050712, 586.495842412894, 582.596339651138, 578.571180555864, 570.17138529444, 561.351328162929, 552.165244413248, 542.666140520208, 532.905285020398, 522.931784659434, 502.530511145542, 481.80101500804, 461.033568122552, 440.469053985389, 420.300903837509, 410.413864313363, 400.678968380505, 391.108956168692, 381.714494850434, 372.504350741153, 363.485558026834, 354.663582044104, 346.042475545177, 337.625026819784, 329.412898920052, 321.406759546577, 313.606401409825, 306.010853086378, 298.618480550646, 291.427079685297, 284.433960163862, 277.636021161715, 271.029819391958, 264.611629984854, 258.377500736872, 252.323300251701, 246.44476048301, 240.737514169949, 235.197127632957, 229.819129371089, 224.599034873898, 219.532368031918, 214.61467950076, 209.841562345258, 205.208665262462, 200.711703655851, 196.34646880811, 187.994767411848, 180.121658284243, 172.696794182165, 165.691455239095, 159.078572916664, 152.832718653293, 146.930067070134, 141.348341398716, 136.066747034435, 131.06589771967, 126.327737753696, 121.835462757874, 117.573440846833, 113.527135531016, 109.683031271526, 106.028562299217, 102.552045075888, 99.2426146000614, 96.0901646299184, 93.0852918015273, 90.2192435531207, 84.8715776317996, 79.9884091204005, 75.5186429541019, 71.4177502752439, 67.6468347008595, 64.1718383908998, 60.9628673197816, 57.9936177018173, 55.2408880022265, 52.6841632460342, 50.3052603628377, 48.0880250659266, 46.0180722723967, 44.0825633504458, 40.570131946458, 37.4723019076881, 34.7255549852126, 32.2780441851634, 30.0871352914746, 28.1175248355679, 26.3397872108936, 24.7292439871318, 23.2650771401733, 21.9296284221207, 19.5868173185954, 17.6041399273277, 15.9094187206751, 14.4478737295807, 13.1773109423689, 12.0647937049794, 11.0842978139047, 10.2150319798193, 9.44021647632974, 8.74618253012216, 8.12169966025467, 7.55746729664793, 7.04572633050974, 6.57995927571923, 6.15465663266148, 5.76513322839373, 5.76513322839373, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,mfit|fit2]_Norm[m25c,m34c,mfit]_Comp[SSS_raw_pdf]20",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 256,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 254,
          "fXmin" : 0.5765717,
          "fXmax" : 1.2566753,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 691.434804263424,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 691.434804263424,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 628.577094784931,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,mfit|fit2]_Norm[m25c,m34c,mfit]",
      "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 261,
      "fX" : [0.623303964912281, 0.623303964912281, 0.633247, 0.633324679961623, 0.633402359923246, 0.633557719846491, 0.633713079769737, 0.633868439692983, 0.634179159539474, 0.634489879385965, 0.635111319078947, 0.63573275877193, 0.636354198464912, 0.636975638157895, 0.63821851754386, 0.639461396929825, 0.64070427631579, 0.643190035087719, 0.645675793859649, 0.648161552631579, 0.650647311403509, 0.653133070175439, 0.658104587719298, 0.663076105263158, 0.668047622807018, 0.673019140350877, 0.677990657894737, 0.682962175438596, 0.692905210526316, 0.702848245614035, 0.712791280701754, 0.722734315789474, 0.732677350877193, 0.742620385964912, 0.752563421052632, 0.762506456140351, 0.77244949122807, 0.77742100877193, 0.782392526315789, 0.787364043859649, 0.792335561403509, 0.797307078947368, 0.802278596491228, 0.807250114035088, 0.809735872807017, 0.812221631578947, 0.814707390350877, 0.817193149122807, 0.819678907894737, 0.822164666666667, 0.824650425438596, 0.827136184210526, 0.829621942982456, 0.832107701754386, 0.833350581140351, 0.834593460526316, 0.835836339912281, 0.837079219298246, 0.838322098684211, 0.839564978070175, 0.84080785745614, 0.842050736842105, 0.84329361622807, 0.844536495614035, 0.845779375, 0.847022254385965, 0.84826513377193, 0.849508013157895, 0.85075089254386, 0.851993771929825, 0.853236651315789, 0.854479530701754, 0.855722410087719, 0.856965289473684, 0.857586729166667, 0.858208168859649, 0.858829608552631, 0.859451048245614, 0.860072487938596, 0.860693927631579, 0.861315367324561, 0.861936807017544, 0.862558246710526, 0.863179686403509, 0.863801126096491, 0.864422565789474, 0.865044005482456, 0.865665445175439, 0.866286884868421, 0.866908324561404, 0.867529764254386, 0.868151203947368, 0.868772643640351, 0.869394083333333, 0.870015523026316, 0.870636962719298, 0.871258402412281, 0.871879842105263, 0.872501281798246, 0.873122721491228, 0.87374416118421, 0.874365600877193, 0.874987040570175, 0.875608480263158, 0.87622991995614, 0.876851359649123, 0.878094239035088, 0.879337118421053, 0.881822877192982, 0.882444316885965, 0.883065756578947, 0.88368719627193, 0.884308635964912, 0.884930075657895, 0.885551515350877, 0.88617295504386, 0.886794394736842, 0.887105114583333, 0.887415834429825, 0.887726554276316, 0.888037274122807, 0.888347993969298, 0.88865871381579, 0.888969433662281, 0.889280153508772, 0.889590873355263, 0.889901593201754, 0.890212313048246, 0.890523032894737, 0.890833752741228, 0.891144472587719, 0.891455192434211, 0.891765912280702, 0.892076632127193, 0.892387351973684, 0.892698071820175, 0.893008791666667, 0.893319511513158, 0.893630231359649, 0.89394095120614, 0.894251671052632, 0.894562390899123, 0.894873110745614, 0.895183830592105, 0.895494550438596, 0.895805270285088, 0.896115990131579, 0.89642670997807, 0.896737429824561, 0.897048149671053, 0.897358869517544, 0.897669589364035, 0.897980309210526, 0.898291029057018, 0.898601748903509, 0.89891246875, 0.899223188596491, 0.899844628289474, 0.900466067982456, 0.901087507675439, 0.901708947368421, 0.902330387061403, 0.902951826754386, 0.903573266447368, 0.904194706140351, 0.905437585526316, 0.906680464912281, 0.907923344298246, 0.909166223684211, 0.910409103070176, 0.911030542763158, 0.91165198245614, 0.912273422149123, 0.912894861842105, 0.913516301535088, 0.91413774122807, 0.914759180921053, 0.915380620614035, 0.916002060307018, 0.9166235, 0.917244939692982, 0.917866379385965, 0.918487819078947, 0.91910925877193, 0.919730698464912, 0.920352138157895, 0.920973577850877, 0.92159501754386, 0.922216457236842, 0.922837896929825, 0.923459336622807, 0.924080776315789, 0.924702216008772, 0.925323655701754, 0.925945095394737, 0.926566535087719, 0.927187974780702, 0.927809414473684, 0.929052293859649, 0.930295173245614, 0.931538052631579, 0.932780932017544, 0.934023811403509, 0.935266690789474, 0.936509570175439, 0.937752449561404, 0.938995328947368, 0.940238208333333, 0.941481087719298, 0.942723967105263, 0.943966846491228, 0.945209725877193, 0.946452605263158, 0.947695484649123, 0.948938364035088, 0.950181243421053, 0.951424122807017, 0.952667002192982, 0.953909881578947, 0.956395640350877, 0.958881399122807, 0.961367157894737, 0.963852916666667, 0.966338675438597, 0.968824434210526, 0.971310192982456, 0.973795951754386, 0.976281710526316, 0.978767469298246, 0.981253228070175, 0.983738986842105, 0.986224745614035, 0.991196263157895, 0.996167780701754, 1.00113929824561, 1.00611081578947, 1.01108233333333, 1.01605385087719, 1.02102536842105, 1.02599688596491, 1.03096840350877, 1.04091143859649, 1.05085447368421, 1.06079750877193, 1.07074054385965, 1.08068357894737, 1.09062661403509, 1.10056964912281, 1.11051268421053, 1.12045571929825, 1.13039875438596, 1.14034178947368, 1.1502848245614, 1.16022785964912, 1.17017089473684, 1.18011392982456, 1.19005696491228, 1.2, 1.2, 1.20994303508772, 1.20994303508772],
      "fY" : [0, 5.44455953888156e-5, 5.44455953888156e-5, 2.79869675732529, 3.95797779298209, 5.5975310512242, 6.85569037807439, 7.9164386565984, 9.69603533978637, 11.1965171647153, 13.7140304715617, 15.8368897900743, 17.7075765087173, 19.3991526821378, 22.4034283911445, 25.0511093204006, 27.4454410593845, 31.6979023372945, 35.4452279890522, 38.8331349845628, 41.9480950784453, 44.8463917811335, 50.1385860055553, 54.9150016937131, 59.2975371266559, 63.3657439432263, 67.1751377017737, 70.7665048318555, 77.4132405761741, 83.4910172981117, 89.1306794325625, 94.4381835922785, 99.5103353854142, 104.446443386309, 109.359493314848, 114.389152115447, 119.71984482686, 122.574413606414, 125.608240754602, 128.871957016944, 132.427798894215, 136.353027201262, 140.744512295246, 145.724947899453, 148.48345732138, 151.451358935022, 154.655570930507, 158.126868174722, 161.900532544891, 166.017125882022, 170.52341009571, 175.473443637487, 180.929888807976, 186.965569962183, 190.226609869603, 193.665328141925, 197.294568458775, 201.128222026048, 205.181318889828, 209.470126546697, 214.012256072987, 218.826775863882, 223.934332883664, 229.357281062588, 235.119816110474, 241.24811552274, 247.770481893705, 254.7174867779, 262.122111194638, 270.019877382485, 278.448964491829, 287.450298451373, 297.067603136845, 307.347396069893, 312.751008218104, 318.338907032762, 324.117639618579, 330.093892049138, 336.274475308832, 342.666308019855, 349.27639552189, 356.111804829172, 363.179634944993, 370.486981967937, 378.040898378082, 385.84834584619, 393.916140866071, 402.250892471556, 410.858931267408, 419.74622898074, 428.918307729756, 438.380138214001, 448.136026059825, 458.18948561216, 468.543100555616, 479.198370881687, 490.155545902611, 501.413443254896, 512.969254145565, 524.818335480787, 536.953989987903, 549.367236004844, 562.046569270222, 574.977719804057, 588.143407819691, 601.523103541939, 628.824783361077, 656.645248152012, 712.568588385602, 726.321501056483, 739.869034897619, 753.147927499485, 766.092075684239, 778.633124587771, 790.701167209086, 802.225548870529, 813.135766258237, 818.338811889188, 823.362445703989, 828.198342747302, 832.838380400307, 837.274672221024, 841.499601629068, 845.505855180716, 849.28645517401, 852.83479132044, 856.144651219936, 859.210249379294, 862.026254521185, 864.587814941257, 866.89058168469, 868.930729330714, 870.704974193814, 872.210589773449, 873.445419309726, 874.407885330255, 875.096996102892, 875.512348939889, 875.654130330476, 875.523112910765, 875.120649311427, 874.448662954424, 873.509635899706, 872.306593870681, 870.843088613061, 869.123177765094, 867.151402437677, 864.932762720436, 862.472691344164, 859.777025741027, 856.851978751545, 853.704108231678, 850.340285814311, 846.767665077316, 842.993649365288, 839.025859504232, 834.87210163824, 826.038642650969, 816.558233579321, 806.496835885877, 795.920516708147, 784.894636383991, 773.483129297776, 761.747884726192, 749.74823024962, 725.177800777279, 700.181843606033, 675.112343412186, 650.26195205928, 625.866197655757, 613.897885109706, 602.108054684157, 590.512341446205, 579.123872840535, 567.95347512932, 557.009876028738, 546.299901008268, 535.828661332206, 525.599732454844, 515.615321833722, 505.876425604216, 496.382973869701, 487.133964611564, 478.127586419861, 469.361330395548, 460.832091685896, 452.536261192321, 444.469808040116, 436.628353427723, 429.007236483552, 421.601572754922, 414.406305939704, 407.416253449339, 400.626146364513, 394.030664313568, 387.624465770325, 381.4022142335, 375.358600715208, 363.786301558496, 352.866305091968, 342.558738783435, 332.825393229119, 323.629892687944, 314.93778780731, 306.716589805204, 298.935761363091, 291.566676204852, 284.582556682929, 277.958396563003, 271.670874502441, 265.698262376012, 260.020331547995, 254.618259366128, 249.47453751365, 244.57288336288, 239.898155096608, 235.436271077403, 231.174133729933, 227.099558041831, 219.46851757258, 212.461490519102, 206.007592188652, 200.045171715993, 194.52049506457, 189.386622645737, 184.602454343497, 180.131917435632, 175.943275885654, 172.008542407089, 168.302977404383, 164.804661302812, 161.494128877373, 155.368990679606, 149.810079682947, 144.723192781027, 140.032202516004, 135.675140024345, 131.601220742015, 127.76856638227, 124.142445540493, 120.693903874726, 114.236402723109, 108.244357636194, 102.609066233557, 97.2518449680671, 92.1154111558097, 87.1580362275321, 82.3494995800594, 77.6682376838626, 73.099302341733, 68.6328767114472, 64.2631823080881, 59.9876644159079, 55.8063787415641, 51.7215256730161, 47.7370944212236, 43.8585902677033, 40.0928258074453, 40.0928258074453, 40.0928258074453, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit3DMix_Bkst&Kst1&Kst2_Int[m25c,mfit|fit2]_Norm[m25c,m34c,mfit]21",
        "fTitle" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 263,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 261,
          "fXmin" : 0.564640057894737,
          "fXmax" : 1.26860694210526,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 963.219543363523,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 963.219543363523,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit3DMix(Bkst&Kst1&Kst2)",
      "_ymin" : 0,
      "_ymax" : 875.654130330476,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[fit2]",
      "fTitle" : "Histogram of ds_1000_plot__m34c",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 57,
      "fX" : [0.63821851754386, 0.648161552631579, 0.658104587719298, 0.668047622807017, 0.677990657894737, 0.687933692982456, 0.697876728070175, 0.707819763157895, 0.717762798245614, 0.727705833333333, 0.737648868421053, 0.747591903508772, 0.757534938596491, 0.76747797368421, 0.77742100877193, 0.787364043859649, 0.797307078947368, 0.807250114035088, 0.817193149122807, 0.827136184210526, 0.837079219298246, 0.847022254385965, 0.856965289473684, 0.866908324561403, 0.876851359649123, 0.886794394736842, 0.896737429824561, 0.906680464912281, 0.9166235, 0.926566535087719, 0.936509570175439, 0.946452605263158, 0.956395640350877, 0.966338675438597, 0.976281710526316, 0.986224745614035, 0.996167780701754, 1.00611081578947, 1.01605385087719, 1.02599688596491, 1.03593992105263, 1.04588295614035, 1.05582599122807, 1.06576902631579, 1.07571206140351, 1.08565509649123, 1.09559813157895, 1.10554116666667, 1.11548420175439, 1.12542723684211, 1.13537027192982, 1.14531330701754, 1.15525634210526, 1.16519937719298, 1.1751424122807, 1.18508544736842, 1.19502848245614],
      "fY" : [19, 30, 57, 59, 68, 74, 98, 92, 103, 104, 106, 127, 145, 135, 126, 131, 131, 144, 168, 190, 216, 260, 305, 444, 607, 803, 865, 763, 535, 365, 298, 227, 214, 175, 154, 159, 142, 125, 120, 117, 116, 116, 87, 102, 95, 81, 88, 82, 66, 68, 61, 60, 48, 72, 44, 46, 44],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[fit2]3003",
        "fTitle" : "Histogram of ds_1000_plot__m34c",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.5765717,
          "fXmax" : 1.2566753,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 13.2118025628105,
          "fXmax" : 982.938667313648,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 982.938667313648,
        "fMinimum" : 13.2118025628105,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965],
      "fEXhigh" : [0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965, 0.00497151754385965],
      "fEYlow" : [4.32021937465496, 5.44652245543606, 7.52761858827319, 7.65931221775091, 8.22588308091542, 8.58284357448568, 9.88257890144722, 9.57420129928205, 9.66120071645079, 9.71028892833107, 9.80776406404415, 10.7805141726785, 11.551970793194, 11.129703349613, 10.7361025271221, 10.9564392373896, 10.9564392373896, 11.5104121494643, 12.4711217710729, 13.2931142241337, 14.2054411698527, 15.6322658049017, 16.9714052096562, 20.577238908358, 24.1424430607033, 27.8416654415367, 28.9151321601655, 27.1269795670826, 22.6354706025186, 18.6115148536164, 16.7699160391705, 14.5748134316813, 14.1372811683044, 12.7382022948737, 11.9197423483742, 12.119429464124, 11.4268604418766, 10.6915146427997, 10.4658560997307, 10.3282039138539, 10.2819293264239, 10.2819293264239, 9.30941989500478, 9.61187420807835, 9.72961193969476, 8.98138393604158, 9.36297523850129, 9.03688356534234, 8.10340262167422, 8.22588308091542, 7.78877941552809, 7.72431707825595, 6.90397923687425, 8.46552935793121, 6.6079399977078, 6.75758099479102, 6.6079399977078],
      "fEYhigh" : [5.4351961614818, 6.53804637266794, 8.5940072411441, 8.72456484475691, 9.28665979094794, 9.6411014957652, 10.9331943741007, 10.626443289669, 10.6612007164508, 10.7102889283311, 10.8077640640442, 11.7805141726785, 12.551970793194, 12.129703349613, 11.7361025271221, 11.9564392373896, 11.9564392373896, 12.5104121494643, 13.4711217710729, 14.2931142241337, 15.2054411698527, 16.6322658049017, 17.9714052096562, 21.577238908358, 25.1424430607033, 28.8416654415367, 29.9151321601655, 28.1269795670826, 23.6354706025186, 19.6115148536164, 17.7699160391705, 15.5748134316813, 15.1372811683044, 13.7382022948737, 12.9197423483742, 13.119429464124, 12.4268604418766, 11.6915146427997, 11.4658560997306, 11.3282039138539, 11.2819293264239, 11.2819293264239, 10.3631439870544, 10.6118742080783, 10.7810214031256, 10.0370646922952, 10.4163928307457, 10.092223353418, 9.16509432622888, 9.28665979094794, 8.85295233843901, 8.78902310673288, 7.97632992098288, 9.5245918057301, 7.683510071295, 7.83148891411209, 7.683510071295],
      "_yAxisLabel" : "Events \/ ( 0.00994304 )",
      "_ymin" : 0,
      "_ymax" : 894.915132160166,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.0099430350877193,
      "_nSigma" : 1,
      "_entries" : 10277,
      "_rawEntries" : 59449
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "sus",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 18.8,
  "fWindowTopX" : 86,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 966,
  "fCw" : 1000,
  "fCh" : 940,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig7.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.27397590367286,
  "fY1" : -216.867469392835,
  "fX2" : 5.49084337387359,
  "fY2" : 1590.36144894657,
  "fXtoAbsPixelk" : -24318.8888031384,
  "fXtoPixelk" : -24318.8888031384,
  "fXtoPixel" : 4611.11110428138,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -0.442666666011016,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 5.27397590367286,
  "fPixeltoXk" : 5.27397590367286,
  "fPixeltoX" : 2.1686747020073e-4,
  "fAbsPixeltoYk" : 1590.36144894657,
  "fPixeltoYk" : -216.867469392835,
  "fPixeltoY" : -2.25903614792426,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.3,
  "fUymin" : 0,
  "fUxmax" : 5.48,
  "fUymax" : 1500,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.3,
      "fY1" : 0,
      "fX2" : 5.48,
      "fY2" : 1500,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_e0786b0",
      "fTitle" : "A RooPlot of \"mfit\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 74,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 72,
        "fXmin" : 5.3,
        "fXmax" : 5.48,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 1500,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 1106.12985248068, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit1D_bs_cb2_KPsi_Norm[mfit]_Comp[pp_Bkg_bs_cb2_KPsi]",
      "fTitle" : "Projection of Fit1D(bs_cb2_KPsi)",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 78,
      "fX" : [5.297499999975, 5.2975, 5.3, 5.3025, 5.305, 5.3075, 5.31, 5.3125, 5.315, 5.3175, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.3425, 5.345, 5.3475, 5.35, 5.3525, 5.355, 5.3575, 5.36, 5.3625, 5.365, 5.3675, 5.37, 5.3725, 5.375, 5.3775, 5.38, 5.3825, 5.385, 5.3875, 5.39, 5.3925, 5.395, 5.3975, 5.4, 5.4025, 5.405, 5.4075, 5.41, 5.4125, 5.415, 5.4175, 5.42, 5.4225, 5.425, 5.4275, 5.43, 5.4325, 5.435, 5.4375, 5.44, 5.4425, 5.445, 5.4475, 5.45, 5.4525, 5.455, 5.4575, 5.46, 5.4625, 5.465, 5.4675, 5.47, 5.4725, 5.475, 5.4775, 5.48, 5.48, 5.4825, 5.4825],
      "fY" : [0, 5.8432681704263, 5.8432681704263, 5.87737419154834, 5.90958112421526, 5.93988896842708, 5.96829772418378, 5.99480739148539, 6.01941797033188, 6.04212946072326, 6.06294186265954, 6.0818551761407, 6.09886940116676, 6.1139845377377, 6.12720058585355, 6.13851754551427, 6.1479354167199, 6.15545419947042, 6.16107389376582, 6.16479449960611, 6.1666160169913, 6.16653844592138, 6.16456178639635, 6.16068603841621, 6.15491120198097, 6.14723727709061, 6.13766426374515, 6.12619216194458, 6.11282097168889, 6.09755069297811, 6.0803813258122, 6.06131287019119, 6.04034532611508, 6.01747869358385, 5.99271297259753, 5.96604816315608, 5.93748426525953, 5.90702127890787, 5.8746592041011, 5.84039804083923, 5.80423778912224, 5.76617844895015, 5.72622002032294, 5.68436250324064, 5.64060589770321, 5.5949502037107, 5.54739542126305, 5.4979415503603, 5.44658859100245, 5.39333654318948, 5.33818540692142, 5.28113518219824, 5.22218586901996, 5.16133746738655, 5.09858997729804, 5.03394339875443, 4.9673977317557, 4.89895297630188, 4.82860913239293, 4.7563662000289, 4.68222417920973, 4.60618306993545, 4.52824287220609, 4.44840358602159, 4.36666521138202, 4.2830277482873, 4.19749119673751, 4.11005555673258, 4.02072082827254, 3.92948701135742, 3.83635410598716, 3.74132211216183, 3.64439102988135, 3.54556085914581, 3.44483159995511, 3.44483159995511, 0, 3.44483159995511],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit1D_bs_cb2_KPsi_Norm[mfit]_Comp[pp_Bkg_bs_cb2_KPsi]1",
        "fTitle" : "Projection of Fit1D(bs_cb2_KPsi)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.2789999999725,
          "fXmax" : 5.5010000000025,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 6.78327761869043,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 6.78327761869043,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(bs_cb2_KPsi)",
      "_ymin" : 0,
      "_ymax" : 6.1666160169913,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit1D_bs_cb2_KPsi_Norm[mfit]_Comp[cb2_bs_cb2_KPsi]",
      "fTitle" : "Projection of Fit1D(bs_cb2_KPsi)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 273,
      "fX" : [5.3, 5.3, 5.3025, 5.305, 5.3075, 5.31, 5.3125, 5.315, 5.3175, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.3425, 5.34375, 5.345, 5.34625, 5.3475, 5.34875, 5.349375, 5.35, 5.350625, 5.35125, 5.351875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.355625, 5.3559375, 5.35625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.35953125, 5.359609375, 5.3596875, 5.359765625, 5.35984375, 5.359921875, 5.36, 5.360078125, 5.36015625, 5.360234375, 5.3603125, 5.360390625, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36109375, 5.36125, 5.36140625, 5.3615625, 5.36171875, 5.361875, 5.36203125, 5.3621875, 5.3625, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.364609375, 5.3646875, 5.364765625, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.368828125, 5.36890625, 5.368984375, 5.3690625, 5.369140625, 5.36921875, 5.369296875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.3709375, 5.37125, 5.3715625, 5.37171875, 5.371875, 5.37203125, 5.3721875, 5.37234375, 5.3725, 5.37265625, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.373359375, 5.3734375, 5.373515625, 5.37359375, 5.373671875, 5.37375, 5.373828125, 5.37390625, 5.373984375, 5.3740625, 5.374140625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.3778125, 5.378125, 5.3784375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.381875, 5.3825, 5.383125, 5.38375, 5.384375, 5.385, 5.38625, 5.3875, 5.38875, 5.39, 5.3925, 5.395, 5.3975, 5.4, 5.4025, 5.405, 5.4075, 5.41, 5.4125, 5.415, 5.4175, 5.42, 5.4225, 5.425, 5.4275, 5.43, 5.4325, 5.435, 5.4375, 5.44, 5.4425, 5.445, 5.4475, 5.45, 5.4525, 5.455, 5.4575, 5.46, 5.4625, 5.465, 5.4675, 5.47, 5.4725, 5.475, 5.4775, 5.48, 5.48, 5.48],
      "fY" : [0.012090642326621, 0, 0.0150884917174603, 0.0189703073255426, 0.0240413997057925, 0.0307291841254474, 0.0396392279395533, 0.0516406215528012, 0.0679980667710799, 0.090579725808506, 0.122190306260076, 0.167115509127975, 0.232031340034225, 0.327558966550953, 0.470992976474422, 0.691226841226012, 1.03793019815659, 1.59926048252751, 2.53742152725509, 3.23566013243583, 4.16330961773514, 5.409039603309, 7.10138952474971, 9.42944828829322, 10.9152591655931, 12.6758274179724, 14.7698354973863, 17.2702633703338, 20.2683234051868, 23.8786088308777, 25.9571657646984, 28.245872465508, 30.7690068192529, 33.5540108480506, 36.6319511838902, 40.0380537429846, 43.8123257475439, 48.0002807879439, 52.6537857004708, 57.8320517766515, 63.602797372118, 70.0436145359264, 77.2435790742982, 81.1596789027214, 85.3051517961378, 89.6952657512045, 94.3464289391571, 99.2762842430828, 104.503812424447, 110.049444779836, 115.935186242209, 122.18474998521, 128.82370470571, 135.879635889975, 143.382322515465, 151.363930803606, 159.859226822524, 168.905809945725, 178.544369404084, 188.818966429733, 199.777344784267, 211.471272794988, 217.611437998855, 223.956920396676, 230.515497212627, 237.295275098576, 244.304705576235, 251.552601273625, 259.04815299993, 266.800947706698, 274.820987385059, 283.118708951668, 291.70500518053, 300.55643716694, 318.745744163731, 337.551777843434, 356.955475718263, 376.934024189501, 397.460777373369, 418.505199518013, 440.032832839063, 462.005292440545, 484.380289798931, 507.111686071757, 530.149576250026, 576.927114010258, 671.579977851764, 695.082007876604, 718.376303298028, 741.388069456814, 764.041294733657, 786.259153755384, 807.964429124979, 829.079948565541, 849.529034119089, 869.235959822964, 878.787822437734, 888.126414106112, 897.242742888176, 906.127963002609, 914.773389064556, 923.170510178363, 931.311003853338, 939.186749710785, 946.789842950827, 954.11260754782, 961.147609143605, 967.887667608322, 974.325869239134, 980.45557856788, 986.270449749447, 991.764437503537, 996.931807583414, 1001.76714674629, 1006.26537220108, 1010.4217405104, 1014.23185592516, 1017.69167813099, 1020.79752938755, 1023.54610104313, 1025.93445940836, 1027.96005097417, 1029.62070696137, 1030.9146471903, 1031.84048326099, 1032.39722103576, 1032.58426241815, 1032.40140642366, 1031.84884953965, 1030.92718537353, 1029.63740358998, 1027.98088814008, 1025.95941478656, 1023.57514793158, 1020.83063675479, 1017.72881067141, 1014.27297412166, 1010.46680070449, 1006.31432667018, 1001.81994378794, 996.988391606217, 991.824749124671, 986.334425898587, 980.523152597093, 974.396971038416, 967.962223726812, 961.225542915956, 954.193839225464, 946.874289837834, 939.274326303986, 931.401621986376, 923.264079169344, 914.869815866944, 906.227152359021, 897.344597486714, 888.23083473889, 878.894708161219, 869.345208119786, 849.64269453055, 829.197596220539, 808.085632453002, 786.383477093202, 764.168300894613, 741.517322241765, 718.50736992815, 695.21446133037, 648.077389129593, 600.683243675215, 553.572797236021, 530.280696558322, 507.241221223, 484.507946920594, 462.130799669982, 440.1559398887, 418.625678064015, 397.57842127228, 377.048649529474, 357.066920712644, 337.659902575621, 318.850430193214, 309.681561038772, 300.769608775942, 292.141110148037, 283.786196615115, 275.69537272744, 267.85950091146, 260.269786921475, 252.917765925138, 245.795289193757, 238.894511369737, 232.207878283739, 225.728115296622, 213.361432246205, 201.741443492629, 190.818936511987, 180.548211075638, 170.886809615094, 161.795269725343, 153.236896872181, 145.177555548197, 137.585477283647, 130.43108406461, 123.686825841996, 117.327030934782, 111.32776823849, 105.666720246911, 100.323065983948, 95.2773730221579, 90.511497837161, 86.0084938128188, 81.7525262717948, 77.7287939602845, 73.9234564649229, 66.9170107215725, 60.6392539760098, 55.0078165293179, 49.9503688943528, 45.403310848878, 41.3106428102263, 37.6229926542227, 34.2967752831098, 31.2934657450145, 28.578969638189, 26.1230769936438, 23.8989878985991, 20.053648424547, 16.8823464130551, 14.2575654414623, 12.0776255656005, 10.2611129765787, 8.74258061852622, 6.39823597429997, 4.73075798465577, 3.53157340735944, 2.66021091546584, 1.54749160446764, 0.927744871170191, 0.571396006024809, 0.360563561918694, 0.232572205314939, 0.153037426324776, 0.102552718877908, 0.0698789847492329, 0.0483520997684566, 0.0339343825640893, 0.0241303738628222, 0.0173692155109571, 0.0126451260713752, 0.0093038829481613, 0.00691363692475927, 0.00518538668895893, 0.00392322705937116, 0.00299275050080247, 0.00230069226553004, 0.0017816429763775, 0.0013892656167034, 0.00109042110171722, 8.61195242383337e-4, 6.84183229156277e-4, 5.46615006597802e-4, 4.39048842181356e-4, 3.54452648817593e-4, 2.8755242597008e-4, 2.34366371576279e-4, 1.91869157994311e-4, 1.57748205309027e-4, 1.30225484248286e-4, 1.07926344117786e-4, 8.97823275541481e-5, 7.4958716865441e-5, 6.28001950778516e-5, 0, 6.28001950778516e-5],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit1D_bs_cb2_KPsi_Norm[mfit]_Comp[cb2_bs_cb2_KPsi]2",
        "fTitle" : "Projection of Fit1D(bs_cb2_KPsi)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 275,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 273,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1135.84268865996,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1135.84268865996,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(bs_cb2_KPsi)",
      "_ymin" : 0,
      "_ymax" : 1032.58426241815,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit1D_bs_cb2_KPsi_Norm[mfit]",
      "fTitle" : "Projection of Fit1D(bs_cb2_KPsi)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 275,
      "fX" : [5.297499999975, 5.2975, 5.3, 5.3025, 5.305, 5.3075, 5.31, 5.3125, 5.315, 5.3175, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.3425, 5.34375, 5.345, 5.34625, 5.3475, 5.34875, 5.349375, 5.35, 5.350625, 5.35125, 5.351875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.355, 5.3553125, 5.355625, 5.3559375, 5.35625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.35953125, 5.359609375, 5.3596875, 5.359765625, 5.35984375, 5.359921875, 5.36, 5.360078125, 5.36015625, 5.360234375, 5.3603125, 5.360390625, 5.36046875, 5.360625, 5.36078125, 5.3609375, 5.36109375, 5.36125, 5.36140625, 5.3615625, 5.36171875, 5.361875, 5.36203125, 5.3621875, 5.3625, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.364609375, 5.3646875, 5.364765625, 5.36484375, 5.364921875, 5.365, 5.365078125, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.368359375, 5.3684375, 5.368515625, 5.36859375, 5.368671875, 5.36875, 5.368828125, 5.36890625, 5.368984375, 5.3690625, 5.369140625, 5.36921875, 5.369296875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.3709375, 5.37125, 5.3715625, 5.37171875, 5.371875, 5.37203125, 5.3721875, 5.37234375, 5.3725, 5.37265625, 5.3728125, 5.37296875, 5.373125, 5.37328125, 5.373359375, 5.3734375, 5.373515625, 5.37359375, 5.373671875, 5.37375, 5.373828125, 5.37390625, 5.373984375, 5.3740625, 5.374140625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.3778125, 5.378125, 5.3784375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.381875, 5.3825, 5.383125, 5.38375, 5.384375, 5.385, 5.38625, 5.3875, 5.38875, 5.39, 5.3925, 5.395, 5.3975, 5.4, 5.4025, 5.405, 5.4075, 5.41, 5.4125, 5.415, 5.4175, 5.42, 5.4225, 5.425, 5.4275, 5.43, 5.4325, 5.435, 5.4375, 5.44, 5.4425, 5.445, 5.4475, 5.45, 5.4525, 5.455, 5.4575, 5.46, 5.4625, 5.465, 5.4675, 5.47, 5.4725, 5.475, 5.4775, 5.48, 5.48, 5.4825, 5.4825],
      "fY" : [0, 5.85535881275292, 5.85535881275292, 5.8924626832658, 5.9285514315408, 5.96393036813287, 5.99902690830923, 6.03444661942494, 6.07105859188468, 6.11012752749434, 6.15352158846804, 6.20404548240078, 6.26598491029474, 6.34601587777193, 6.4547595524045, 6.6095105219887, 6.83916225794591, 7.193384397627, 7.76033437629333, 8.7022160268612, 9.40160277679142, 10.3299256347264, 11.5758542208222, 13.2679279706711, 15.595235790509, 17.0804931564134, 18.8403892043688, 20.9336063863303, 23.433124668797, 26.4301564201408, 30.0392948692939, 32.1172338049601, 34.405292834358, 36.9277498434342, 39.712046854306, 42.7892504989628, 46.1945866936171, 49.9680626604792, 54.1551919899248, 58.8078415182403, 63.9852225369526, 69.7550534016935, 76.194926161519, 83.393916622651, 87.3095182849829, 91.4544855939936, 95.8440865463405, 100.494729313259, 105.424056777836, 110.651049701537, 116.19613938095, 122.081330749031, 128.330336979427, 134.968726769007, 142.024085604038, 149.526192461979, 157.507213564258, 166.001914978999, 175.047896079708, 184.685846097262, 194.959826263791, 205.917580340891, 217.610876655863, 223.750723229988, 230.095885143489, 236.654139620541, 243.433593313012, 250.442697742615, 257.69026553737, 265.185487506462, 272.937950601438, 280.957656813428, 289.255043059088, 297.841002112423, 306.692095068726, 324.880718441569, 343.68606107901, 363.089060493261, 383.066903085608, 403.592942972271, 424.636644401395, 446.163549588611, 468.135273637945, 490.509528025868, 513.240173909918, 536.277306281096, 583.053306172203, 677.703005255687, 701.204225545236, 724.497703813055, 747.508645399922, 770.161038686531, 792.378058299709, 814.082486842442, 835.197152037827, 855.645375927884, 875.351432549954, 884.902857841954, 894.241010332982, 903.356898083119, 912.241675311046, 920.886656631908, 929.283331150052, 937.423376374785, 945.298671927412, 952.901313008054, 960.22362359107, 967.258169318299, 973.997770059881, 980.43551211298, 986.564760009434, 992.379167904131, 997.872690516771, 1003.03959360062, 1007.87446391289, 1012.37221866249, 1016.52811441206, 1020.33775541247, 1023.79710134938, 1026.90247448244, 1029.65056615994, 1032.03844269252, 1034.0635505711, 1035.72372101648, 1037.01717384902, 1037.94252066874, 1038.49876733796, 1038.68531576022, 1038.50196495102, 1037.94891139773, 1037.02674870775, 1035.73646654576, 1034.07944886283, 1032.05747142172, 1029.67269862456, 1026.92767965101, 1023.82534391629, 1020.36899586063, 1016.56230908297, 1012.40931983359, 1007.9144198817, 1003.08234877575, 997.9181855154, 992.427339655931, 986.615541866475, 980.488833965255, 974.053558456531, 967.316347593976, 960.284111997207, 952.964028848721, 945.363529699438, 937.490287911815, 929.352205770191, 920.957401288621, 912.314194746948, 903.431094986315, 894.316785495584, 884.980110320429, 875.430059826933, 855.726439769834, 835.280227573646, 814.167142501619, 792.463858419014, 770.247546079306, 747.595423867024, 724.584320575662, 701.290253581819, 654.150842333976, 606.754328159274, 559.641483326498, 536.348172324537, 513.307479246639, 490.572979783342, 468.194599953525, 446.218500174725, 424.686990934207, 403.638479308324, 383.107445313056, 363.124446825449, 343.716151599336, 324.905394709524, 315.735880519511, 306.823281366533, 298.194133993901, 289.838569861673, 281.747093520114, 273.91056739567, 266.320197242643, 258.967518228687, 251.844381625107, 244.942942074309, 238.255645406955, 231.775216983903, 219.407197497881, 207.785864890387, 196.862006637511, 186.589922510615, 176.927154941209, 167.834241524282, 159.274487725629, 151.213758037841, 143.620283991172, 136.464487571702, 129.71881873034, 123.357605786065, 117.356917634397, 111.694436769127, 106.349342214159, 101.30220154205, 96.5348712284203, 92.0304046571307, 87.7729671508449, 83.7477574557586, 79.9409351585068, 72.9314975564329, 66.6507192788897, 61.0162306269602, 55.9557021135004, 51.4055335162738, 47.3097252526131, 43.6189051983434, 40.2894882557073, 37.2829494728317, 34.5651944479688, 32.1060132121291, 29.8786058525328, 26.0265408296061, 22.8483945762112, 20.2166506696869, 18.0296291658652, 16.205916255855, 14.6800648837858, 12.3207261324406, 10.6377792635636, 9.42265103492082, 8.53487011956694, 7.38788964530687, 6.73198266029243, 6.33757445497496, 6.08678358224164, 5.91693470855558, 5.79364332402799, 5.6975029225886, 5.61727440601229, 5.54629365012876, 5.48052297356654, 5.41746691705231, 5.35555462243238, 5.29378030826961, 5.23148975196812, 5.16825110431131, 5.103775363987, 5.03786662581381, 4.9703904822565, 4.90125366856741, 4.83039077536931, 4.7577554656456, 4.68331460031145, 4.60704426517783, 4.52892705543525, 4.44895020102819, 4.3671042602242, 4.28338220093612, 4.19777874916348, 4.11028992310416, 4.02091269743053, 3.92964475956273, 3.83648433147141, 3.74143003850595, 3.64448081220891, 3.54563581786267, 3.44489440015019, 3.44489440015019, 0, 3.44489440015019],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit1D_bs_cb2_KPsi_Norm[mfit]3",
        "fTitle" : "Projection of Fit1D(bs_cb2_KPsi)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 277,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 275,
          "fXmin" : 5.2789999999725,
          "fXmax" : 5.5010000000025,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1142.55384733624,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1142.55384733624,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(bs_cb2_KPsi)",
      "_ymin" : 0,
      "_ymax" : 1038.68531576022,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__mfit",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 72,
      "fX" : [5.30125, 5.30375, 5.30625, 5.30875, 5.31125, 5.31375, 5.31625, 5.31875, 5.32125, 5.32375, 5.32625, 5.32875, 5.33125, 5.33375, 5.33625, 5.33875, 5.34125, 5.34375, 5.34625, 5.34875, 5.35125, 5.35375, 5.35625, 5.35875, 5.36125, 5.36375, 5.36625, 5.36875, 5.37125, 5.37375, 5.37625, 5.37875, 5.38125, 5.38375, 5.38625, 5.38875, 5.39125, 5.39375, 5.39625, 5.39875, 5.40125, 5.40375, 5.40625, 5.40875, 5.41125, 5.41375, 5.41625, 5.41875, 5.42125, 5.42375, 5.42625, 5.42875, 5.43125, 5.43375, 5.43625, 5.43875, 5.44125, 5.44375, 5.44625, 5.44875, 5.45125, 5.45375, 5.45625, 5.45875, 5.46125, 5.46375, 5.46625, 5.46875, 5.47125, 5.47375, 5.47625, 5.47875],
      "fY" : [6, 5, 3, 5, 4, 5, 7, 6, 7, 7, 7, 5, 7, 6, 9, 15, 12, 11, 10, 16, 31, 37, 81, 172, 398, 757, 1021, 963, 562, 294, 136, 57, 21, 18, 14, 8, 7, 6, 4, 6, 6, 9, 7, 4, 4, 3, 7, 6, 7, 4, 2, 5, 0, 5, 9, 6, 7, 5, 2, 4, 6, 6, 2, 5, 2, 5, 3, 2, 4, 8, 3, 4],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_h_ds_10003001",
        "fTitle" : "Histogram of ds_1000_plot__mfit",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1158.8027025988,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1158.8027025988,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125],
      "fEXhigh" : [0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125, 0.00125],
      "fEYlow" : [2.37993137929577, 2.15969114440678, 1.63270468610957, 2.15969114440678, 1.91433918622288, 2.15969114440678, 2.58147045606626, 2.37993137929577, 2.58147045606626, 2.58147045606626, 2.58147045606626, 2.15969114440678, 2.58147045606626, 2.37993137929577, 2.94346103725076, 3.82938009857506, 3.41526599430015, 3.26557940095131, 3.10869443936164, 3.95780102940381, 5.53756532580577, 6.05514266189532, 8.98138393604158, 12.6244047484067, 19.4562020434751, 27.018175811634, 31.4570023625496, 30.536269105677, 23.2118114027587, 16.6537167984084, 11.1726175299288, 7.52761858827319, 4.54580699932335, 4.20288721196007, 3.69650031882412, 2.76838605646272, 2.58147045606626, 2.37993137929577, 1.91433918622288, 2.37993137929577, 2.37993137929577, 2.94346103725076, 2.58147045606626, 1.91433918622288, 1.91433918622288, 1.63270468610957, 2.58147045606626, 2.37993137929577, 2.58147045606626, 1.91433918622288, 1.29181456018103, 2.15969114440678, 0, 2.15969114440678, 2.94346103725076, 2.37993137929577, 2.58147045606626, 2.15969114440678, 1.29181456018103, 1.91433918622288, 2.37993137929577, 2.37993137929577, 1.29181456018103, 2.15969114440678, 1.29181456018103, 2.15969114440678, 1.63270468610957, 1.29181456018103, 1.91433918622288, 2.76838605646272, 1.63270468610957, 1.91433918622288],
      "fEYhigh" : [3.58364154598457, 3.38247265214689, 2.9181858328834, 3.38247265214689, 3.16275317226094, 3.38247265214689, 3.77028072043409, 3.58364154598457, 3.77028072043409, 3.77028072043409, 3.77028072043409, 3.38247265214689, 3.77028072043409, 3.58364154598457, 4.11020413766764, 4.95873843272062, 4.55981905739127, 4.41652052316603, 4.26694976100939, 5.08306556401624, 6.62760123878468, 7.13755508118677, 10.0370646922952, 13.6244047484067, 20.4562020434751, 28.018175811634, 32.4570023625497, 31.536269105677, 24.2118114027587, 17.6537167984084, 12.1726175299287, 8.5940072411441, 5.65518197118255, 5.32100732238368, 4.83038075568817, 3.94514151986907, 3.77028072043409, 3.58364154598457, 3.16275317226094, 3.58364154598457, 3.58364154598457, 4.11020413766764, 3.77028072043409, 3.16275317226094, 3.16275317226094, 2.9181858328834, 3.77028072043409, 3.58364154598457, 3.77028072043409, 3.16275317226094, 2.63785962345524, 3.38247265214689, 1.14787446444932, 3.38247265214689, 4.11020413766764, 3.58364154598457, 3.77028072043409, 3.38247265214689, 2.63785962345524, 3.16275317226094, 3.58364154598457, 3.58364154598457, 2.63785962345524, 3.38247265214689, 2.63785962345524, 3.38247265214689, 2.9181858328834, 2.63785962345524, 3.16275317226094, 3.94514151986907, 2.9181858328834, 3.16275317226094],
      "_yAxisLabel" : "Events \/ ( 0.0025 )",
      "_ymin" : 0,
      "_ymax" : 1053.45700236255,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00250000000000001,
      "_nSigma" : 1,
      "_entries" : 4898,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : null,
  "fName" : "mass",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 86,
  "fWindowTopY" : 92,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig8a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.27397590367286,
  "fY1" : -260.240963271402,
  "fX2" : 5.49084337387359,
  "fY2" : 1908.43373873589,
  "fXtoAbsPixelk" : -24318.8888031384,
  "fXtoPixelk" : -24318.8888031384,
  "fXtoPixel" : 4611.11110428138,
  "fYtoAbsPixelk" : 746.240050379086,
  "fYtoPixelk" : 746.240050379086,
  "fYtoPixel" : -0.391022221643064,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 848.00005,
  "fVtoPixelk" : 848,
  "fVtoPixel" : -848,
  "fAbsPixeltoXk" : 5.27397590367286,
  "fPixeltoXk" : 5.27397590367286,
  "fPixeltoX" : 2.1686747020073e-4,
  "fAbsPixeltoYk" : 1908.43373873589,
  "fPixeltoYk" : -260.240963271402,
  "fPixeltoY" : -2.55739941274445,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.3,
  "fUymin" : 0,
  "fUxmax" : 5.48,
  "fUymax" : 1800,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.3,
      "fY1" : 0,
      "fX2" : 5.48,
      "fY2" : 1800,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_18e12500",
      "fTitle" : "A RooPlot of \"mfit\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 38,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 36,
        "fXmin" : 5.3,
        "fXmax" : 5.48,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000509,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 2,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 1800,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 1452.86664552703, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_phipsi-fit_Int[m24c|aux2_rng1_phipsi-fit]_Norm[m24c,mfit]_Comp[BB_phipsi-fit]",
      "fTitle" : "Projection of Fit2D(phipsi-fit)",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 78,
      "fX" : [5.29499999995, 5.295, 5.3, 5.3025, 5.305, 5.3075, 5.31, 5.3125, 5.315, 5.3175, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.3425, 5.345, 5.3475, 5.35, 5.3525, 5.355, 5.3575, 5.36, 5.3625, 5.365, 5.3675, 5.37, 5.3725, 5.375, 5.3775, 5.38, 5.3825, 5.385, 5.3875, 5.39, 5.3925, 5.395, 5.3975, 5.4, 5.4025, 5.405, 5.4075, 5.41, 5.4125, 5.415, 5.4175, 5.42, 5.4225, 5.425, 5.4275, 5.43, 5.4325, 5.435, 5.4375, 5.44, 5.4425, 5.445, 5.4475, 5.45, 5.4525, 5.455, 5.4575, 5.46, 5.4625, 5.465, 5.4675, 5.47, 5.4725, 5.475, 5.4775, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 100.846291925904, 100.846291925904, 100.15606494712, 99.4743214505619, 98.8010614362298, 98.1362849041235, 97.4799918542432, 96.8321822865891, 96.1928562011609, 95.5620135979587, 94.9396544769827, 94.3257788382326, 93.7203866817085, 93.1234780074107, 92.5350528153389, 91.9551111054929, 91.3836528778729, 90.8206781324792, 90.2661868693115, 89.7201790883696, 89.1826547896537, 88.6536139731641, 88.1330566389003, 87.6209827868626, 87.1173924170511, 86.6222855294654, 86.1356621241057, 85.6575222009723, 85.1878657600649, 84.7266928013834, 84.2740033249278, 83.8297973306985, 83.3940748186952, 82.9668357889178, 82.5480802413664, 82.1378081760412, 81.7360195929419, 81.3427144920686, 80.9578928734215, 80.5815547370003, 80.2137000828051, 79.8543289108361, 79.5034412210931, 79.161037013576, 78.8271162882849, 78.50167904522, 78.1847252843811, 77.8762550057682, 77.5762682093812, 77.2847648952204, 77.0017450632857, 76.7272087135768, 76.461155846094, 76.2035864608373, 75.9545005578066, 75.7138981370019, 75.4817791984234, 75.2581437420707, 75.0429917679441, 74.8363232760436, 74.6381382663691, 74.4484367389206, 74.2672186936982, 74.0944841307018, 73.9302330499314, 73.774465451387, 73.6271813350687, 73.4883807009764, 73.3580635491101, 73.2362298794699, 73.1228796920557, 73.0180129868676, 72.9216297639054, 72.8337300231693, 72.8337300231693, 0, 72.8337300231693],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_phipsi-fit_Int[m24c|aux2_rng1_phipsi-fit]_Norm[m24c,mfit]_Comp[BB_phipsi-fit]21",
        "fTitle" : "Projection of Fit2D(phipsi-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.275999999945,
          "fXmax" : 5.504000000005,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 110.930921118495,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 110.930921118495,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(phipsi-fit)",
      "_ymin" : 0,
      "_ymax" : 100.846291925904,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_phipsi-fit_Int[m24c|aux2_rng1_phipsi-fit]_Norm[m24c,mfit]_Comp[SB_phipsi-fit]",
      "fTitle" : "Projection of Fit2D(phipsi-fit)",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 78,
      "fX" : [5.29499999995, 5.295, 5.3, 5.3025, 5.305, 5.3075, 5.31, 5.3125, 5.315, 5.3175, 5.32, 5.3225, 5.325, 5.3275, 5.33, 5.3325, 5.335, 5.3375, 5.34, 5.3425, 5.345, 5.3475, 5.35, 5.3525, 5.355, 5.3575, 5.36, 5.3625, 5.365, 5.3675, 5.37, 5.3725, 5.375, 5.3775, 5.38, 5.3825, 5.385, 5.3875, 5.39, 5.3925, 5.395, 5.3975, 5.4, 5.4025, 5.405, 5.4075, 5.41, 5.4125, 5.415, 5.4175, 5.42, 5.4225, 5.425, 5.4275, 5.43, 5.4325, 5.435, 5.4375, 5.44, 5.4425, 5.445, 5.4475, 5.45, 5.4525, 5.455, 5.4575, 5.46, 5.4625, 5.465, 5.4675, 5.47, 5.4725, 5.475, 5.4775, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 74.5656394757703, 74.5656394757703, 74.0552863921457, 73.5512059861288, 73.0533982577195, 72.5618632069175, 72.076600833723, 71.5976111381362, 71.1248941201568, 70.6584497797849, 70.1982781170206, 69.7443791318638, 69.2967528243145, 68.8553991943728, 68.4203182420387, 67.9915099673119, 67.5689743701927, 67.1527114506811, 66.742721208777, 66.3390036444804, 65.9415587577912, 65.5503865487098, 65.1654870172356, 64.7868601633691, 64.4145059871102, 64.0484244884586, 63.6886156674146, 63.3350795239783, 62.9878160581495, 62.646825269928, 62.3121071593141, 61.9836617263079, 61.6614889709091, 61.3455888931178, 61.035961492934, 60.7326067703578, 60.435524725389, 60.1447153580278, 59.8601786682742, 59.581914656128, 59.3099233215893, 59.0442046646583, 58.7847586853348, 58.5315853836187, 58.2846847595101, 58.0440568130092, 57.8097015441157, 57.5816189528297, 57.3598090391512, 57.1442718030804, 56.935007244617, 56.7320153637611, 56.5352961605127, 56.3448496348719, 56.1606757868386, 55.9827746164128, 55.8111461235946, 55.6457903083838, 55.4867071707806, 55.3338967107849, 55.1873589283968, 55.0470938236161, 54.913101396443, 54.7853816468774, 54.6639345749194, 54.5487601805688, 54.4398584638258, 54.3372294246903, 54.2408730631623, 54.1507893792418, 54.0669783729289, 53.9894400442235, 53.9181743931256, 53.8531814196352, 53.8531814196352, 0, 53.8531814196352],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_phipsi-fit_Int[m24c|aux2_rng1_phipsi-fit]_Norm[m24c,mfit]_Comp[SB_phipsi-fit]22",
        "fTitle" : "Projection of Fit2D(phipsi-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.275999999945,
          "fXmax" : 5.504000000005,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 82.0222034233473,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 82.0222034233473,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(phipsi-fit)",
      "_ymin" : 0,
      "_ymax" : 74.5656394757703,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_phipsi-fit_Int[m24c|aux2_rng1_phipsi-fit]_Norm[m24c,mfit]_Comp[BS_phipsi-fit]",
      "fTitle" : "Projection of Fit2D(phipsi-fit)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 250,
      "fX" : [5.29499999995, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.345625, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.35484375, 5.355, 5.35515625, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.360625, 5.3609375, 5.36125, 5.361875, 5.3621875, 5.36234375, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.365, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.3684375, 5.36859375, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.3715625, 5.371875, 5.3725, 5.3728125, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37859375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.3834375, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.388125, 5.38875, 5.39, 5.39125, 5.3925, 5.39375, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 0.35873867436519, 0.35873867436519, 0.436573103427009, 0.540418881799489, 0.682659394959448, 0.883742897256021, 1.17922253290192, 1.63497803525766, 1.95984050069153, 2.3833420952106, 2.94774713190863, 3.30227124326957, 3.71980911934465, 4.21557160691339, 4.80951928871377, 5.52822272749456, 6.4076178505129, 6.92235069831924, 7.49717830577482, 8.14145728658261, 8.86639170564517, 9.68548074537543, 10.6150964906765, 11.6752364504238, 12.8905132594469, 14.2914700510793, 15.0731678835027, 15.916348599425, 16.827389180492, 17.8134954603255, 18.882832674917, 20.0446803489846, 21.309616794058, 22.6897398065033, 24.1989318367557, 25.8531800726801, 27.6709647000733, 29.6737322899604, 31.8864761162613, 33.0805420615403, 34.3384516461335, 35.6646732231785, 37.064064053628, 38.5419109992312, 40.1039762130207, 41.7565485349138, 43.5065014139768, 45.3613583134662, 47.3293667141453, 49.4195820205712, 51.6419629006232, 54.0074798576845, 56.5282391575318, 59.2176246200429, 62.0904602534718, 65.1631972752435, 68.4541297507949, 71.9727055674628, 75.6324215038542, 79.4095209773722, 83.3031725502351, 87.3121939795309, 91.4350392081077, 95.6697863336031, 100.014126666401, 104.465354986182, 109.020361104106, 113.675622834654, 118.427200477062, 123.27073290139, 128.201435328424, 133.214098885928, 138.303092016251, 143.462363801713, 148.685449265408, 159.295177024129, 170.072604261882, 180.952119627776, 202.728605533391, 213.470112406741, 218.768451734074, 224.004478948243, 229.167541341285, 234.246927444593, 239.231903131789, 244.111748636471, 248.875796311067, 253.513468944736, 258.014318451043, 262.368064730115, 266.564634505085, 270.594199929446, 274.447216759492, 278.114461885309, 281.587070014791, 284.856569306977, 287.914915754738, 290.754526121836, 293.368309245834, 294.588441451683, 295.749695526173, 296.851336275736, 297.892664425884, 298.873017360796, 299.791769825887, 300.648334592317, 301.442163082447, 302.172745955308, 302.839613651217, 303.442336894714, 303.980527155073, 304.453837063695, 304.861960787757, 305.204634359532, 305.48163596093, 305.692786162796, 305.837948118596, 305.917027712226, 305.929973659704, 305.876777564601, 305.757473927112, 305.572140106768, 305.320896238843, 305.003905104568, 304.621371955373, 304.173544291399, 303.660711594631, 303.083205017048, 302.441397024254, 301.735700995145, 300.966570778195, 300.134500205039, 299.240022562078, 298.283710020901, 297.266173028375, 296.188059657303, 295.050054918627, 293.852880036234, 292.597291685349, 289.914073720598, 287.00713233185, 283.883711618363, 280.551538412269, 277.018790458906, 273.294063019607, 269.386334087564, 265.304928413441, 261.059480541953, 256.659897063821, 252.116318289178, 247.439079548888, 242.638672328783, 237.725705439563, 232.710866421304, 227.604883375915, 222.418487414873, 217.162375901879, 211.847176661441, 201.081471894392, 190.203720755903, 168.42464740274, 157.668643993306, 147.089813029473, 141.885436050375, 136.746883347048, 131.680494587333, 126.692193554786, 121.787483454546, 116.971444177894, 112.248731465396, 107.623577899542, 103.099795649273, 98.6807808819041, 94.4095780969863, 90.3323561275376, 86.4400608834968, 82.7239054344127, 79.1755392583498, 75.7870256333892, 72.5508202485463, 69.4597509657525, 66.5069986685185, 63.6860791366183, 60.9908258897429, 58.4153739461419, 55.9541444456184, 53.6018300891325, 51.353381349814, 49.2039934129742, 47.1490938050473, 45.1843306736877, 43.3055616833984, 41.5088434930924, 39.7904217838856, 38.1467218072091, 36.5743394250671, 35.0700326157221, 33.6307134197285, 32.2534403026217, 29.673955206404, 27.3107074800982, 25.1447436024428, 23.1588431867527, 21.3373539872571, 19.6660432276857, 18.1319635770974, 16.7233322759665, 15.4294220739461, 14.2404627819156, 13.1475523666363, 12.1425766283768, 11.2181366018741, 10.3674829101719, 9.58445638045949, 8.8634343021751, 7.58730762052137, 6.50311262647965, 5.58076785307265, 4.79509402034478, 4.12498505226219, 3.55272429438612, 3.06341963395112, 2.64453614156448, 1.97742128200623, 1.48508554722022, 1.12008199737386, 0.848281952212502, 0.645016798259782, 0.377274951204621, 0.223943854046753, 0.082213658521499, 0.0317362777061429, 0.0128201647587068, 0.00539709131072481, 0.00235934969504164, 0.00106763986144487, 4.98717933536065e-4, 2.39894188927993e-4, 1.18569816919976e-4, 6.01000450805247e-5, 3.11864267430767e-5, 1.65411719096209e-5, 8.95493372077564e-6, 4.94193701117259e-6, 2.77692871728798e-6, 1.58709758280351e-6, 1.58709758280351e-6, 0, 1.58709758280351e-6],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_phipsi-fit_Int[m24c|aux2_rng1_phipsi-fit]_Norm[m24c,mfit]_Comp[BS_phipsi-fit]23",
        "fTitle" : "Projection of Fit2D(phipsi-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 252,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 250,
          "fXmin" : 5.275999999945,
          "fXmax" : 5.504000000005,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 336.522971025675,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 336.522971025675,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(phipsi-fit)",
      "_ymin" : 0,
      "_ymax" : 305.929973659704,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_phipsi-fit_Int[m24c|aux2_rng1_phipsi-fit]_Norm[m24c,mfit]_Comp[SS_phipsi-fit]",
      "fTitle" : "Projection of Fit2D(phipsi-fit)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 248,
      "fX" : [5.3, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.345625, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.35484375, 5.355, 5.35515625, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.360625, 5.3609375, 5.36125, 5.361875, 5.3621875, 5.36234375, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.365, 5.36515625, 5.365234375, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.368203125, 5.36828125, 5.3684375, 5.36859375, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37109375, 5.37125, 5.3715625, 5.371875, 5.3725, 5.3728125, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37859375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.3834375, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.388125, 5.38875, 5.39, 5.39125, 5.3925, 5.39375, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.48],
      "fY" : [1.08974009676006, 0, 1.32617766069761, 1.64162987329221, 2.07371373168418, 2.68454487677129, 3.58212305762726, 4.96657107153303, 5.95340544377369, 7.23987579550234, 8.95436838649926, 10.0313059096194, 11.2996602800541, 12.8056374711924, 14.6098717243878, 16.7930764103746, 19.4644140578811, 21.0280174925168, 22.7741707158275, 24.7312963034949, 26.9334288317813, 29.4215747530156, 32.245467532423, 35.4658535818462, 39.1574986764228, 43.4131836604064, 45.7877463502239, 48.3490755310861, 51.1165425534839, 54.1120365706902, 57.3603611115558, 60.8897045786335, 64.7322006978179, 68.9245989325061, 73.5090699878975, 78.5341781278866, 84.0560605935834, 90.1398656114102, 96.861515223472, 100.488728099387, 104.309878731824, 108.338540632445, 112.589468697777, 117.07872282224, 121.823806692087, 126.843823909772, 132.159653944352, 137.794150812308, 143.772367877351, 150.121812732452, 156.872736812637, 164.058465204585, 171.715773099211, 179.885316512193, 188.612126317934, 197.946176362438, 207.943038509192, 218.631412595701, 229.748527876607, 241.222219005749, 253.049960325443, 265.228160537631, 277.752123186114, 290.616010110093, 303.812808205529, 317.33429982748, 331.171037158557, 345.312320859478, 359.746183305347, 374.459376696297, 389.4373663135, 404.664329171203, 420.123158292605, 435.795472811382, 451.661634073937, 483.890793014901, 516.629372488318, 549.678064962058, 615.828473472856, 648.457937692809, 664.552697538408, 680.458171942872, 696.14200118634, 711.571647051804, 726.714502494764, 741.538004092009, 756.009746741643, 770.097600061332, 783.769825909811, 796.995196438429, 809.743112064557, 821.983718749115, 833.688023952959, 844.828010644727, 855.376748735838, 865.30850332385, 874.598839136701, 883.22472058558, 891.164606853754, 894.871001182202, 898.398541472461, 901.744994427801, 904.908235862836, 907.886252950177, 910.677146354626, 913.279132251749, 915.690544227822, 917.909835058319, 919.935578362278, 921.76647013008, 923.401330122348, 924.83910313785, 926.078860148539, 927.119799299925, 927.961246775429, 928.602657523294, 929.043615844945, 929.283835843991, 929.323161735136, 929.161568012554, 928.799159477451, 928.236171124798, 927.472967889385, 926.510044251592, 925.348023703471, 923.987658075944, 922.429826728137, 920.675535600063, 918.725916130107, 916.582224038906, 914.245837981498, 911.718258069723, 909.001104267126, 906.096114658747, 903.005143598391, 899.730159736143, 896.273243929023, 892.636587038081, 888.822487614859, 880.671679203387, 871.841266380304, 862.353254538368, 852.231115467481, 841.499690696123, 830.185090040674, 818.31458594169, 805.916504184528, 793.020111615612, 779.655501475244, 765.853476972928, 751.645433732448, 737.063241729363, 722.139127336869, 706.905556084304, 691.395116715635, 675.640407117003, 659.673922658956, 643.527947472915, 610.824977336522, 577.78164405453, 511.623375657015, 478.949875324527, 446.814571545152, 431.005241026733, 415.395864842137, 400.005700993743, 384.852744152679, 369.953711399451, 355.324033914507, 340.977854436106, 326.928030275656, 313.186141654773, 299.762505107366, 286.787876864803, 274.402503942963, 262.578882741916, 251.2903212122, 240.511452982044, 230.21816867956, 220.387550959141, 210.99781302446, 202.028240452475, 193.459136134172, 185.27176815875, 177.448320477266, 169.971846191924, 162.826223325967, 155.996112936891, 149.466919444131, 143.224753049506, 137.256394135689, 131.549259534463, 126.091370562722, 120.871322729911, 115.878257026031, 111.101832704647, 106.532201479708, 102.159983060029, 97.9762419494365, 90.1405427644584, 82.9617076124089, 76.3821614015305, 70.3495937811603, 64.8164579406541, 59.7395189903877, 55.079446836673, 50.8004490031945, 46.8699393327676, 43.258238932096, 39.9383061041005, 36.8854923527248, 34.07732184891, 31.4932920173196, 29.1146931451337, 26.9244451303464, 23.0479564411794, 19.7544984391824, 16.95269268351, 14.5660521017167, 12.5304627886594, 10.7921068816377, 9.30574662524457, 8.03330467754441, 6.00681056482708, 4.5112428170409, 3.40247191456935, 2.5768252010176, 1.95936685497126, 1.14604772557181, 0.680274011742878, 0.249740344697306, 0.0964052576697938, 0.0389438011091361, 0.0163947386424943, 0.00716699410654619, 0.00324316849298345, 0.00151495494626912, 7.28726327366768e-4, 3.60179409125162e-4, 1.82565844224155e-4, 9.47349759730806e-5, 5.02471006484387e-5, 2.72023928187457e-5, 1.50121169017174e-5, 8.43547346666239e-6, 4.82112467107836e-6, 0, 4.82112467107836e-6],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_phipsi-fit_Int[m24c|aux2_rng1_phipsi-fit]_Norm[m24c,mfit]_Comp[SS_phipsi-fit]24",
        "fTitle" : "Projection of Fit2D(phipsi-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 250,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 248,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1022.25547790865,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1022.25547790865,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(phipsi-fit)",
      "_ymin" : 0,
      "_ymax" : 929.323161735136,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_phipsi-fit_Int[m24c|aux2_rng1_phipsi-fit]_Norm[m24c,mfit]",
      "fTitle" : "Projection of Fit2D(phipsi-fit)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 247,
      "fX" : [5.29499999995, 5.295, 5.3, 5.305, 5.31, 5.315, 5.32, 5.325, 5.33, 5.3325, 5.335, 5.3375, 5.33875, 5.34, 5.34125, 5.3425, 5.34375, 5.345, 5.345625, 5.34625, 5.346875, 5.3475, 5.348125, 5.34875, 5.349375, 5.35, 5.350625, 5.3509375, 5.35125, 5.3515625, 5.351875, 5.3521875, 5.3525, 5.3528125, 5.353125, 5.3534375, 5.35375, 5.3540625, 5.354375, 5.3546875, 5.35484375, 5.355, 5.35515625, 5.3553125, 5.35546875, 5.355625, 5.35578125, 5.3559375, 5.35609375, 5.35625, 5.35640625, 5.3565625, 5.35671875, 5.356875, 5.35703125, 5.3571875, 5.35734375, 5.3575, 5.35765625, 5.3578125, 5.35796875, 5.358125, 5.35828125, 5.3584375, 5.35859375, 5.35875, 5.35890625, 5.3590625, 5.35921875, 5.359375, 5.35953125, 5.3596875, 5.35984375, 5.36, 5.36015625, 5.3603125, 5.360625, 5.3609375, 5.36125, 5.361875, 5.3621875, 5.36234375, 5.3625, 5.36265625, 5.3628125, 5.36296875, 5.363125, 5.36328125, 5.3634375, 5.36359375, 5.36375, 5.36390625, 5.3640625, 5.36421875, 5.364375, 5.36453125, 5.3646875, 5.36484375, 5.365, 5.36515625, 5.3653125, 5.365390625, 5.36546875, 5.365546875, 5.365625, 5.365703125, 5.36578125, 5.365859375, 5.3659375, 5.366015625, 5.36609375, 5.366171875, 5.36625, 5.366328125, 5.36640625, 5.366484375, 5.3665625, 5.366640625, 5.36671875, 5.366796875, 5.366875, 5.366953125, 5.36703125, 5.367109375, 5.3671875, 5.367265625, 5.36734375, 5.367421875, 5.3675, 5.367578125, 5.36765625, 5.367734375, 5.3678125, 5.367890625, 5.36796875, 5.368046875, 5.368125, 5.36828125, 5.3684375, 5.36859375, 5.36875, 5.36890625, 5.3690625, 5.36921875, 5.369375, 5.36953125, 5.3696875, 5.36984375, 5.37, 5.37015625, 5.3703125, 5.37046875, 5.370625, 5.37078125, 5.3709375, 5.37125, 5.3715625, 5.371875, 5.3725, 5.3728125, 5.373125, 5.37328125, 5.3734375, 5.37359375, 5.37375, 5.37390625, 5.3740625, 5.37421875, 5.374375, 5.37453125, 5.3746875, 5.37484375, 5.375, 5.37515625, 5.3753125, 5.37546875, 5.375625, 5.37578125, 5.3759375, 5.37609375, 5.37625, 5.37640625, 5.3765625, 5.37671875, 5.376875, 5.37703125, 5.3771875, 5.37734375, 5.3775, 5.37765625, 5.3778125, 5.37796875, 5.378125, 5.37828125, 5.3784375, 5.37859375, 5.37875, 5.3790625, 5.379375, 5.3796875, 5.38, 5.3803125, 5.380625, 5.3809375, 5.38125, 5.3815625, 5.381875, 5.3821875, 5.3825, 5.3828125, 5.383125, 5.3834375, 5.38375, 5.384375, 5.385, 5.385625, 5.38625, 5.386875, 5.3875, 5.388125, 5.38875, 5.39, 5.39125, 5.3925, 5.39375, 5.395, 5.3975, 5.4, 5.405, 5.41, 5.415, 5.42, 5.425, 5.43, 5.435, 5.44, 5.445, 5.45, 5.455, 5.46, 5.465, 5.47, 5.475, 5.48, 5.48, 5.485, 5.485],
      "fY" : [0, 176.8604101728, 176.8604101728, 174.788278200815, 172.880196866133, 171.186166551369, 169.788751151771, 168.831503560626, 168.580426308574, 168.868617001843, 169.569838963518, 170.854742766473, 171.794741048523, 172.992858982559, 174.510513388751, 176.42829909119, 178.853500023359, 181.931214641244, 183.77442523735, 185.861202641771, 188.229326043889, 190.924034084871, 193.999832399459, 197.52282653778, 201.573760420552, 206.252012457744, 211.680906626941, 214.723639193468, 218.014851699537, 221.580292477283, 225.449056513602, 229.654112573335, 234.232928583754, 239.228216582283, 244.688823828685, 250.670803478595, 257.238706983771, 264.467151771122, 272.442732638094, 281.266364900712, 286.032349595908, 291.056173328189, 296.355877962356, 301.951075655888, 307.863113164953, 314.115256328838, 320.732897589914, 327.743789866303, 335.178310637746, 343.069760748713, 351.454703196736, 360.373348084717, 369.86999100272, 379.993513407437, 390.797955134423, 402.343171066335, 414.695586266602, 427.929066664148, 442.081759983815, 456.804392258852, 472.001041560501, 487.668350793296, 503.801546416266, 520.394385916063, 537.439109229524, 554.926394562994, 572.84531905121, 591.183324687945, 609.926189948397, 629.058007506907, 648.561168433669, 668.416353230638, 688.602530039825, 709.09696032678, 729.875212307498, 750.911182351477, 793.643688610368, 837.053545445743, 880.875833974578, 968.591581464384, 1011.85732494188, 1033.19789676878, 1054.28692868264, 1075.08140825562, 1095.53808580211, 1115.61362015123, 1135.26472811337, 1154.44833693907, 1173.12173903515, 1191.2427481739, 1208.7698564068, 1225.66239087436, 1241.88066969099, 1257.38615607385, 1272.14160988165, 1286.1112357337, 1299.26082688661, 1311.55790406118, 1322.97184843237, 1333.474028021, 1343.03791675775, 1347.46031599698, 1351.6392055268, 1355.571909904, 1359.25590453879, 1362.68881837792, 1365.86843643001, 1368.79270212956, 1371.45971953594, 1373.86775536406, 1376.01524084382, 1377.90077340539, 1379.5231181879, 1380.88120936913, 1381.97415131441, 1382.80121954284, 1383.3618615093, 1383.6556972013, 1383.68251954955, 1383.44229465181, 1382.93516180948, 1382.16143337705, 1381.12159442459, 1379.81630221372, 1378.24638548791, 1376.41284357823, 1374.31684532578, 1371.95972782257, 1369.34299497257, 1366.46831587533, 1363.33752303436, 1359.95261039312, 1356.31573120156, 1352.42919571633, 1348.29546873807, 1343.9171669897, 1339.29705633915, 1329.34319981316, 1318.45889409963, 1306.67131819174, 1294.00972158152, 1280.50530289098, 1266.19108139395, 1251.10176216814, 1235.27359564731, 1218.74423236746, 1201.55257371975, 1183.73861953519, 1165.34331333342, 1146.40838606909, 1126.97619920358, 1107.08958792081, 1086.79170529017, 1066.12586815755, 1045.13540552056, 1002.35309389215, 958.786108322828, 914.766943801459, 826.634133543996, 783.10724139618, 740.295948812074, 719.233748855982, 698.437385150733, 677.932455366549, 657.74287795811, 637.890873211064, 618.39695219714, 599.279913395163, 580.556846699029, 562.243144499297, 544.35251949719, 527.058772423627, 510.548319127507, 494.784601918837, 479.732141817703, 465.357221930401, 451.627796163121, 438.513402859273, 425.985083084463, 414.015303299157, 402.577882174116, 391.647921318231, 381.201739700808, 371.216811563853, 361.67170763157, 352.546039434585, 343.820406577644, 335.476346789, 327.496288598981, 319.863506503873, 312.562078479482, 305.576845716369, 298.893374455968, 292.497919813845, 286.377391482215, 280.519321210446, 274.911831967899, 264.403870580756, 254.769241161451, 245.931415096964, 237.820861649949, 230.374381763989, 223.534507773191, 217.248962252925, 211.47016996735, 206.154817508935, 201.263455795261, 196.760141096013, 192.612110715402, 188.789489859106, 185.265026574832, 182.01385197695, 179.013263252892, 173.682702315091, 169.128026012061, 165.22777443598, 161.880281234447, 159.000326426285, 156.516375494355, 154.368298570484, 152.505483383343, 149.47166169693, 147.147234540178, 145.340625453639, 143.914033100663, 142.767853046359, 141.046946081171, 139.802751441284, 138.024576400413, 136.673877393605, 135.509637924466, 134.450828528254, 133.46875042114, 132.552746904064, 131.698686426295, 130.904902670971, 130.170698736055, 129.495773228426, 128.879991698982, 128.323292420228, 127.825646282993, 127.387039212766, 127.007464243493, 126.686917851027, 126.686917851027, 0, 126.686917851027],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_phipsi-fit_Int[m24c|aux2_rng1_phipsi-fit]_Norm[m24c,mfit]25",
        "fTitle" : "Projection of Fit2D(phipsi-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 249,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 247,
          "fXmin" : 5.275999999945,
          "fXmax" : 5.504000000005,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1522.05077150451,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1522.05077150451,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(phipsi-fit)",
      "_ymin" : 0,
      "_ymax" : 1383.68251954955,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng1_phipsi-fit]",
      "fTitle" : "Histogram of ds_1000_plot__mfit",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 36,
      "fX" : [5.3025, 5.3075, 5.3125, 5.3175, 5.3225, 5.3275, 5.3325, 5.3375, 5.3425, 5.3475, 5.3525, 5.3575, 5.3625, 5.3675, 5.3725, 5.3775, 5.3825, 5.3875, 5.3925, 5.3975, 5.4025, 5.4075, 5.4125, 5.4175, 5.4225, 5.4275, 5.4325, 5.4375, 5.4425, 5.4475, 5.4525, 5.4575, 5.4625, 5.4675, 5.4725, 5.4775],
      "fY" : [154, 147, 143, 187, 195, 167, 194, 174, 174, 209, 256, 454, 1015, 1312, 891, 338, 186, 150, 147, 137, 139, 116, 143, 135, 139, 113, 114, 142, 126, 128, 131, 149, 132, 107, 138, 145],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_h_ds_1000_CutRange[aux2_rng1_phipsi-fit]3005",
        "fTitle" : "Histogram of ds_1000_plot__mfit",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.282,
          "fXmax" : 5.498,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 87.4294581702564,
          "fXmax" : 1473.88310626956,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1473.88310626956,
        "fMinimum" : 87.4294581702564,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEXhigh" : [0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001, 0.00250000000000001],
      "fEYlow" : [11.9197423483742, 11.6346610995116, 11.4687092035858, 13.183932183404, 13.4731886124821, 12.4325171563776, 13.4373598647664, 12.7003787824441, 12.7003787824441, 13.9654761414894, 15.5078105935821, 20.8131414859471, 31.3629879327096, 35.7249913733599, 29.3538104770564, 17.8915741577495, 13.1473440639562, 11.7576506721313, 11.6346610995116, 11.21537451386, 11.3004237212059, 10.2819293264239, 11.4687092035858, 11.129703349613, 11.3004237212059, 10.1418983268964, 10.188779163216, 11.4268604418766, 10.7361025271221, 10.8247516529061, 10.9564392373896, 11.7167917228706, 11, 9.85615758860399, 11.2579760163049, 11.551970793194],
      "fEYhigh" : [12.9197423483742, 12.6346610995116, 12.4687092035858, 14.183932183404, 14.4731886124821, 13.4325171563776, 14.4373598647664, 13.7003787824441, 13.7003787824441, 14.9654761414894, 16.5078105935821, 21.8131414859471, 32.3629879327095, 36.7249913733599, 30.3538104770564, 18.8915741577495, 14.1473440639562, 12.7576506721313, 12.6346610995116, 12.21537451386, 12.300423721206, 11.2819293264239, 12.4687092035858, 12.129703349613, 12.300423721206, 11.1418983268964, 11.188779163216, 12.4268604418766, 11.7361025271221, 11.8247516529061, 11.9564392373896, 12.7167917228706, 12, 10.856157588604, 12.2579760163048, 12.551970793194],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 1348.72499137336,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00500000000000002,
      "_nSigma" : 1,
      "_entries" : 8727,
      "_rawEntries" : 17483
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "l", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "x",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16.96,
  "fWindowTopX" : 112,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 873,
  "fCw" : 1000,
  "fCh" : 848,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig8b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 0.985602409659644,
  "fY1" : -216.867469392835,
  "fX2" : 1.06391566278768,
  "fY2" : 1590.36144894657,
  "fXtoAbsPixelk" : -12585.3845470132,
  "fXtoPixelk" : -12585.3845470132,
  "fXtoPixel" : 12769.2307503178,
  "fYtoAbsPixelk" : 746.240050379086,
  "fYtoPixelk" : 746.240050379086,
  "fYtoPixel" : -0.469226665971677,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 848.00005,
  "fVtoPixelk" : 848,
  "fVtoPixel" : -848,
  "fAbsPixeltoXk" : 0.985602409659644,
  "fPixeltoXk" : 0.985602409659644,
  "fPixeltoX" : 7.83132531280411e-5,
  "fAbsPixeltoYk" : 1590.36144894657,
  "fPixeltoYk" : -216.867469392835,
  "fPixeltoY" : -2.13116617728704,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0.995,
  "fUymin" : 0,
  "fUxmax" : 1.06,
  "fUymax" : 1500,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0.995,
      "fY1" : 0,
      "fX2" : 1.06,
      "fY2" : 1500,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "frame_189aab40",
      "fTitle" : "A RooPlot of \"m24c\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 34,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 32,
        "fXmin" : 0.995,
        "fXmax" : 1.06,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000506,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 2,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 1500,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 1161.68458019659, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_phipsi-fit_Int[mfit|aux2_rng2_phipsi-fit]_Norm[m24c,mfit]_Comp[BB_phipsi-fit]",
      "fTitle" : "Projection of Fit2D(phipsi-fit)",
      "fLineColor" : 4,
      "fLineStyle" : 9,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 122,
      "fX" : [0.992968749979688, 0.99296875, 0.995, 0.99525390625, 0.9955078125, 0.99576171875, 0.996015625, 0.99626953125, 0.9965234375, 0.99677734375, 0.99703125, 0.99728515625, 0.9975390625, 0.99779296875, 0.998046875, 0.99830078125, 0.9985546875, 0.99880859375, 0.9990625, 0.99931640625, 0.9995703125, 0.99982421875, 1.000078125, 1.00033203125, 1.0005859375, 1.00083984375, 1.00109375, 1.00134765625, 1.0016015625, 1.00185546875, 1.002109375, 1.00236328125, 1.0026171875, 1.00287109375, 1.003125, 1.0036328125, 1.004140625, 1.0046484375, 1.00515625, 1.0056640625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.0107421875, 1.01125, 1.0117578125, 1.012265625, 1.0127734375, 1.01328125, 1.0137890625, 1.014296875, 1.0148046875, 1.0153125, 1.0158203125, 1.016328125, 1.0168359375, 1.01734375, 1.0178515625, 1.018359375, 1.0188671875, 1.019375, 1.0198828125, 1.020390625, 1.0208984375, 1.02140625, 1.0219140625, 1.022421875, 1.0229296875, 1.0234375, 1.0239453125, 1.024453125, 1.0249609375, 1.02546875, 1.0259765625, 1.026484375, 1.0269921875, 1.0275, 1.0280078125, 1.028515625, 1.0290234375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.032578125, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.040703125, 1.04171875, 1.042734375, 1.04375, 1.044765625, 1.04578125, 1.046796875, 1.0478125, 1.048828125, 1.04984375, 1.050859375, 1.051875, 1.052890625, 1.05390625, 1.054921875, 1.0559375, 1.056953125, 1.05796875, 1.058984375, 1.06, 1.06, 1.06203125, 1.06203125],
      "fY" : [0, 36.6863858612231, 36.6863858612231, 37.2031845715513, 37.7076837747354, 38.2004001107039, 38.6818126945146, 39.152366892721, 39.6124776221732, 40.0625322432256, 40.5028931068273, 40.9338998049196, 41.3558711654225, 41.7691070264643, 42.1738898190744, 42.5704859830914, 42.9591472373397, 43.3401117220497, 43.7136050289343, 44.0798411321757, 44.4390232317683, 44.7913445191283, 45.1369888735804, 45.4761314972262, 45.8089394947524, 46.1355724039257, 46.4561826818246, 46.7709161512575, 47.0799124112949, 47.3833052153944, 47.6812228202045, 47.9737883077883, 48.2611198837154, 48.5433311532007, 48.8205313772452, 49.3603154226267, 49.8812678577509, 50.3841286226108, 50.8695873182851, 51.3382880667118, 51.7908337763297, 52.2277899004519, 52.6496877605777, 53.0570274949762, 53.4502806832003, 53.8298926892733, 54.1962847597569, 54.5498559075174, 54.8909846075129, 55.2200303271762, 55.5373349108199, 55.8432238348448, 56.1380073482868, 56.4219815113418, 56.6954291428838, 56.9586206866105, 57.2118150042608, 57.4552601033323, 57.6891938058401, 57.9138443639002, 58.1294310272611, 58.3361645673245, 58.5342477617028, 58.7238758429176, 58.9052369144587, 59.0785123370872, 59.2438770879673, 59.4015000949495, 59.5515445480952, 59.6941681903282, 59.829523588913, 59.9577583893019, 60.0790155527443, 60.1934335789231, 60.3011467147697, 60.4022851505028, 60.4969752038447, 60.5853394932856, 60.6674971011905, 60.743563727476, 60.8136518345226, 60.877870783935, 60.936326965709, 60.989123920322, 61.0363624542217, 61.0781407491484, 61.1145544656965, 61.1456968414841, 61.1716587842775, 61.1925289603865, 61.2083938786258, 61.2254436641713, 61.223459998095, 61.2030649384257, 61.1648527943395, 61.1093919911248, 61.0372267701991, 60.9488787419444, 60.8448483068949, 60.7256159588914, 60.591643482173, 60.4433750529545, 60.2812382548092, 60.1056450161128, 59.9169924768763, 59.7156637914877, 59.5020288731774, 59.2764450854003, 59.0392578847872, 58.7908014198364, 58.5313990890952, 58.2613640622075, 57.9809997668721, 57.6906003444627, 57.3904510767997, 57.0808287863289, 56.7620022117568, 56.4342323610046, 56.0977728431755, 56.0977728431755, 0, 56.0977728431755],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_phipsi-fit_Int[mfit|aux2_rng2_phipsi-fit]_Norm[m24c,mfit]_Comp[BB_phipsi-fit]11",
        "fTitle" : "Projection of Fit2D(phipsi-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 124,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 122,
          "fXmin" : 0.986062499977656,
          "fXmax" : 1.06893750000203,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 67.3479880305884,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 67.3479880305884,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(phipsi-fit)",
      "_ymin" : 0,
      "_ymax" : 61.2254436641713,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_phipsi-fit_Int[mfit|aux2_rng2_phipsi-fit]_Norm[m24c,mfit]_Comp[SB_phipsi-fit]",
      "fTitle" : "Projection of Fit2D(phipsi-fit)",
      "fLineColor" : 7,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 252,
      "fX" : [0.992968749979688, 0.99296875, 0.995, 0.99703125, 0.9990625, 1.00109375, 1.002109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.00998046875, 1.010234375, 1.01048828125, 1.0107421875, 1.01099609375, 1.01125, 1.01150390625, 1.0117578125, 1.01201171875, 1.012265625, 1.01251953125, 1.0127734375, 1.012900390625, 1.01302734375, 1.013154296875, 1.01328125, 1.013408203125, 1.01353515625, 1.013662109375, 1.0137890625, 1.013916015625, 1.01404296875, 1.014169921875, 1.014296875, 1.014423828125, 1.01455078125, 1.014677734375, 1.0148046875, 1.014931640625, 1.01505859375, 1.015185546875, 1.0152490234375, 1.0153125, 1.0153759765625, 1.015439453125, 1.0155029296875, 1.01556640625, 1.0156298828125, 1.015693359375, 1.0157568359375, 1.0158203125, 1.0158837890625, 1.015947265625, 1.0160107421875, 1.01607421875, 1.0161376953125, 1.016201171875, 1.0162646484375, 1.016328125, 1.0163916015625, 1.016455078125, 1.0165185546875, 1.01658203125, 1.0166455078125, 1.016708984375, 1.0167724609375, 1.0168359375, 1.0168994140625, 1.016962890625, 1.0170263671875, 1.01708984375, 1.0171533203125, 1.017216796875, 1.0172802734375, 1.01734375, 1.0174072265625, 1.017470703125, 1.0175341796875, 1.01759765625, 1.017724609375, 1.0178515625, 1.017978515625, 1.01810546875, 1.0181689453125, 1.018232421875, 1.0182958984375, 1.018359375, 1.0184228515625, 1.018486328125, 1.0185498046875, 1.01858154296875, 1.01861328125, 1.01864501953125, 1.0186767578125, 1.01870849609375, 1.018740234375, 1.01877197265625, 1.0188037109375, 1.01883544921875, 1.0188671875, 1.01889892578125, 1.0189306640625, 1.01896240234375, 1.018994140625, 1.01902587890625, 1.0190576171875, 1.01908935546875, 1.01912109375, 1.01915283203125, 1.0191845703125, 1.01921630859375, 1.019248046875, 1.01927978515625, 1.0193115234375, 1.01934326171875, 1.019375, 1.01940673828125, 1.0194384765625, 1.01947021484375, 1.019501953125, 1.01953369140625, 1.0195654296875, 1.01959716796875, 1.01962890625, 1.01966064453125, 1.0196923828125, 1.01972412109375, 1.019755859375, 1.01978759765625, 1.0198193359375, 1.01985107421875, 1.0198828125, 1.01991455078125, 1.0199462890625, 1.01997802734375, 1.020009765625, 1.0200732421875, 1.02013671875, 1.0202001953125, 1.020263671875, 1.0203271484375, 1.020390625, 1.0204541015625, 1.020517578125, 1.0205810546875, 1.02064453125, 1.0208984375, 1.021025390625, 1.02115234375, 1.0212158203125, 1.021279296875, 1.0213427734375, 1.02140625, 1.0214697265625, 1.021533203125, 1.0215966796875, 1.02166015625, 1.0217236328125, 1.021787109375, 1.0218505859375, 1.0219140625, 1.0219775390625, 1.022041015625, 1.0221044921875, 1.02216796875, 1.0222314453125, 1.022294921875, 1.0223583984375, 1.022421875, 1.0224853515625, 1.022548828125, 1.0226123046875, 1.02267578125, 1.0227392578125, 1.022802734375, 1.0228662109375, 1.0229296875, 1.0229931640625, 1.023056640625, 1.0231201171875, 1.02318359375, 1.0232470703125, 1.023310546875, 1.0234375, 1.023564453125, 1.02369140625, 1.023818359375, 1.0239453125, 1.024072265625, 1.02419921875, 1.024326171875, 1.024453125, 1.024580078125, 1.02470703125, 1.024833984375, 1.0249609375, 1.025087890625, 1.02521484375, 1.025341796875, 1.02546875, 1.025595703125, 1.02572265625, 1.025849609375, 1.0259765625, 1.02623046875, 1.026484375, 1.02673828125, 1.0269921875, 1.02724609375, 1.0275, 1.02775390625, 1.0280078125, 1.02826171875, 1.028515625, 1.02876953125, 1.0290234375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06203125, 1.06203125],
      "fY" : [0, 0.155282956144755, 0.155282956144755, 0.259179661807386, 0.411720368859975, 0.637762768998629, 0.790616191974646, 0.979926000347863, 1.21646135297523, 1.51511260671708, 1.89688184928653, 2.1279173277899, 2.3920691500648, 2.69543510030489, 3.04553446983259, 3.45171483289227, 3.92569804488254, 4.48232105181794, 4.79735352563061, 5.1405522861547, 5.51516474794866, 5.92490208001283, 6.37401786412297, 6.86740196695808, 7.41069282607912, 8.01041203028208, 8.67412587757971, 9.41063952105015, 10.2302303484932, 11.1449283376133, 11.6422625301642, 12.1688521769964, 12.7268543129096, 13.3186107363721, 13.9466648096688, 14.6137796317008, 15.3229576201844, 16.0774615129034, 16.8808367595256, 17.7369352229661, 18.6499400385605, 19.6243913854708, 20.6652128020621, 21.7777375183299, 22.9677340756428, 24.2414302474512, 25.6055339533757, 27.0672494613728, 28.6342866856428, 29.4598487093766, 30.3148607999482, 31.2004265910728, 32.1176786857611, 33.0677772013722, 34.0519079162675, 35.0712799670167, 36.1271230406318, 37.2206840019128, 38.3532228913459, 39.526008224717, 40.7403115211389, 41.997400982472, 43.2985342435355, 44.644950109871, 46.0378591978871, 47.4784333917772, 48.9677940323922, 50.5069987562054, 52.0970269075858, 53.7387634555176, 55.4329813571275, 57.1803223252374, 58.9812759765491, 60.8361573611102, 62.7450829033146, 64.7079448201581, 66.7243841241436, 68.7937623665149, 70.9151323315352, 73.0872079538136, 75.3083337984461, 77.576454516266, 79.8890847636246, 82.2432801550326, 84.6356098963865, 87.0621318226978, 89.5183706348373, 94.4993307432261, 99.5314834269486, 104.558754886428, 109.516398772038, 111.946734639042, 114.331980271666, 116.662148820541, 118.92701447271, 121.116199595422, 123.219270740705, 125.225842307456, 126.189735257768, 127.125686354112, 128.03246047627, 128.90884677444, 129.753662330734, 130.565755804356, 131.344011041602, 132.087350631674, 132.794739389129, 133.465187743813, 134.097755019229, 134.691552580802, 135.245746835818, 135.759562067524, 136.232283086693, 136.663257684851, 137.051898874484, 137.397686902699, 137.700171026191, 137.958971036773, 138.173778528264, 138.344357897163, 138.470547071188, 138.552257961514, 138.589476636333, 138.582263215097, 138.53075148466, 138.435148240271, 138.295732356143, 138.112853592019, 137.886931143784, 137.618451947771, 137.307968749847, 136.956097951736, 136.563517248328, 136.130963070804, 135.659227851418, 135.149157126669, 134.601646496199, 134.017638455456, 133.398119120428, 132.744114863075, 132.056688876174, 131.336937686244, 130.585987632985, 129.804991333421, 128.157580668123, 126.40431851372, 124.555015411274, 122.619573559869, 120.607886623642, 118.529746813536, 116.394760358161, 114.212272178079, 111.99130028426, 109.74048014293, 100.595747787195, 96.0346031002952, 91.5417925946509, 89.3324006872525, 87.152783763671, 85.0061913356798, 82.895440376691, 80.8229403636633, 78.7907194522037, 76.800451264428, 74.853481839648, 72.9508563661892, 71.0933453775427, 69.2814701559022, 67.5155271409327, 65.7956111906294, 64.121637584463, 62.4933626963518, 60.9104032972888, 59.3722544741411, 57.8783061736885, 56.4278583986343, 55.0201350967182, 53.6542967947818, 52.3294520377487, 51.0446676978227, 49.798978222795, 48.5913938939541, 47.4209081644605, 46.286504148215, 45.1871603275003, 44.1218555453566, 43.0895733456849, 42.0893057209094, 41.120056323524, 40.1808431942541, 39.270701055963, 37.5338631387032, 35.9022180298054, 34.3687972296587, 32.9270089138608, 31.5706466042705, 30.2938888066115, 29.0912919786137, 27.9577787157679, 26.8886226441998, 25.8794311825981, 24.9261270683094, 24.024929327093, 23.1723341937805, 22.3650963542523, 21.6002107718703, 20.8748952778041, 20.1865740403597, 19.5328619792965, 18.9115501543205, 18.3205921296923, 17.7580912972497, 16.7115542994381, 15.7593381161553, 14.8905748583844, 14.095868061741, 13.3670717978736, 12.6971046331539, 12.0797930582881, 11.5097396988109, 10.9822122883293, 10.4930500033593, 10.0385843040096, 9.61557189541337, 8.85272706261519, 8.18511314451149, 7.59726103186378, 7.07672206846929, 6.61339052436876, 6.19899548427156, 5.82671595671291, 5.49088650844378, 5.18677006178214, 4.65834629868739, 4.21627397480496, 3.84216457616151, 3.52232503611769, 3.24638372546948, 3.00636415905407, 2.61052320382165, 2.29893397745387, 2.04835483894534, 1.84315742792049, 1.6724979614699, 1.52864740983993, 1.40596695147738, 1.30025798652075, 1.20833752961562, 1.12780857771211, 1.12780857771211, 0, 1.12780857771211],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_phipsi-fit_Int[mfit|aux2_rng2_phipsi-fit]_Norm[m24c,mfit]_Comp[SB_phipsi-fit]12",
        "fTitle" : "Projection of Fit2D(phipsi-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 254,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 252,
          "fXmin" : 0.986062499977656,
          "fXmax" : 1.06893750000203,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 152.448424299966,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 152.448424299966,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(phipsi-fit)",
      "_ymin" : 0,
      "_ymax" : 138.589476636333,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_phipsi-fit_Int[mfit|aux2_rng2_phipsi-fit]_Norm[m24c,mfit]_Comp[BS_phipsi-fit]",
      "fTitle" : "Projection of Fit2D(phipsi-fit)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 122,
      "fX" : [0.992968749979688, 0.99296875, 0.995, 0.99525390625, 0.9955078125, 0.99576171875, 0.996015625, 0.99626953125, 0.9965234375, 0.99677734375, 0.99703125, 0.99728515625, 0.9975390625, 0.99779296875, 0.998046875, 0.99830078125, 0.9985546875, 0.99880859375, 0.9990625, 0.99931640625, 0.9995703125, 0.99982421875, 1.000078125, 1.00033203125, 1.0005859375, 1.00083984375, 1.00109375, 1.00134765625, 1.0016015625, 1.00185546875, 1.002109375, 1.00236328125, 1.0026171875, 1.00287109375, 1.003125, 1.0036328125, 1.004140625, 1.0046484375, 1.00515625, 1.0056640625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.0107421875, 1.01125, 1.0117578125, 1.012265625, 1.0127734375, 1.01328125, 1.0137890625, 1.014296875, 1.0148046875, 1.0153125, 1.0158203125, 1.016328125, 1.0168359375, 1.01734375, 1.0178515625, 1.018359375, 1.0188671875, 1.019375, 1.0198828125, 1.020390625, 1.0208984375, 1.02140625, 1.0219140625, 1.022421875, 1.0229296875, 1.0234375, 1.0239453125, 1.024453125, 1.0249609375, 1.02546875, 1.0259765625, 1.026484375, 1.0269921875, 1.0275, 1.0280078125, 1.028515625, 1.0290234375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.032578125, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.040703125, 1.04171875, 1.042734375, 1.04375, 1.044765625, 1.04578125, 1.046796875, 1.0478125, 1.048828125, 1.04984375, 1.050859375, 1.051875, 1.052890625, 1.05390625, 1.054921875, 1.0559375, 1.056953125, 1.05796875, 1.058984375, 1.06, 1.06, 1.06203125, 1.06203125],
      "fY" : [0, 53.0239406764046, 53.0239406764046, 53.7708854493714, 54.5000533734651, 55.2121911639663, 55.9079913003279, 56.5880974842707, 57.2531094076403, 57.9035869340473, 58.5400537802544, 59.1630007687429, 59.7728887111281, 60.3701509725057, 60.9551957589661, 61.5284081640495, 62.0901520045694, 62.640771471788, 63.1805926202161, 63.709924713197, 64.2290614418153, 64.7382820314553, 65.2378522484544, 65.7280253176975, 66.2090427606317, 66.6811351620059, 67.144522872637, 67.5994166546306, 68.0460182747365, 68.4845210508638, 68.915110356217, 69.3379640850168, 69.7532530833403, 70.1611415482332, 70.5617873979176, 71.341953569332, 72.0949018461054, 72.8217016858411, 73.5233497897904, 74.2007771268298, 74.8548550987214, 75.486400972204, 76.0961826822758, 76.6849230938713, 77.2533037951505, 77.8019684841774, 78.3315260013206, 78.842553051918, 79.3355966572491, 79.8111763664428, 80.2697862574013, 80.7118967509892, 81.1379562595016, 81.5483926876747, 81.9436148021626, 82.3240134834032, 82.6899628720805, 83.0418214209155, 83.3799328612439, 83.7046270927379, 84.0162210036757, 84.3150192283253, 84.6013148472897, 84.8753900360246, 85.1375166661806, 85.3879568639391, 85.6269635290765, 85.8547808181133, 86.0716445945703, 86.2777828490559, 86.4734160916417, 86.6587577187563, 86.8340143566078, 86.9993861829677, 87.1550672289777, 87.3012456624898, 87.4381040543205, 87.5658196286742, 87.684564498887, 87.7945058895399, 87.8958063459059, 87.9886239316127, 88.0731124153319, 88.1494214472405, 88.2176967259395, 88.2780801564616, 88.3307099999505, 88.37572101555, 88.4132445949979, 88.443408890388, 88.4663389355208, 88.4909815051303, 88.4881144526835, 88.4586368574227, 88.4034076923365, 88.3232485196492, 88.2189459479066, 88.0912538763362, 87.9408955489318, 87.7685654379429, 87.5749309740669, 87.3606341385921, 87.1262929309615, 86.8725027236886, 86.5998375152168, 86.3088510901466, 86.0000780952338, 85.6740350386651, 85.3312212193349, 84.9721195921521, 84.5971975747974, 84.2069078008086, 83.8016888233959, 83.3819657739644, 82.9481509789385, 82.5006445381535, 82.0398348677728, 81.5660992104218, 81.0798041149913, 81.0798041149913, 0, 81.0798041149913],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_phipsi-fit_Int[mfit|aux2_rng2_phipsi-fit]_Norm[m24c,mfit]_Comp[BS_phipsi-fit]13",
        "fTitle" : "Projection of Fit2D(phipsi-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 124,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 122,
          "fXmin" : 0.986062499977656,
          "fXmax" : 1.06893750000203,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 97.3400796556433,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 97.3400796556433,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(phipsi-fit)",
      "_ymin" : 0,
      "_ymax" : 88.4909815051303,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_phipsi-fit_Int[mfit|aux2_rng2_phipsi-fit]_Norm[m24c,mfit]_Comp[SS_phipsi-fit]",
      "fTitle" : "Projection of Fit2D(phipsi-fit)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 250,
      "fX" : [0.995, 0.995, 0.99703125, 0.9990625, 1.00109375, 1.002109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0066796875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.00998046875, 1.010234375, 1.01048828125, 1.0107421875, 1.01099609375, 1.01125, 1.01150390625, 1.0117578125, 1.01201171875, 1.012265625, 1.01251953125, 1.0127734375, 1.012900390625, 1.01302734375, 1.013154296875, 1.01328125, 1.013408203125, 1.01353515625, 1.013662109375, 1.0137890625, 1.013916015625, 1.01404296875, 1.014169921875, 1.014296875, 1.014423828125, 1.01455078125, 1.014677734375, 1.0148046875, 1.014931640625, 1.01505859375, 1.015185546875, 1.0152490234375, 1.0153125, 1.0153759765625, 1.015439453125, 1.0155029296875, 1.01556640625, 1.0156298828125, 1.015693359375, 1.0157568359375, 1.0158203125, 1.0158837890625, 1.015947265625, 1.0160107421875, 1.01607421875, 1.0161376953125, 1.016201171875, 1.0162646484375, 1.016328125, 1.0163916015625, 1.016455078125, 1.0165185546875, 1.01658203125, 1.0166455078125, 1.016708984375, 1.0167724609375, 1.0168359375, 1.0168994140625, 1.016962890625, 1.0170263671875, 1.01708984375, 1.0171533203125, 1.017216796875, 1.0172802734375, 1.01734375, 1.0174072265625, 1.017470703125, 1.0175341796875, 1.01759765625, 1.017724609375, 1.0178515625, 1.017978515625, 1.01810546875, 1.0181689453125, 1.018232421875, 1.0182958984375, 1.018359375, 1.0184228515625, 1.018486328125, 1.0185498046875, 1.01858154296875, 1.01861328125, 1.01864501953125, 1.0186767578125, 1.01870849609375, 1.018740234375, 1.01877197265625, 1.0188037109375, 1.01883544921875, 1.0188671875, 1.01889892578125, 1.0189306640625, 1.01896240234375, 1.018994140625, 1.01902587890625, 1.0190576171875, 1.01908935546875, 1.01912109375, 1.01915283203125, 1.0191845703125, 1.01921630859375, 1.019248046875, 1.01927978515625, 1.0193115234375, 1.01934326171875, 1.019375, 1.01940673828125, 1.0194384765625, 1.01947021484375, 1.019501953125, 1.01953369140625, 1.0195654296875, 1.01959716796875, 1.01962890625, 1.01966064453125, 1.0196923828125, 1.01972412109375, 1.019755859375, 1.01978759765625, 1.0198193359375, 1.01985107421875, 1.0198828125, 1.01991455078125, 1.0199462890625, 1.01997802734375, 1.020009765625, 1.0200732421875, 1.02013671875, 1.0202001953125, 1.020263671875, 1.0203271484375, 1.020390625, 1.0204541015625, 1.020517578125, 1.0205810546875, 1.02064453125, 1.0208984375, 1.021025390625, 1.02115234375, 1.0212158203125, 1.021279296875, 1.0213427734375, 1.02140625, 1.0214697265625, 1.021533203125, 1.0215966796875, 1.02166015625, 1.0217236328125, 1.021787109375, 1.0218505859375, 1.0219140625, 1.0219775390625, 1.022041015625, 1.0221044921875, 1.02216796875, 1.0222314453125, 1.022294921875, 1.0223583984375, 1.022421875, 1.0224853515625, 1.022548828125, 1.0226123046875, 1.02267578125, 1.0227392578125, 1.022802734375, 1.0228662109375, 1.0229296875, 1.0229931640625, 1.023056640625, 1.0231201171875, 1.02318359375, 1.0232470703125, 1.023310546875, 1.0234375, 1.023564453125, 1.02369140625, 1.023818359375, 1.0239453125, 1.024072265625, 1.02419921875, 1.024326171875, 1.024453125, 1.024580078125, 1.02470703125, 1.024833984375, 1.0249609375, 1.025087890625, 1.02521484375, 1.025341796875, 1.02546875, 1.025595703125, 1.02572265625, 1.025849609375, 1.0259765625, 1.02623046875, 1.026484375, 1.02673828125, 1.0269921875, 1.02724609375, 1.0275, 1.02775390625, 1.0280078125, 1.02826171875, 1.028515625, 1.02876953125, 1.0290234375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06],
      "fY" : [0.922054901324686, 0, 1.53898330780359, 2.44475500407564, 3.78697251544726, 4.69460108807637, 5.81870408696983, 7.22322771687363, 8.99658945042238, 11.2634976161713, 12.6353635351543, 14.2038710421558, 16.0052281792078, 18.0840837576833, 20.4959427528965, 23.3104083878361, 26.6155809867943, 28.4862127919013, 30.5240932336853, 32.748505139989, 35.1814850668606, 37.8482903639918, 40.7779565781686, 44.0039641963549, 47.5650377705751, 51.5061052333, 55.8794507163765, 60.7461003364429, 66.1774869163954, 69.1306083743, 72.2574458386502, 75.570807569662, 79.0845989360197, 82.8139221725012, 86.7751842882711, 90.9862133440504, 95.4663831554854, 100.236746253547, 105.320174620895, 110.741507303196, 116.527703437197, 122.707998508841, 129.314060712624, 136.380143079107, 143.943225513728, 152.043138982598, 160.722661719367, 170.027574435283, 174.92968043088, 180.006658023119, 185.265060480313, 190.711613087601, 196.353204507614, 202.196875775486, 208.249806625093, 214.519298816812, 221.012756111034, 227.737660504077, 234.701544317754, 241.91195770734, 249.376431130587, 257.102432299201, 265.09731711849, 273.368274109466, 281.922261805063, 290.765938616825, 299.905584685973, 309.347015262924, 319.095485206356, 329.155584259566, 339.531122850094, 350.225008273698, 361.239111266534, 372.574123145189, 384.229403904798, 396.202821912956, 408.490586123823, 421.087072063635, 433.984643202754, 447.173469731747, 460.641347189671, 474.3735178507, 488.352498243759, 502.557916651326, 516.966364885924, 531.551269062053, 561.127719660799, 591.008146730433, 620.859589571217, 650.297590735279, 664.728685774114, 678.892039441687, 692.728350809949, 706.1769000086, 719.176065676346, 731.66389502663, 743.578719382862, 749.302220797655, 754.859806235299, 760.244141673569, 765.448037205594, 770.464468781446, 775.286599852866, 779.907802809071, 784.321680090843, 788.522084868981, 792.503141173355, 796.259263359556, 799.785174803003, 803.075925712251, 806.126909957606, 808.933880815872, 811.492965537363, 813.800678648024, 815.853933906366, 817.65005484303, 819.186783819246, 820.46228954948, 821.475173043352, 822.224471931602, 822.709663151474, 822.930663977254, 822.887831392332, 822.581959809868, 822.014277159695, 821.186439369419, 820.100523277945, 818.759018029163, 817.164815003067, 815.321196350172, 813.23182220322, 810.900716647728, 808.332252539515, 805.53113526328, 802.502385531472, 799.25132132658, 795.78353909375, 792.10489429261, 788.221481418774, 784.139613606259, 779.865801921536, 775.406734458833, 770.769255344524, 760.987093050957, 750.576395039343, 739.595415336353, 728.102952224994, 716.157753308572, 703.817963771336, 691.140624452746, 678.181224570817, 664.993312186599, 651.628163848108, 597.327643692842, 570.24401572348, 543.566149392866, 530.446997827611, 517.504647184022, 504.758392742996, 492.224961415238, 479.918660437646, 467.851532798479, 456.033516301045, 444.472603594217, 433.175000903342, 422.14528358041, 411.386546947749, 400.900551234899, 390.687859699291, 380.747969278767, 371.079433345646, 361.679976323824, 352.546600088843, 343.675682204759, 335.063066156559, 326.704143822348, 318.593930493182, 310.727132796609, 303.098209911668, 295.701428484432, 288.530911662659, 281.580682670341, 274.844703337963, 268.31690799392, 261.991233108747, 255.86164306623, 249.922152416652, 244.166844946641, 238.589889878729, 233.185555492339, 222.872382983419, 213.183835011166, 204.078533311149, 195.51733627923, 187.46339045942, 179.882128392007, 172.741226859071, 166.01053673266, 159.66199327016, 153.669513756327, 148.008887807053, 142.657664369649, 137.595038431593, 132.801739637243, 128.259924374978, 123.95307240027, 119.865888678189, 115.984210837149, 112.294922407219, 108.785871854513, 105.445797306541, 99.2315636764815, 93.5773977543818, 88.4187670855289, 83.6998763897721, 79.3723559467712, 75.3941569010206, 71.7286215623007, 68.3437008525703, 65.2112950400209, 62.3066975645625, 59.608124997598, 57.0963189736086, 52.5666214813991, 48.6023957823066, 45.1117878290704, 42.0208787271022, 39.2696616471158, 36.8090247086351, 34.5984655360733, 32.6043433447296, 30.7985298338352, 27.6608015677418, 25.0358196438029, 22.8143948769452, 20.9152191859575, 19.276706858024, 17.851494309772, 15.5010297000124, 13.6508435591423, 12.1629293117079, 10.9444872928799, 9.9311281876376, 9.07695777845869, 8.34849329827133, 7.72080387457588, 7.17498925379826, 6.69681626788504, 0, 6.69681626788504],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_phipsi-fit_Int[mfit|aux2_rng2_phipsi-fit]_Norm[m24c,mfit]_Comp[SS_phipsi-fit]14",
        "fTitle" : "Projection of Fit2D(phipsi-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 252,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 250,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 905.223730374979,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 905.223730374979,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(phipsi-fit)",
      "_ymin" : 0,
      "_ymax" : 822.930663977254,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 525320,
      "fName" : "Fit2D_phipsi-fit_Int[mfit|aux2_rng2_phipsi-fit]_Norm[m24c,mfit]",
      "fTitle" : "Projection of Fit2D(phipsi-fit)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 247,
      "fX" : [0.992968749979688, 0.99296875, 0.995, 0.996015625, 0.99703125, 0.998046875, 0.9990625, 1.00109375, 1.003125, 1.004140625, 1.00515625, 1.006171875, 1.0071875, 1.0076953125, 1.008203125, 1.0087109375, 1.00921875, 1.0097265625, 1.010234375, 1.01048828125, 1.0107421875, 1.01099609375, 1.01125, 1.01150390625, 1.0117578125, 1.01201171875, 1.012265625, 1.01251953125, 1.0127734375, 1.01302734375, 1.013154296875, 1.01328125, 1.013408203125, 1.01353515625, 1.013662109375, 1.0137890625, 1.013916015625, 1.01404296875, 1.014169921875, 1.014296875, 1.014423828125, 1.01455078125, 1.014677734375, 1.0148046875, 1.014931640625, 1.01505859375, 1.015185546875, 1.0152490234375, 1.0153125, 1.0153759765625, 1.015439453125, 1.0155029296875, 1.01556640625, 1.0156298828125, 1.015693359375, 1.0157568359375, 1.0158203125, 1.0158837890625, 1.015947265625, 1.0160107421875, 1.01607421875, 1.0161376953125, 1.016201171875, 1.0162646484375, 1.016328125, 1.0163916015625, 1.016455078125, 1.0165185546875, 1.01658203125, 1.0166455078125, 1.016708984375, 1.0167724609375, 1.0168359375, 1.0168994140625, 1.016962890625, 1.0170263671875, 1.01708984375, 1.0171533203125, 1.017216796875, 1.0172802734375, 1.01734375, 1.0174072265625, 1.017470703125, 1.0175341796875, 1.01759765625, 1.017724609375, 1.0178515625, 1.017978515625, 1.01810546875, 1.0181689453125, 1.018232421875, 1.0182958984375, 1.018359375, 1.0184228515625, 1.018486328125, 1.0185498046875, 1.01861328125, 1.01864501953125, 1.0186767578125, 1.01870849609375, 1.018740234375, 1.01877197265625, 1.0188037109375, 1.01883544921875, 1.0188671875, 1.01889892578125, 1.0189306640625, 1.01896240234375, 1.018994140625, 1.01902587890625, 1.0190576171875, 1.01908935546875, 1.01912109375, 1.01915283203125, 1.0191845703125, 1.01921630859375, 1.019248046875, 1.01927978515625, 1.0193115234375, 1.01934326171875, 1.019375, 1.01940673828125, 1.0194384765625, 1.01947021484375, 1.019501953125, 1.01953369140625, 1.0195654296875, 1.01959716796875, 1.01962890625, 1.01966064453125, 1.0196923828125, 1.01972412109375, 1.019755859375, 1.01978759765625, 1.0198193359375, 1.01985107421875, 1.0198828125, 1.01991455078125, 1.0199462890625, 1.01997802734375, 1.020009765625, 1.0200732421875, 1.02013671875, 1.0202001953125, 1.020263671875, 1.0203271484375, 1.020390625, 1.0204541015625, 1.020517578125, 1.0205810546875, 1.02064453125, 1.0208984375, 1.021025390625, 1.02115234375, 1.0212158203125, 1.021279296875, 1.0213427734375, 1.02140625, 1.0214697265625, 1.021533203125, 1.0215966796875, 1.02166015625, 1.0217236328125, 1.021787109375, 1.0218505859375, 1.0219140625, 1.0219775390625, 1.022041015625, 1.0221044921875, 1.02216796875, 1.0222314453125, 1.022294921875, 1.0223583984375, 1.022421875, 1.0224853515625, 1.022548828125, 1.0226123046875, 1.02267578125, 1.0227392578125, 1.022802734375, 1.0228662109375, 1.0229296875, 1.0229931640625, 1.023056640625, 1.0231201171875, 1.02318359375, 1.023310546875, 1.0234375, 1.023564453125, 1.02369140625, 1.023818359375, 1.0239453125, 1.024072265625, 1.02419921875, 1.024326171875, 1.024453125, 1.024580078125, 1.02470703125, 1.024833984375, 1.0249609375, 1.025087890625, 1.02521484375, 1.025341796875, 1.02546875, 1.025595703125, 1.02572265625, 1.0259765625, 1.02623046875, 1.026484375, 1.02673828125, 1.0269921875, 1.02724609375, 1.0275, 1.02775390625, 1.0280078125, 1.02826171875, 1.028515625, 1.02876953125, 1.0290234375, 1.02953125, 1.0300390625, 1.030546875, 1.0310546875, 1.0315625, 1.0320703125, 1.032578125, 1.0330859375, 1.03359375, 1.034609375, 1.035625, 1.036640625, 1.03765625, 1.038671875, 1.0396875, 1.04171875, 1.04375, 1.04578125, 1.0478125, 1.04984375, 1.051875, 1.05390625, 1.0559375, 1.05796875, 1.06, 1.06, 1.06203125, 1.06203125],
      "fY" : [0, 90.7876643950972, 90.7876643950972, 95.9929502862014, 100.841109856693, 105.405517566045, 109.750673022086, 118.025440838907, 126.18094886248, 130.415858773705, 134.904639165215, 139.806068340509, 145.341810635074, 148.44261386836, 151.833202705867, 155.579518759239, 159.763917193796, 164.490310998048, 169.891226784602, 172.896204008945, 176.137593840492, 179.645010380626, 183.452479713348, 187.599219023444, 192.130570386691, 197.099121724321, 202.566053845215, 208.60275968493, 215.292789453025, 222.734182674873, 226.771914930846, 231.042253617438, 235.562854492109, 240.352897712788, 245.433223699032, 250.826478838402, 256.557270840397, 262.652333175853, 269.140697549094, 276.053872699009, 283.426026974129, 291.294171025955, 299.698335557727, 308.681737285427, 318.290924039116, 328.575887173388, 339.590126076733, 345.388402819457, 351.390645490151, 357.604512061531, 364.037861487064, 370.698743606726, 377.595386288711, 384.736179452912, 392.129655590953, 399.784466367091, 407.709354852061, 415.913122912297, 424.404593245962, 433.192565531429, 442.285766128996, 451.692790758339, 461.422039560796, 471.481643952535, 481.879384680154, 492.622600510748, 503.718087023733, 515.171985026666, 526.989658195169, 539.175559640133, 551.733087239915, 564.664427742018, 577.970389844153, 591.650226710652, 605.701448669309, 620.119627168755, 634.898191458281, 650.028219877242, 665.49822811131, 681.293957276044, 697.398165223317, 713.790425013636, 730.446935048192, 747.340345883112, 764.439609238162, 799.112303353981, 834.138896036324, 869.130359873024, 903.637498089364, 920.55420661711, 937.157772051596, 953.378907475538, 969.146668061949, 984.389055669226, 999.033684911471, 1013.00850235583, 1026.2425483921, 1032.56010088886, 1038.66674937305, 1044.55428698095, 1050.21472592737, 1055.64032255144, 1060.82360198656, 1065.75738232126, 1070.43479811819, 1074.84932315918, 1078.99479228757, 1082.86542222146, 1086.45583121646, 1089.76105746196, 1092.77657610141, 1095.49831477462, 1097.92266758836, 1100.04650743091, 1101.86719655602, 1103.38259537249, 1104.59106938671, 1105.4914942572, 1106.08325893222, 1106.3662668539, 1106.34093522447, 1106.00819234316, 1105.36947303404, 1104.4267121977, 1103.18233653134, 1101.63925447308, 1099.80084443741, 1097.67094141861, 1095.25382204888, 1092.55418820613, 1089.57714927466, 1086.32820316851, 1082.81321623352, 1079.0384021485, 1075.01029995051, 1070.73575131143, 1066.22187719491, 1061.47605402359, 1056.50588948613, 1051.3191981119, 1045.92397673955, 1034.54069594311, 1022.42274067669, 1009.63817626285, 996.255703935313, 982.34396571002, 967.970899727538, 953.203153798194, 938.105562799743, 922.740693540309, 907.168458767187, 843.895342519421, 812.33496896188, 781.247586164226, 765.960277084881, 750.879269766096, 736.027109701287, 721.423341472484, 707.084682488644, 693.025204585942, 679.256519879326, 665.787967743752, 652.626800276914, 639.778364045589, 627.246276332883, 615.03259448389, 603.137977287249, 591.561837630823, 580.302485928749, 569.357264041193, 558.722669593219, 548.394470755723, 538.367811673873, 528.637308828418, 519.197138689613, 510.041117079747, 501.162770697356, 492.555401281092, 484.212142902295, 476.126012877933, 468.289956789746, 460.696888083311, 453.339722704673, 446.211409211565, 439.304954774336, 432.613447457354, 419.848141465305, 407.862460065869, 396.605591225646, 386.029193060869, 376.087536986728, 366.737567876683, 357.938901548615, 349.653775978883, 341.84696933665, 334.485695172525, 327.539482822903, 320.980049240214, 314.781166963327, 308.918531747333, 303.369632422598, 298.113624808693, 293.131210928146, 288.404524318626, 283.917021901348, 279.653382608217, 271.741958220807, 264.568692418331, 258.046194050966, 252.099095968791, 246.662239167061, 241.679140292299, 237.100700915215, 232.884121269706, 228.991985918944, 225.391493471135, 222.053806748083, 218.953503593661, 216.068111774632, 210.864613009661, 206.308926783852, 202.29395224021, 198.733538646346, 195.557784985631, 192.709514924263, 190.141606662088, 187.81495082958, 185.696874346396, 181.980849662278, 178.820354105284, 176.089199963881, 173.693716940181, 171.563223201774, 169.643602324653, 166.278127360074, 163.357308722367, 160.728114142746, 158.289751689212, 155.97410525323, 153.734201852191, 151.537148840017, 149.359663916835, 147.185163862943, 145.002201803764, 145.002201803764, 0, 145.002201803764],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Fit2D_phipsi-fit_Int[mfit|aux2_rng2_phipsi-fit]_Norm[m24c,mfit]15",
        "fTitle" : "Projection of Fit2D(phipsi-fit)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 249,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 247,
          "fXmin" : 0.986062499977656,
          "fXmax" : 1.06893750000203,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1217.00289353929,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1217.00289353929,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(phipsi-fit)",
      "_ymin" : 0,
      "_ymax" : 1106.3662668539,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "h_ds_1000_CutRange[aux2_rng2_phipsi-fit]",
      "fTitle" : "Histogram of ds_1000_plot__m24c",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 32,
      "fX" : [0.996015625, 0.998046875, 1.000078125, 1.002109375, 1.004140625, 1.006171875, 1.008203125, 1.010234375, 1.012265625, 1.014296875, 1.016328125, 1.018359375, 1.020390625, 1.022421875, 1.024453125, 1.026484375, 1.028515625, 1.030546875, 1.032578125, 1.034609375, 1.036640625, 1.038671875, 1.040703125, 1.042734375, 1.044765625, 1.046796875, 1.048828125, 1.050859375, 1.052890625, 1.054921875, 1.056953125, 1.058984375],
      "fY" : [90, 107, 112, 136, 136, 136, 145, 171, 203, 283, 502, 969, 948, 529, 344, 248, 222, 186, 174, 176, 164, 191, 161, 141, 166, 159, 145, 179, 161, 169, 158, 139],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_h_ds_1000_CutRange[aux2_rng2_phipsi-fit]3003",
        "fTitle" : "Histogram of ds_1000_plot__m24c",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0.9885,
          "fXmax" : 1.0665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 72.4777404603056,
          "fXmax" : 1092.64297589396,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1092.64297589396,
        "fMinimum" : 72.4777404603056,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625],
      "fEXhigh" : [0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625, 0.001015625],
      "fEYlow" : [9.46917726632712, 9.85615758860399, 10.0948100502086, 11.1726175299288, 11.1726175299288, 11.1726175299288, 11.551970793194, 12.5862523283024, 13.7565774293832, 16.3300326797068, 21.910934831015, 30.6327801521162, 30.2936681803257, 22.5054341406547, 18.0539753152794, 15.2559512565887, 14.4080515158756, 13.1473440639562, 12.7003787824441, 12.7759180473518, 12.3160056179763, 13.3293166859393, 12.1984250992003, 11.3848643240047, 12.3937969582276, 12.119429464124, 11.551970793194, 12.8884278389959, 12.1984250992003, 12.5096118312577, 12.0797456254091, 11.3004237212059],
      "fEYhigh" : [10.5219972584965, 10.856157588604, 11.0948100502086, 12.1726175299287, 12.1726175299287, 12.1726175299287, 12.551970793194, 13.5862523283024, 14.7565774293832, 17.3300326797068, 22.910934831015, 31.6327801521162, 31.2936681803257, 23.5054341406546, 19.0539753152794, 16.2559512565887, 15.4080515158756, 14.1473440639562, 13.7003787824441, 13.7759180473518, 13.3160056179763, 14.3293166859393, 13.1984250992003, 12.3848643240047, 13.3937969582276, 13.119429464124, 12.551970793194, 13.8884278389959, 13.1984250992003, 13.5096118312577, 13.0797456254091, 12.300423721206],
      "_yAxisLabel" : "Events \/ ( 0.00203125 )",
      "_ymin" : 0,
      "_ymax" : 1000.63278015212,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00203125,
      "_nSigma" : 1,
      "_entries" : 7750,
      "_rawEntries" : 17483
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "l", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "x",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16.96,
  "fWindowTopX" : 112,
  "fWindowTopY" : 31,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 873,
  "fCw" : 1000,
  "fCh" : 848,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig9a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.95554216897644,
  "fY1" : -40.3614457149969,
  "fX2" : 5.07602409834688,
  "fY2" : 212.65060285252,
  "fXtoAbsPixelk" : -3530.214998804,
  "fXtoPixelk" : -3530.214998804,
  "fXtoPixel" : 892.473116957693,
  "fYtoAbsPixelk" : 672.381002785412,
  "fYtoPixelk" : 672.381002785412,
  "fYtoPixel" : -3.16190475722154,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3.95554216897644,
  "fPixeltoXk" : 3.95554216897644,
  "fPixeltoX" : 0.00112048192937043,
  "fAbsPixeltoYk" : 212.65060285252,
  "fPixeltoYk" : -40.3614457149969,
  "fPixeltoY" : -0.316265060709397,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 4.09,
  "fUymin" : -10,
  "fUxmax" : 5.02,
  "fUymax" : 200,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 4.09,
      "fY1" : -10,
      "fX2" : 5.02,
      "fY2" : 200,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1000",
      "fTitle" : "",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 8,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 64,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 62,
        "fXmin" : 4.09,
        "fXmax" : 5.02,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000506,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 10000062,
      "fTsumw" : 0,
      "fTsumw2" : 10000000,
      "fTsumwx" : 43682210.653851,
      "fTsumwx2" : 191032981.150013,
      "fMaximum" : 200,
      "fMinimum" : -10,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 0, 0.00140776015540261, 0.0107072096965885, 0.0159360702701088, 0.0197472916695922, 0.0227674116557994, 0.0253058861545503, 0.0275927056522985, 0.0295627899473384, 0.0311520120766045, 0.0325466868652194, 0.0334575497149232, 0.0342139879049206, 0.034664783123659, 0.0347931237078481, 0.0346261336297033, 0.034335395844454, 0.0336953394266144, 0.0328154135036869, 0.0315718703685667, 0.0303958338607816, 0.0290106048005101, 0.027500328162261, 0.0260047833939053, 0.0241989161191478, 0.0226059676933792, 0.0208163921335627, 0.0191227470441698, 0.017475464015912, 0.0158743697326729, 0.0142192008211192, 0.0127199297562611, 0.0113814960474157, 0.010054847834485, 0.00885368048982294, 0.00778596655478351, 0.00676236157136611, 0.00586501737874106, 0.00510389965360095, 0.00438039152571813, 0.00374024844982037, 0.00318988312221422, 0.00275494632812584, 0.00236637159517261, 0.00205977538527329, 0.00178801571476897, 0.001542860068131, 0.00132526168399951, 0.00116459764410315, 0.00101563244206332, 8.81919058266072e-4, 7.71516692123694e-4, 6.78705911795212e-4, 5.61630875171702e-4, 4.67780198144862e-4, 3.7271630830327e-4, 2.9481071398459e-4, 2.25484267427368e-4, 1.5503126611359e-4, 1.06329437407141e-4, 5.74542925842985e-5, 2.79905527974787e-5, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 4.782161, 36.37239, 54.13483, 67.08154, 77.3409, 85.96409, 93.73241, 100.4248, 105.8234, 110.5611, 113.6553, 116.2249, 117.7563, 118.1922, 117.625, 116.6373, 114.4631, 111.474, 107.2496, 103.2546, 98.54902, 93.41861, 88.33824, 82.20371, 76.79247, 70.71328, 64.95997, 59.36415, 53.92523, 48.30262, 43.2096, 38.66294, 34.15631, 30.07595, 26.44893, 22.97174, 19.92346, 17.33795, 14.88019, 12.70562, 10.83603, 9.358552, 8.038564, 6.997056, 6.073889, 5.241096, 4.501914, 3.956138, 3.450103, 2.995879, 2.620842, 2.305564, 1.90786, 1.589049, 1.266117, 1.001472, 0.76597, 0.5266412, 0.3612011, 0.1951722, 0.0950839, 0]
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h3",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 64,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 62,
        "fXmin" : 4.09,
        "fXmax" : 5.02,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 17483,
      "fTsumw" : 2943.77409531203,
      "fTsumw2" : 6242.31170411684,
      "fTsumwx" : 12934.3189750976,
      "fTsumwx2" : 56913.4194407405,
      "fMaximum" : -1111,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 0.151449115450079, 7.86534283403279, 55.254819546045, 107.2482016959, 125.616969018312, 94.4240672024552, 151.25460266895, 131.200761575586, 135.995820408486, 161.696546201847, 179.308404658849, 213.699377696199, 205.673400499839, 217.983963428674, 200.699096490573, 205.182837845564, 245.824926454432, 244.306954969219, 236.340572833125, 176.404514198504, 207.371404190767, 183.247322668147, 169.871965288153, 184.31822353109, 158.097488379006, 180.114674842274, 179.856599181988, 123.461272251597, 142.310719693052, 123.565110089842, 123.3973656728, 104.069300799758, 81.896739938105, 93.3231771350985, 88.196402362907, 80.6844157001881, 61.4718821761063, 62.8714630888896, 66.0357956706774, 55.5873201335899, 102.860268672385, 70.5500539163808, 91.6859492807657, 86.1238313671096, 63.842651198597, 57.3458433973442, 45.9009371003764, 33.0307617867765, 29.9591394888107, 24.959241167005, 23.2953960850717, 9.06029786838388, 9.53360855205544, 17.4399334833614, 3.12734987543653, 3.56568069600633, 0.534041597729317, 0.449561292662162, 0.563320475024254, 0.35833198791062, 2.23199118099872, 0.0122415106122504, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, -0.1344533, 1.988954, 37.44056, 71.37578, 72.05396, 44.21788, 87.54652, 69.37798, 72.64062, 77.02702, 92.10187, 122.6125, 98.19372, 115.1894, 101.6289, 105.1559, 136.6036, 125.7101, 128.4886, 81.62725, 106.3874, 75.2142, 72.05437, 91.70648, 76.20735, 95.09832, 82.75247, 53.49803, 70.67641, 51.0332, 51.90889, 35.73513, 35.77824, 36.77588, 31.95973, 26.84949, 13.27505, 19.13416, 16.59215, 13.52287, 34.64131, 21.11142, 45.07895, 39.90596, 26.18791, 16.88975, 15.28341, 5.633779, 11.18506, 8.072678, 7.974256, -0.7970343, 3.047426, 11.39072, 0.1498387, 2.101124, -0.7397314, -0.9582082, -1.275726, -0.5354641, 2.231169, 0.1890168, 0]
    }, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 2,
      "fLineWidth" : 1,
      "fX1" : 4.09,
      "fY1" : 0,
      "fX2" : 5.02,
      "fY2" : 0
    }],
    "opt" : ["", "histo C", "same", ""]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "xxx",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 164,
  "fWindowTopY" : 92,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig9b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 1.19542168707144,
  "fY1" : -57.8313251714226,
  "fX2" : 2.40024096596438,
  "fY2" : 424.096386385753,
  "fXtoAbsPixelk" : -992.199948799712,
  "fXtoPixelk" : -992.199948799712,
  "fXtoPixel" : 829.999998770654,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -1.65999999754131,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 1.19542168707144,
  "fPixeltoXk" : 1.19542168707144,
  "fPixeltoX" : 0.00120481927889294,
  "fAbsPixeltoYk" : 424.096386385753,
  "fPixeltoYk" : -57.8313251714226,
  "fPixeltoY" : -0.60240963944647,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 1.34,
  "fUymin" : 0,
  "fUxmax" : 2.34,
  "fUymax" : 400,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 1.34,
      "fY1" : 0,
      "fX2" : 2.34,
      "fY2" : 400,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1000",
      "fTitle" : "",
      "fLineColor" : 9,
      "fLineStyle" : 11,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 24,
      "fMarkerSize" : 1,
      "fNcells" : 27,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 25,
        "fXmin" : 1.34,
        "fXmax" : 2.34,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 3000505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 123957,
      "fTsumw" : 0,
      "fTsumw2" : 123932,
      "fTsumwx" : 220331.094184041,
      "fTsumwx2" : 394588.926865777,
      "fMaximum" : 400,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 3.49283570949984e-4, 0.0020270388433764, 0.00475264482865277, 0.00758572268191375, 0.0107322601501298, 0.0138698416293472, 0.017861227393109, 0.0243364074391818, 0.0322952963293754, 0.0375494765419564, 0.0384152221451658, 0.0343432324804155, 0.0309369713312366, 0.0287158860595547, 0.0253514195257031, 0.0209122343120054, 0.0179895965687573, 0.0142937584419532, 0.00692297949600866, 7.37376427561077e-4, 0, 0, 0, 0, 0, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0.2021538, 1.173183, 2.750674, 4.390367, 6.211479, 8.027409, 10.33749, 14.08511, 18.69146, 21.7324, 22.23347, 19.87673, 17.9053, 16.61981, 14.67257, 12.10331, 10.41179, 8.272758, 4.006793, 0.4267692, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "Graph0",
      "fTitle" : "Graph",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 237,
      "fX" : [1.3299999999, 1.33, 1.34, 1.35, 1.36, 1.37, 1.38, 1.39, 1.4, 1.41, 1.42, 1.43, 1.44, 1.45, 1.46, 1.47, 1.48, 1.49, 1.5, 1.51, 1.52, 1.53, 1.54, 1.55, 1.56, 1.57, 1.58, 1.59, 1.6, 1.61, 1.62, 1.63, 1.64, 1.65, 1.66, 1.67, 1.675, 1.68, 1.685, 1.69, 1.695, 1.7, 1.705, 1.71, 1.715, 1.72, 1.725, 1.73, 1.735, 1.74, 1.745, 1.75, 1.755, 1.76, 1.765, 1.77, 1.775, 1.78, 1.785, 1.79, 1.795, 1.8, 1.805, 1.81, 1.815, 1.82, 1.825, 1.83, 1.84, 1.85, 1.86, 1.87, 1.88, 1.89, 1.9, 1.91, 1.92, 1.93, 1.94, 1.95, 1.955, 1.96, 1.965, 1.97, 1.975, 1.98, 1.985, 1.99, 1.995, 2, 2.005, 2.01, 2.015, 2.02, 2.025, 2.03, 2.035, 2.04, 2.045, 2.05, 2.055, 2.06, 2.065, 2.07, 2.075, 2.08, 2.085, 2.09, 2.095, 2.1, 2.105, 2.11, 2.115, 2.12, 2.125, 2.13, 2.135, 2.14, 2.145, 2.15, 2.155, 2.16, 2.165, 2.17, 2.175, 2.18, 2.1825, 2.185, 2.1875, 2.19, 2.1925, 2.195, 2.1975, 2.2, 2.2025, 2.205, 2.2075, 2.21, 2.2125, 2.215, 2.2175, 2.22, 2.22125, 2.2225, 2.22375, 2.225, 2.22625, 2.2275, 2.22875, 2.23, 2.23125, 2.2325, 2.23375, 2.235, 2.23625, 2.2375, 2.23875, 2.24, 2.24125, 2.2425, 2.24375, 2.245, 2.24625, 2.2475, 2.24875, 2.249375, 2.25, 2.250625, 2.25125, 2.251875, 2.2525, 2.253125, 2.25375, 2.254375, 2.255, 2.255625, 2.25625, 2.256875, 2.2575, 2.258125, 2.25875, 2.259375, 2.26, 2.260625, 2.26125, 2.261875, 2.2621875, 2.2625, 2.2628125, 2.263125, 2.2634375, 2.26375, 2.2640625, 2.264375, 2.2646875, 2.265, 2.2653125, 2.265625, 2.2659375, 2.26625, 2.2665625, 2.266875, 2.2671875, 2.26734375, 2.2675, 2.26765625, 2.2678125, 2.26796875, 2.268125, 2.26828125, 2.2684375, 2.26859375, 2.26875, 2.26890625, 2.2690625, 2.26921875, 2.269375, 2.26953125, 2.2696875, 2.26984375, 2.27, 2.27015625, 2.2703125, 2.270625, 2.27125, 2.2725, 2.275, 2.28, 2.29, 2.3, 2.31, 2.32, 2.33, 2.34, 2.34, 2.35, 2.35],
      "fY" : [0, 0.203281957642482, 0.203281957642482, 0.356719368875251, 0.564133440583857, 0.828574340217964, 1.15144631327346, 1.53273401175189, 1.97124432761492, 2.46485808518745, 3.01078637667434, 3.60582674714328, 4.24661484936179, 4.92986759462777, 5.65261422305912, 6.41241210556731, 7.20754446977467, 8.03719761329317, 8.90161552988982, 9.80223022695018, 10.74176635613, 11.7243191129617, 12.755404685255, 13.8419828441793, 14.9924515757168, 16.2166139434838, 17.5256176564812, 18.9318680868758, 20.4489157431528, 22.0913194525989, 23.874486743751, 25.8144931438259, 27.9278823178546, 30.2314491748748, 32.7420082516537, 35.4761498555478, 36.9321250411531, 38.4499866047571, 40.0316312734606, 41.6788931458282, 43.3935353904411, 45.1772419542373, 47.0316093051128, 48.9581382335495, 50.958225738294, 53.0331570213301, 55.1840976175738, 57.4120856848614, 59.7180244799064, 62.1026750459645, 64.5666491379676, 67.110402410867, 69.7342278968599, 72.4382497970604, 75.2224176130179, 78.0865006432831, 81.0300828699548, 84.0525582598405, 87.1531265044945, 90.3307892229814, 93.5843466507358, 96.9123948373499, 100.313323375526, 103.785313682767, 107.326337856641, 110.934158123673, 114.606326901011, 118.3401874891, 125.981320425243, 133.832188678532, 141.864234280746, 150.045851775064, 158.342576737968, 166.71732141072, 175.130657748833, 183.541147620232, 191.905719222668, 200.180088036394, 208.319219764368, 216.27783172129, 220.17535512662, 224.010927992065, 227.779063015616, 231.474362361913, 235.091536225846, 238.625421488693, 242.071000373662, 245.423418998047, 248.678005708631, 251.830289075436, 254.876015406229, 257.81116563022, 260.631971384032, 263.334930115938, 265.916819005493, 268.374707474619, 270.705968042677, 272.908285251725, 274.979662358465, 276.918425455947, 278.723224650054, 280.393031872634, 281.927134863677, 283.325126798185, 284.586890967892, 285.712579852065, 286.702587823104, 287.557516629024, 288.278132672772, 288.865314963665, 289.319992443802, 289.643069185452, 289.83533570573, 289.897364341208, 289.82938625332, 289.631147176483, 289.301738449914, 288.839399157617, 288.241284293595, 287.503192709049, 286.619247099099, 285.581516328014, 284.379567802556, 282.999934135714, 281.425473635019, 279.634597660105, 278.649813889664, 277.600328800465, 276.481738125588, 275.289140849705, 274.017086005618, 272.659512668378, 271.209681997227, 269.660099928466, 268.002428810731, 266.227385877748, 264.324625945401, 262.282605062066, 260.088420981484, 257.727625191932, 255.183999718699, 252.439289865628, 250.985188686534, 249.472881250196, 247.899357448348, 246.261405577077, 244.555594567615, 242.778254070745, 240.92545205867, 238.992969543256, 236.976271929555, 234.870476424407, 232.670314796332, 230.370090627726, 227.963630004009, 225.444224334056, 222.804563674407, 220.036658512167, 217.13174741465, 214.080187229956, 210.871321553914, 207.493321866436, 203.932993938838, 200.175539605132, 196.204260441587, 194.132608864667, 192.000184791294, 189.804183651924, 187.541592077076, 185.209164645291, 182.803397115975, 180.3204954691, 177.756339912999, 175.106442814749, 172.365899239788, 169.529328436974, 166.590804141888, 163.54377095206, 160.380943190292, 157.094181525025, 153.674341022716, 150.111082058239, 146.392632282173, 142.505483125975, 138.433997283946, 134.159892853981, 131.940257270115, 129.6615529537, 127.320402357001, 124.913082393713, 122.435471777567, 119.882987499448, 117.250507564824, 114.532276164768, 111.721786124726, 108.8116315826, 105.793321104712, 102.657037393187, 99.3913236108133, 95.9826668603271, 92.4149342455453, 88.6685921102324, 84.7195967305196, 82.6599725206142, 80.5377694939834, 78.3478539649922, 76.0843289799216, 73.7403641675999, 71.3079733649902, 68.7777189573128, 66.138311026777, 63.3760515510202, 60.4740434091933, 57.4110296412081, 54.1596266527082, 50.6835125861314, 46.9326983255951, 42.8349889144888, 38.2790368804571, 33.0759007330311, 26.8518107749411, 18.6088703807427, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph01",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 239,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 237,
          "fXmin" : 1.22799999989,
          "fXmax" : 2.45200000001,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 318.887100775329,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 318.887100775329,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "hm2",
      "fTitle" : "",
      "fLineColor" : 2,
      "fLineStyle" : 1,
      "fLineWidth" : 4,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 2,
      "fMarkerStyle" : 24,
      "fMarkerSize" : 2,
      "fNcells" : 27,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 25,
        "fXmin" : 1.34,
        "fXmax" : 2.34,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1613,
      "fTsumw" : 214.131028064557,
      "fTsumw2" : 517.634970645582,
      "fTsumwx" : 381.519341823811,
      "fTsumwx2" : 683.205096063678,
      "fMaximum" : -1111,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 0.334756601439858, 5.62717256954402, 5.89461982269449, 4.11337105313512, 16.7286289982261, 8.07558206767374, 17.8167149900758, 21.9544724228478, 28.1956556699292, 59.5434647431574, 64.1242865091576, 70.5246095919294, 51.740162622401, 49.7229138378135, 38.6436643994046, 23.1537274755266, 25.3836917372876, 14.2290029984444, 10.3445498751081, 1.48392265978711, 0, 0, 0, 0, 0, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0.2091671, 3.428402, -0.3576568, 0.1268847, 9.456911, 0.5800619, 4.778654, 9.466549, 11.76071, 38.10325, 24.95682, 39.62977, 23.05206, 17.49706, 13.47091, 4.028849, 6.656122, 2.672612, 3.815033, 0.798857, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "hm3",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 27,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 25,
        "fXmin" : 1.34,
        "fXmax" : 2.34,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 17480,
      "fTsumw" : 2942.44863621965,
      "fTsumw2" : 6239.67504685032,
      "fTsumwx" : 5806.92016657145,
      "fTsumwx2" : 11552.2049125801,
      "fMaximum" : -1111,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [0, 10.5959421095668, 11.1389240735991, 9.97404360225747, 14.114611535989, 42.8766300945146, 41.879052109021, 74.9491073099274, 99.4725407004541, 158.780125853881, 272.161379605137, 351.170673531746, 391.580312197503, 402.488757435594, 394.16365019296, 388.755373089461, 381.419208159964, 486.697590034174, 505.077566289158, 536.490067113328, 505.304634114578, 506.832309744794, 367.803334940334, 255.367803860072, 30.5814091523353, 0, 0],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 6.810962, 4.674003, -3.592751, 0.5725345, 17.94117, 14.99485, 31.19874, 44.00255, 69.4836, 152.1395, 158.5415, 211.317, 173.858, 166.7103, 151.9247, 135.0069, 223.5797, 226.2231, 280.611, 255.1844, 289.7221, 199.8564, 117.4617, 14.22633, 0, 0]
    }],
    "opt" : ["", "histo L", "", "same", "same"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "xxx",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 112,
  "fWindowTopY" : 27,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 825,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/FigS1.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 3342344,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5363.42168674829,
  "fY1" : -1.37349397282129,
  "fX2" : 5368.24096386386,
  "fY2" : 10.0722891766616,
  "fXtoAbsPixelk" : -890327.998631503,
  "fXtoPixelk" : -890327.998631503,
  "fXtoPixel" : 165.999999754129,
  "fYtoAbsPixelk" : 1056.00005053644,
  "fYtoPixelk" : 1056.00005053644,
  "fYtoPixel" : -104.842105107872,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 800,
  "fVtoAbsPixelk" : 1200.00005,
  "fVtoPixelk" : 1200,
  "fVtoPixel" : -1200,
  "fAbsPixeltoXk" : 5363.42168674829,
  "fPixeltoXk" : 5363.42168674829,
  "fPixeltoX" : 0.00602409639446478,
  "fAbsPixeltoYk" : 10.0722891766616,
  "fPixeltoYk" : -1.37349397282129,
  "fPixeltoY" : -0.0095381526245691,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 1,
  "fYUpNDC" : 1,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5364,
  "fUymin" : 0,
  "fUxmax" : 5368,
  "fUymax" : 9.5,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5364,
      "fY1" : 0,
      "fX2" : 5368,
      "fY2" : 9.5,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 520,
      "fName" : "h_1010",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 12,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.02,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 10,
        "fXmin" : 5364,
        "fXmax" : 5368,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 0,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 9.5,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "TBox",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 800,
      "fFillStyle" : 1001,
      "fX1" : 5366.81889029283,
      "fY1" : 0,
      "fX2" : 5367.06510970717,
      "fY2" : 9.5
    }, {
      "_typename" : "TBox",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 801,
      "fFillStyle" : 1001,
      "fX1" : 5366.858,
      "fY1" : 0,
      "fX2" : 5367.026,
      "fY2" : 9.5
    }, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 8,
      "fLineColor" : 802,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fX1" : 5366.942,
      "fY1" : 0,
      "fX2" : 5366.942,
      "fY2" : 9.5
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "CDF-2",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 2,
      "fX" : [5366.01, 5366.01],
      "fY" : [8.75, 8.75],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_CDF-210011010",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.02,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5365.04865094789,
          "fXmax" : 5366.97134905211,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 8,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 8.65,
          "fXmax" : 9.85,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 9,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 9,
      "fEX" : [0.73, 0.801124210094789],
      "fEY" : [0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "BELLE",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 2,
      "fX" : [5364.4, 5364.4],
      "fY" : [7.75, 7.75],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_BELLE10021011",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.02,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5362.62822123277,
          "fXmax" : 5366.17177876723,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 8,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 7.65,
          "fXmax" : 8.85,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 9,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 9,
      "fEX" : [1.3, 1.47648230602334],
      "fEY" : [0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "chic1kk",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 2,
      "fX" : [5366.83, 5366.83],
      "fY" : [6.75, 6.75],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_chic1kk10031012",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.02,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5366.38843913217,
          "fXmax" : 5367.27156086783,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 8,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 6.65,
          "fXmax" : 7.85,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 9,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 9,
      "fEX" : [0.25, 0.367967389859482],
      "fEY" : [0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "psiphiphi",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 2,
      "fX" : [5367.08, 5367.08],
      "fY" : [5.75, 5.75],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_psiphiphi10041013",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.02,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5366.58975924282,
          "fXmax" : 5367.57024075718,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 8,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 5.65,
          "fXmax" : 6.85,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 9,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 9,
      "fEX" : [0.38, 0.40853396431631],
      "fEY" : [0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "psiphi",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 2,
      "fX" : [5366.9, 5366.9],
      "fY" : [4.75, 4.75],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_psiphi10051014",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.02,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5366.46517589763,
          "fXmax" : 5367.33482410237,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 8,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 4.65,
          "fXmax" : 5.85,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 9,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 9,
      "fEX" : [0.28, 0.362353418639869],
      "fEY" : [0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "psipp",
      "fTitle" : "Graph",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 2,
      "fX" : [5366.85, 5366.85],
      "fY" : [3.75, 3.75],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_psipp10061015",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.02,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5366.5737392536,
          "fXmax" : 5367.1262607464,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 8,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 3.65,
          "fXmax" : 4.85,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 9,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 9,
      "fEX" : [0.19, 0.230217288664427],
      "fEY" : [0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "PDG-fit",
      "fTitle" : "Graph",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 600,
      "fFillStyle" : 1000,
      "fMarkerColor" : 600,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 1,
      "fX" : [5366.88],
      "fY" : [2.75],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_PDG-fit10071016",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.02,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5366.712,
          "fXmax" : 5367.048,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 8,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 2.65,
          "fXmax" : 3.85,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 9,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 9,
      "fEX" : [0.14],
      "fEY" : [0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "PDG-verage",
      "fTitle" : "Graph",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 600,
      "fFillStyle" : 1000,
      "fMarkerColor" : 600,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 1,
      "fX" : [5366.84],
      "fY" : [1.75],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_PDG-verage10081017",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.02,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5366.66,
          "fXmax" : 5367.02,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 8,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 1.65,
          "fXmax" : 2.85,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 9,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 9,
      "fEX" : [0.15],
      "fEY" : [0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 1032,
      "fName" : "psi'phi",
      "fTitle" : "Graph",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 632,
      "fFillStyle" : 1000,
      "fMarkerColor" : 632,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 2,
      "fX" : [5366.98, 5366.98],
      "fY" : [0.75, 0.75],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 520,
        "fName" : "Graph_Graph_psi'phi10091018",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.02,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5366.79964435135,
          "fXmax" : 5367.16035564865,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 8,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0.65,
          "fXmax" : 1.85,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 0,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 9,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : 0,
      "fMaximum" : 9,
      "fEX" : [0.07, 0.150296373875087],
      "fEY" : [0, 0]
    }, {
      "_typename" : "TH1F",
      "fUniqueID" : 0,
      "fBits" : 521,
      "fName" : "h_1010_copy",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 12,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.02,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 10,
        "fXmin" : 5364,
        "fXmax" : 5368,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 8,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 0,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 0,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 0,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 9.5,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }],
    "opt" : ["", "", "", "", "", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "pe1", "sameaxis"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glBs",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 13.33333,
  "fYsizeReal" : 20,
  "fWindowTopX" : 34,
  "fWindowTopY" : 31,
  "fWindowWidth" : 802,
  "fWindowHeight" : 1225,
  "fCw" : 800,
  "fCh" : 1200,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}
